Continuous Space-Time Finite Element Simulations for Biomedical Flows with Large Boundary Motion and Time-Periodicity

We present an axisymmetric continuous simplex space-time finite element method for incompressible fluid flow. Compared to conventional time-stepping methods, the space-time approach has several advantages. First, the motion of the domain is incorporated into the space-time geometry, allowing for large boundary motion without remeshing or projection of the solution. Second, the method allows for time-periodic solutions to be computed directly, without the need to simulate multiple cycles. Third, the space-time mesh can be partitioned in time as well as in space, which enables parallelism in time. The method is demonstrated on an intra-aortic balloon pump (IABP) in a rigid tube. The balloon inflation is modelled based on measured data, and includes a travelling wave along the balloon. The method is able to resolve complex flow features such as jets and recirculation zones. A refinement study shows convergence under temporal, spatial and combined space-time refinement. In weak scaling tests up to 960 ranks, the cost per solver iteration remains approximately constant, and partitioning the mesh into time slabs improves the convergence of the linear solver compared to partitions that cut through both space and time.

==> figures/data/closeup_heads_0.12.dat <==
z r
32.9000 0.33542
32.7000 0.43125
32.5000 0.52708
32.9000 0.52708
23.1000 0.62292
23.5000 0.62292
23.9000 0.62292
24.3000 0.62292
32.3000 0.62292
32.7000 0.62292
23.3000 0.71875
23.7000 0.71875
24.1000 0.71875
24.5000 0.71875
24.9000 0.71875
25.3000 0.71875
25.7000 0.71875
26.1000 0.71875
32.1000 0.71875
32.5000 0.71875
32.9000 0.71875
23.1000 0.81458
23.5000 0.81458
23.9000 0.81458
24.3000 0.81458
24.7000 0.81458
25.1000 0.81458
25.5000 0.81458
25.9000 0.81458
26.3000 0.81458
26.7000 0.81458
27.1000 0.81458
27.5000 0.81458
27.9000 0.81458
28.3000 0.81458
28.7000 0.81458
29.1000 0.81458
29.5000 0.81458
29.9000 0.81458
30.3000 0.81458
30.7000 0.81458
31.1000 0.81458
31.5000 0.81458
31.9000 0.81458
32.3000 0.81458
32.7000 0.81458
23.3000 0.91042
23.7000 0.91042
24.1000 0.91042
24.5000 0.91042
24.9000 0.91042
25.3000 0.91042
25.7000 0.91042
26.1000 0.91042
26.5000 0.91042
26.9000 0.91042
27.3000 0.91042
27.7000 0.91042
28.1000 0.91042
28.5000 0.91042
28.9000 0.91042
29.3000 0.91042
29.7000 0.91042
30.1000 0.91042
30.5000 0.91042
30.9000 0.91042
31.3000 0.91042
31.7000 0.91042
32.1000 0.91042
32.5000 0.91042
32.9000 0.91042
23.1000 1.00625
23.5000 1.00625
23.9000 1.00625
24.3000 1.00625
24.7000 1.00625
25.1000 1.00625
25.5000 1.00625
25.9000 1.00625
26.3000 1.00625
26.7000 1.00625
27.1000 1.00625
27.5000 1.00625
27.9000 1.00625
28.3000 1.00625
28.7000 1.00625
29.1000 1.00625
29.5000 1.00625
29.9000 1.00625
30.3000 1.00625
30.7000 1.00625
31.1000 1.00625
31.5000 1.00625
31.9000 1.00625
32.3000 1.00625
32.7000 1.00625
23.3000 1.10208
23.7000 1.10208
24.1000 1.10208
24.5000 1.10208
24.9000 1.10208
25.3000 1.10208
25.7000 1.10208
26.1000 1.10208
26.5000 1.10208
26.9000 1.10208
27.3000 1.10208
27.7000 1.10208
28.1000 1.10208
28.5000 1.10208
28.9000 1.10208
29.3000 1.10208
29.7000 1.10208
30.1000 1.10208
30.5000 1.10208
30.9000 1.10208
31.3000 1.10208
31.7000 1.10208
32.1000 1.10208
32.5000 1.10208
32.9000 1.10208


==> figures/data/closeup_heads_0.20.dat <==
z r
33.5000 0.14375
33.9000 0.14375
34.3000 0.14375
34.7000 0.14375
35.1000 0.14375
35.5000 0.14375
35.9000 0.14375
36.3000 0.14375
36.7000 0.14375
37.1000 0.14375
37.5000 0.14375
37.9000 0.14375
38.3000 0.14375
38.7000 0.14375
39.1000 0.14375
39.5000 0.14375
39.9000 0.14375
33.3000 0.23958
33.7000 0.23958
34.1000 0.23958
34.5000 0.23958
34.9000 0.23958
35.3000 0.23958
35.7000 0.23958
36.1000 0.23958
36.5000 0.23958
36.9000 0.23958
37.3000 0.23958
37.7000 0.23958
38.1000 0.23958
38.5000 0.23958
38.9000 0.23958
39.3000 0.23958
39.7000 0.23958
33.1000 0.33542
33.5000 0.33542
33.9000 0.33542
34.3000 0.33542
34.7000 0.33542
35.1000 0.33542
35.5000 0.33542
35.9000 0.33542
36.3000 0.33542
36.7000 0.33542
37.1000 0.33542
37.5000 0.33542
37.9000 0.33542
38.3000 0.33542
38.7000 0.33542
39.1000 0.33542
39.5000 0.33542
39.9000 0.33542
32.9000 0.43125
33.3000 0.43125
33.7000 0.43125
34.1000 0.43125
34.5000 0.43125
34.9000 0.43125
35.3000 0.43125
35.7000 0.43125
36.1000 0.43125
36.5000 0.43125
36.9000 0.43125
37.3000 0.43125
37.7000 0.43125
38.1000 0.43125
38.5000 0.43125
38.9000 0.43125
39.3000 0.43125
39.7000 0.43125
32.7000 0.52708
33.1000 0.52708
33.5000 0.52708
33.9000 0.52708
34.3000 0.52708
34.7000 0.52708
35.1000 0.52708
35.5000 0.52708
35.9000 0.52708
36.3000 0.52708
36.7000 0.52708
37.1000 0.52708
37.5000 0.52708
37.9000 0.52708
38.3000 0.52708
38.7000 0.52708
39.1000 0.52708
39.5000 0.52708
39.9000 0.52708
32.5000 0.62292
32.9000 0.62292
33.3000 0.62292
33.7000 0.62292
34.1000 0.62292
34.5000 0.62292
34.9000 0.62292
35.3000 0.62292
35.7000 0.62292
36.1000 0.62292
36.5000 0.62292
36.9000 0.62292
37.3000 0.62292
37.7000 0.62292
38.1000 0.62292
38.5000 0.62292
38.9000 0.62292
39.3000 0.62292
39.7000 0.62292
32.3000 0.71875
32.7000 0.71875
33.1000 0.71875
33.5000 0.71875
33.9000 0.71875
34.3000 0.71875
34.7000 0.71875
35.1000 0.71875
35.5000 0.71875
35.9000 0.71875
36.3000 0.71875
36.7000 0.71875
37.1000 0.71875
37.5000 0.71875
37.9000 0.71875
38.3000 0.71875
38.7000 0.71875
39.1000 0.71875
39.5000 0.71875
39.9000 0.71875
30.1000 0.81458
30.5000 0.81458
30.9000 0.81458
31.3000 0.81458
31.7000 0.81458
32.1000 0.81458
32.5000 0.81458
32.9000 0.81458
33.3000 0.81458
33.7000 0.81458
34.1000 0.81458
34.5000 0.81458
34.9000 0.81458
35.3000 0.81458
35.7000 0.81458
36.1000 0.81458
36.5000 0.81458
36.9000 0.81458
37.3000 0.81458
37.7000 0.81458
38.1000 0.81458
38.5000 0.81458
38.9000 0.81458
39.3000 0.81458
39.7000 0.81458
30.3000 0.91042
30.7000 0.91042
31.1000 0.91042
31.5000 0.91042
31.9000 0.91042
32.3000 0.91042
32.7000 0.91042
33.1000 0.91042
33.5000 0.91042
33.9000 0.91042
34.3000 0.91042
34.7000 0.91042
35.1000 0.91042
35.5000 0.91042
35.9000 0.91042
36.3000 0.91042
36.7000 0.91042
37.1000 0.91042
37.5000 0.91042
37.9000 0.91042
38.3000 0.91042
38.7000 0.91042
39.1000 0.91042
39.5000 0.91042
39.9000 0.91042
30.1000 1.00625
30.5000 1.00625
30.9000 1.00625
31.3000 1.00625
31.7000 1.00625
32.1000 1.00625
32.5000 1.00625
32.9000 1.00625
33.3000 1.00625
33.7000 1.00625
34.1000 1.00625
34.5000 1.00625
34.9000 1.00625
35.3000 1.00625
35.7000 1.00625
36.1000 1.00625
36.5000 1.00625
36.9000 1.00625
37.3000 1.00625
37.7000 1.00625
38.1000 1.00625
38.5000 1.00625
38.9000 1.00625
39.3000 1.00625
39.7000 1.00625
30.3000 1.10208
30.7000 1.10208
31.1000 1.10208
31.5000 1.10208
31.9000 1.10208
32.3000 1.10208
32.7000 1.10208
33.1000 1.10208
33.5000 1.10208
33.9000 1.10208
34.3000 1.10208
34.7000 1.10208
35.1000 1.10208
35.5000 1.10208
35.9000 1.10208
36.3000 1.10208
36.7000 1.10208
37.1000 1.10208
37.5000 1.10208
37.9000 1.10208
38.3000 1.10208
38.7000 1.10208
39.1000 1.10208
39.5000 1.10208
39.9000 1.10208


==> figures/data/closeup_heads_0.66.dat <==
z r
4.1000 0.04792
4.5000 0.04792
4.9000 0.04792
5.3000 0.04792
5.7000 0.04792
4.3000 0.14375
4.7000 0.14375
5.1000 0.14375
5.5000 0.14375
5.9000 0.14375
6.3000 0.14375
6.7000 0.14375
4.1000 0.23958
4.5000 0.23958
4.9000 0.23958
5.3000 0.23958
5.7000 0.23958
6.1000 0.23958
6.5000 0.23958
6.9000 0.23958
4.3000 0.33542
4.7000 0.33542
5.1000 0.33542
5.5000 0.33542
5.9000 0.33542
6.3000 0.33542
6.7000 0.33542
7.1000 0.33542
7.5000 0.33542
4.1000 0.43125
4.5000 0.43125
4.9000 0.43125
5.3000 0.43125
5.7000 0.43125
6.1000 0.43125
6.5000 0.43125
6.9000 0.43125
7.3000 0.43125
7.7000 0.43125
12.5000 0.43125
12.9000 0.43125
13.3000 0.43125
13.7000 0.43125
4.3000 0.52708
4.7000 0.52708
5.1000 0.52708
5.5000 0.52708
5.9000 0.52708
6.3000 0.52708
6.7000 0.52708
7.1000 0.52708
7.5000 0.52708
7.9000 0.52708
8.3000 0.52708
8.7000 0.52708
9.1000 0.52708
9.5000 0.52708
9.9000 0.52708
10.3000 0.52708
10.7000 0.52708
11.1000 0.52708
11.5000 0.52708
11.9000 0.52708
12.3000 0.52708
12.7000 0.52708
13.1000 0.52708
13.5000 0.52708
13.9000 0.52708
4.1000 0.62292
4.5000 0.62292
4.9000 0.62292
5.3000 0.62292
5.7000 0.62292
6.1000 0.62292
6.5000 0.62292
6.9000 0.62292
7.3000 0.62292
7.7000 0.62292
8.1000 0.62292
8.5000 0.62292
8.9000 0.62292
9.3000 0.62292
9.7000 0.62292
10.1000 0.62292
10.5000 0.62292
10.9000 0.62292
11.3000 0.62292
11.7000 0.62292
12.1000 0.62292
12.5000 0.62292
12.9000 0.62292
13.3000 0.62292
13.7000 0.62292
4.3000 0.71875
4.7000 0.71875
5.1000 0.71875
5.5000 0.71875
5.9000 0.71875
6.3000 0.71875
6.7000 0.71875
7.1000 0.71875
7.5000 0.71875
7.9000 0.71875
8.3000 0.71875
8.7000 0.71875
9.1000 0.71875
9.5000 0.71875
9.9000 0.71875
10.3000 0.71875
10.7000 0.71875
11.1000 0.71875
11.5000 0.71875
11.9000 0.71875
12.3000 0.71875
12.7000 0.71875
13.1000 0.71875
13.5000 0.71875
13.9000 0.71875
4.1000 0.81458
4.5000 0.81458
4.9000 0.81458
5.3000 0.81458
5.7000 0.81458
6.1000 0.81458
6.5000 0.81458
6.9000 0.81458
7.3000 0.81458
7.7000 0.81458
8.1000 0.81458
8.5000 0.81458
8.9000 0.81458
9.3000 0.81458
9.7000 0.81458
10.1000 0.81458
10.5000 0.81458
10.9000 0.81458
11.3000 0.81458
11.7000 0.81458
12.1000 0.81458
12.5000 0.81458
12.9000 0.81458
13.3000 0.81458
13.7000 0.81458
4.3000 0.91042
4.7000 0.91042
5.1000 0.91042
5.5000 0.91042
5.9000 0.91042
6.3000 0.91042
6.7000 0.91042
7.1000 0.91042
7.5000 0.91042
7.9000 0.91042
8.3000 0.91042
8.7000 0.91042
9.1000 0.91042
9.5000 0.91042
9.9000 0.91042
10.3000 0.91042
10.7000 0.91042
11.1000 0.91042
11.5000 0.91042
11.9000 0.91042
12.3000 0.91042
12.7000 0.91042
13.1000 0.91042
13.5000 0.91042
13.9000 0.91042
4.1000 1.00625
4.5000 1.00625
4.9000 1.00625
5.3000 1.00625
5.7000 1.00625
6.1000 1.00625
6.5000 1.00625
6.9000 1.00625
7.3000 1.00625
7.7000 1.00625
8.1000 1.00625
8.5000 1.00625
8.9000 1.00625
9.3000 1.00625
9.7000 1.00625
10.1000 1.00625
10.5000 1.00625
10.9000 1.00625
11.3000 1.00625
11.7000 1.00625
12.1000 1.00625
12.5000 1.00625
12.9000 1.00625
13.3000 1.00625
13.7000 1.00625
4.3000 1.10208
4.7000 1.10208
5.1000 1.10208
5.5000 1.10208
5.9000 1.10208
6.3000 1.10208
6.7000 1.10208
7.1000 1.10208
7.5000 1.10208
7.9000 1.10208
8.3000 1.10208
8.7000 1.10208
9.1000 1.10208
9.5000 1.10208
9.9000 1.10208
10.3000 1.10208
10.7000 1.10208
11.1000 1.10208
11.5000 1.10208
11.9000 1.10208
12.3000 1.10208
12.7000 1.10208
13.1000 1.10208
13.5000 1.10208
13.9000 1.10208


==> figures/data/closeup_trails_0.12.dat <==
z r part
32.8885 0.34054 1
32.8899 0.34003 1
32.8961 0.33780 1

32.8961 0.33780 2
32.8989 0.33641 2
32.8992 0.33621 2

32.8992 0.33621 3
32.9001 0.33561 3
32.9000 0.33553 3
32.9000 0.33542 3

32.6885 0.43882 1
32.6922 0.43674 1

32.6922 0.43674 2
32.6946 0.43483 2
32.6959 0.43396 2

32.6959 0.43396 3
32.6985 0.43239 3
32.7000 0.43125 3

32.4896 0.53274 1
32.4986 0.52920 1

32.4986 0.52920 2
32.5018 0.52742 2
32.5021 0.52724 2
32.5023 0.52710 2

32.5023 0.52710 3
32.5018 0.52693 3
32.5016 0.52693 3
32.5000 0.52708 3

32.6842 0.59478 1
32.6899 0.59303 1
32.7417 0.57723 1
32.7492 0.57492 1
32.7612 0.57119 1

32.7612 0.57119 2
32.7740 0.56718 2
32.8199 0.55279 2
32.8331 0.54861 2

32.8331 0.54861 3
32.8818 0.53299 3
32.9000 0.52708 3

23.2698 0.58151 1
23.2471 0.58602 1
23.2366 0.58825 1
23.2263 0.59048 1
23.2172 0.59250 1

23.2172 0.59250 2
23.2043 0.59544 2
23.1930 0.59807 2
23.1720 0.60319 2

23.1720 0.60319 3
23.1500 0.60884 3
23.1273 0.61501 3
23.1000 0.62292 3

23.6429 0.57431 1
23.6310 0.57742 1
23.6177 0.58108 1
23.6017 0.58563 1

23.6017 0.58563 2
23.5701 0.59556 2
23.5608 0.59874 2

23.5608 0.59874 3
23.5303 0.61006 3
23.5062 0.62009 3
23.5000 0.62292 3

23.9813 0.56456 1
23.9791 0.56554 1
23.9571 0.57745 1

23.9571 0.57745 2
23.9470 0.58343 2
23.9382 0.58909 2
23.9299 0.59494 2

23.9299 0.59494 3
23.9148 0.60718 3
23.9109 0.61085 3
23.9047 0.61732 3
23.9000 0.62292 3

24.3194 0.55546 1
24.3160 0.56169 1
24.3102 0.57519 1

24.3102 0.57519 2
24.3087 0.57955 2
24.3053 0.59107 2

24.3053 0.59107 3
24.3021 0.60283 3
24.3019 0.60455 3
24.3001 0.61752 3
24.3000 0.61934 3
24.3000 0.62292 3

32.2765 0.63137 1
32.2830 0.62907 1

32.2830 0.62907 2
32.2903 0.62651 2
32.2956 0.62471 2

32.2956 0.62471 3
32.2991 0.62333 3
32.3000 0.62292 3

32.4030 0.70379 1
32.4264 0.69774 1
32.5015 0.67781 1

32.5015 0.67781 2
32.5195 0.67304 2
32.5849 0.65545 2
32.6019 0.65077 2

32.6019 0.65077 3
32.6658 0.63272 3
32.6764 0.62970 3
32.6875 0.62651 3
32.7000 0.62292 3

23.4031 0.68446 1
23.3940 0.68676 1
23.3785 0.69099 1

23.3785 0.69099 2
23.3604 0.69634 2
23.3446 0.70139 2
23.3301 0.70648 2

23.3301 0.70648 3
23.3078 0.71529 3
23.3000 0.71875 3

23.7878 0.67933 1
23.7684 0.68589 1
23.7548 0.69101 1

23.7548 0.69101 2
23.7410 0.69676 2
23.7316 0.70104 2

23.7316 0.70104 3
23.7212 0.70618 3
23.7047 0.71566 3
23.7000 0.71875 3

24.1700 0.67477 1
24.1562 0.68085 1
24.1456 0.68597 1

24.1456 0.68597 2
24.1295 0.69488 2
24.1206 0.70065 2

24.1206 0.70065 3
24.1107 0.70823 3
24.1000 0.71875 3

24.5500 0.66944 1
24.5442 0.67263 1
24.5310 0.68122 1

24.5310 0.68122 2
24.5235 0.68697 2
24.5174 0.69223 2
24.5088 0.70143 2

24.5088 0.70143 3
24.5066 0.70448 3
24.5047 0.70735 3
24.5029 0.71058 3
24.5011 0.71495 3
24.5000 0.71875 3

24.9199 0.66428 1
24.9098 0.67360 1
24.9054 0.67887 1

24.9054 0.67887 2
24.8991 0.68891 2
24.8981 0.69123 2

24.8981 0.69123 3
24.8959 0.70112 3
24.8966 0.71010 3
24.8981 0.71461 3
24.9000 0.71875 3

25.2687 0.65726 1
25.2676 0.66206 1
25.2670 0.66887 1
25.2672 0.67440 1

25.2672 0.67440 2
25.2688 0.68163 2
25.2748 0.69375 2

25.2748 0.69375 3
25.2827 0.70367 3
25.2873 0.70828 3
25.2915 0.71210 3
25.2956 0.71545 3
25.3000 0.71875 3

25.6275 0.65414 1
25.6304 0.65952 1
25.6348 0.66587 1
25.6394 0.67164 1

25.6394 0.67164 2
25.6509 0.68416 2
25.6533 0.68643 2
25.6668 0.69728 2

25.6668 0.69728 3
25.6692 0.69906 3
25.6724 0.70137 3
25.6749 0.70318 3
25.6787 0.70576 3
25.6821 0.70800 3
25.7000 0.71875 3

26.0936 0.65832 1
26.0938 0.66289 1
26.0945 0.67268 1
26.0947 0.67497 1
26.0949 0.67692 1
26.0950 0.67905 1

26.0950 0.67905 2
26.0959 0.68855 2
26.0967 0.69470 2

26.0967 0.69470 3
26.0976 0.70159 3
26.0989 0.71010 3
26.0997 0.71691 3
26.0999 0.71784 3
26.1000 0.71875 3

31.9628 0.75302 1
31.9793 0.74892 1
32.0069 0.74198 1

32.0069 0.74198 2
32.0348 0.73491 2
32.0592 0.72883 2

32.0592 0.72883 3
32.0644 0.72750 3
32.0806 0.72346 3
32.0868 0.72193 3
32.0936 0.72028 3
32.1000 0.71875 3

32.1009 0.80515 1
32.1050 0.80435 1
32.1377 0.79784 1
32.2094 0.78312 1
32.2236 0.78014 1

32.2236 0.78014 2
32.2905 0.76590 2
32.3651 0.74958 2

32.3651 0.74958 3
32.3767 0.74701 3
32.3876 0.74456 3
32.4144 0.73853 3
32.4300 0.73497 3
32.5000 0.71875 3

32.5454 0.78420 1
32.5746 0.77880 1
32.6551 0.76387 1

32.6551 0.76387 2
32.6765 0.75990 2
32.7021 0.75515 2
32.7510 0.74610 2

32.7510 0.74610 3
32.8138 0.73449 3
32.8755 0.72320 3
32.9000 0.71875 3

23.1839 0.79106 1
23.1797 0.79189 1
23.1681 0.79447 1
23.1556 0.79741 1

23.1556 0.79741 2
23.1367 0.80236 2

23.1367 0.80236 3
23.1192 0.80765 3
23.1118 0.81018 3
23.1056 0.81242 3
23.1000 0.81458 3

23.5623 0.78731 1
23.5589 0.78830 1
23.5458 0.79250 1

23.5458 0.79250 2
23.5294 0.79867 2
23.5205 0.80257 2

23.5205 0.80257 3
23.5092 0.80846 3
23.5000 0.81458 3

23.9387 0.78361 1
23.9315 0.78688 1
23.9221 0.79204 1

23.9221 0.79204 2
23.9142 0.79739 2
23.9096 0.80112 2

23.9096 0.80112 3
23.9037 0.80753 3
23.9000 0.81458 3

24.3126 0.78009 1
24.3124 0.78021 1
24.3076 0.78426 1

24.3076 0.78426 2
24.3016 0.79111 2
24.2992 0.79527 2
24.2973 0.80114 2

24.2973 0.80114 3
24.2975 0.80817 3
24.3000 0.81458 3

24.6840 0.77663 1
24.6835 0.77744 1
24.6817 0.78263 1
24.6812 0.78654 1

24.6812 0.78654 2
24.6819 0.79287 2
24.6848 0.79934 2

24.6848 0.79934 3
24.6896 0.80562 3
24.6967 0.81211 3
24.7000 0.81458 3

25.0538 0.77234 1
25.0547 0.77639 1
25.0565 0.78088 1
25.0592 0.78522 1

25.0592 0.78522 2
25.0638 0.79083 2
25.0703 0.79673 2

25.0703 0.79673 3
25.0790 0.80310 3
25.0860 0.80738 3
25.0932 0.81124 3
25.1000 0.81458 3

25.4212 0.76965 1
25.4224 0.77153 1
25.4267 0.77628 1
25.4321 0.78113 1

25.4321 0.78113 2
25.4398 0.78682 2
25.4470 0.79137 2
25.4547 0.79565 2
25.4616 0.79913 2

25.4616 0.79913 3
25.4723 0.80402 3
25.4834 0.80854 3
25.4926 0.81199 3
25.5000 0.81458 3

25.7877 0.76712 1
25.7887 0.76798 1
25.7952 0.77272 1
25.8020 0.77706 1
25.8122 0.78276 1

25.8122 0.78276 2
25.8205 0.78688 2
25.8369 0.79404 2

25.8369 0.79404 3
25.8558 0.80110 3
25.8718 0.80640 3
25.8910 0.81211 3
25.9000 0.81458 3

26.1514 0.76541 1
26.1606 0.77036 1
26.1728 0.77619 1

26.1728 0.77619 2
26.1879 0.78255 2
26.2065 0.78939 2
26.2273 0.79607 2

26.2273 0.79607 3
26.2457 0.80139 3
26.2698 0.80766 3
26.3000 0.81458 3

26.5104 0.76504 1
26.5108 0.76524 1
26.5317 0.77344 1
26.5425 0.77720 1
26.5580 0.78223 1

26.5580 0.78223 2
26.5760 0.78755 2
26.5983 0.79351 2
26.6139 0.79732 2

26.6139 0.79732 3
26.6296 0.80087 3
26.6442 0.80400 3
26.6713 0.80939 3
26.7000 0.81458 3

26.8654 0.76605 1
26.8774 0.76985 1
26.8977 0.77579 1
26.9185 0.78126 1

26.9185 0.78126 2
26.9390 0.78619 2
26.9502 0.78872 2
26.9596 0.79073 2
26.9674 0.79238 2
26.9820 0.79535 2

26.9820 0.79535 3
27.0129 0.80118 3
27.0455 0.80668 3
27.0843 0.81244 3
27.1000 0.81458 3

27.2248 0.76816 1
27.2337 0.77042 1
27.2515 0.77466 1
27.2754 0.77994 1
27.2965 0.78428 1

27.2965 0.78428 2
27.3306 0.79077 2
27.3442 0.79316 2
27.3615 0.79606 2
27.3921 0.80076 2

27.3921 0.80076 3
27.4029 0.80233 3
27.4379 0.80714 3
27.4549 0.80934 3
27.4711 0.81134 3
27.4856 0.81301 3
27.5000 0.81458 3

27.6054 0.77396 1
27.6094 0.77484 1
27.6421 0.78127 1
27.6547 0.78353 1
27.6633 0.78504 1
27.6913 0.78963 1

27.6913 0.78963 2
27.7002 0.79100 2
27.7075 0.79210 2
27.7133 0.79296 2
27.7198 0.79392 2
27.7597 0.79965 2
27.7700 0.80103 2
27.7843 0.80285 2

27.7843 0.80285 3
27.7981 0.80449 3
27.8133 0.80619 3
27.8529 0.81022 3
27.8645 0.81131 3
27.9000 0.81458 3

28.0114 0.78097 1
28.0152 0.78164 1
28.0423 0.78617 1
28.0486 0.78721 1
28.0612 0.78920 1
28.0924 0.79389 1
28.1019 0.79521 1

28.1019 0.79521 2
28.1344 0.79931 2
28.1529 0.80139 2
28.1844 0.80473 2
28.1934 0.80566 2

28.1934 0.80566 3
28.2250 0.80876 3
28.2316 0.80938 3
28.2428 0.81038 3
28.2544 0.81135 3
28.2830 0.81347 3
28.2905 0.81397 3
28.3000 0.81458 3

28.4355 0.78908 1
28.4410 0.78996 1
28.4496 0.79120 1
28.4762 0.79472 1
28.4842 0.79570 1
28.4969 0.79719 1
28.5078 0.79845 1
28.5153 0.79932 1

28.5153 0.79932 2
28.5501 0.80319 2
28.5812 0.80628 2
28.5883 0.80689 2
28.5986 0.80772 2

28.5986 0.80772 3
28.6339 0.81034 3
28.6393 0.81072 3
28.6602 0.81211 3
28.6728 0.81293 3
28.7000 0.81458 3

28.8604 0.79709 1
28.8668 0.79790 1
28.8713 0.79845 1
28.8775 0.79920 1
28.9076 0.80250 1
28.9370 0.80521 1

28.9370 0.80521 2
28.9444 0.80581 2
28.9515 0.80636 2
28.9794 0.80843 2
29.0073 0.81037 2

29.0073 0.81037 3
29.0395 0.81231 3
29.0501 0.81282 3
29.0736 0.81376 3
29.0831 0.81406 3
29.0902 0.81428 3
29.1000 0.81458 3

29.2831 0.80361 1
29.3096 0.80576 1
29.3172 0.80636 1
29.3281 0.80721 1
29.3473 0.80862 1

29.3473 0.80862 2
29.3722 0.81025 2
29.3861 0.81100 2
29.3959 0.81143 2
29.4216 0.81237 2
29.4309 0.81268 2

29.4309 0.81268 3
29.4549 0.81347 3
29.4619 0.81369 3
29.4691 0.81391 3
29.4917 0.81446 3
29.5000 0.81458 3

29.6944 0.80877 1
29.6979 0.80901 1
29.7130 0.80993 1
29.7429 0.81129 1
29.7515 0.81159 1

29.7515 0.81159 2
29.7759 0.81241 2
29.7867 0.81278 2
29.7965 0.81311 2
29.8193 0.81376 2
29.8272 0.81393 2

29.8272 0.81393 3
29.8485 0.81422 3
29.8573 0.81429 3
29.8744 0.81442 3
29.9000 0.81458 3

30.1089 0.81177 1
30.1117 0.81187 1
30.1350 0.81268 1
30.1573 0.81337 1
30.1659 0.81358 1

30.1659 0.81358 2
30.1881 0.81392 2
30.2097 0.81408 2
30.2182 0.81415 2
30.2390 0.81433 2

30.2390 0.81433 3
30.2462 0.81438 3
30.2664 0.81450 3
30.2756 0.81453 3
30.2932 0.81458 3
30.3000 0.81458 3

30.5181 0.81373 1
30.5198 0.81376 1
30.5295 0.81387 1
30.5506 0.81405 1
30.5588 0.81411 1
30.5699 0.81420 1

30.5699 0.81420 2
30.5883 0.81434 2
30.6109 0.81446 2
30.6221 0.81449 2
30.6331 0.81452 2
30.6421 0.81453 2

30.6421 0.81453 3
30.6619 0.81455 3
30.6777 0.81456 3
30.6933 0.81458 3
30.7000 0.81458 3

30.9259 0.81429 1
30.9384 0.81438 1
30.9583 0.81449 1
30.9651 0.81451 1
30.9733 0.81453 1

30.9733 0.81453 2
30.9899 0.81456 2
31.0088 0.81458 2
31.0299 0.81458 2
31.0380 0.81458 2

31.0380 0.81458 3
31.0464 0.81457 3
31.0540 0.81457 3
31.0662 0.81458 3
31.0757 0.81458 3
31.0931 0.81458 3
31.1000 0.81458 3

31.3057 0.81588 1
31.3240 0.81584 1
31.3462 0.81579 1
31.3705 0.81572 1

31.3705 0.81572 2
31.3767 0.81570 2
31.3824 0.81568 2
31.3877 0.81566 2
31.3972 0.81562 2
31.4120 0.81555 2
31.4346 0.81539 2

31.4346 0.81539 3
31.4404 0.81534 3
31.4468 0.81530 3
31.4535 0.81525 3
31.4610 0.81520 3
31.4696 0.81513 3
31.4796 0.81499 3
31.5000 0.81458 3

31.4431 0.85448 1
31.4816 0.85378 1
31.5017 0.85328 1
31.5196 0.85275 1
31.5629 0.85102 1
31.5800 0.85017 1

31.5800 0.85017 2
31.6219 0.84762 2
31.6357 0.84663 2
31.6603 0.84469 2
31.6791 0.84305 2
31.7267 0.83827 2
31.7497 0.83565 2

31.7497 0.83565 3
31.7682 0.83341 3
31.7876 0.83096 3
31.8489 0.82239 3
31.9000 0.81458 3

31.8382 0.88735 1
31.8710 0.88320 1
31.8954 0.87996 1
31.9202 0.87656 1
31.9476 0.87266 1
31.9679 0.86969 1
31.9845 0.86720 1

31.9845 0.86720 2
32.0086 0.86353 2
32.0501 0.85707 2
32.0824 0.85186 2
32.1158 0.84637 2
32.1474 0.84107 2

32.1474 0.84107 3
32.2184 0.82893 3
32.2444 0.82440 3
32.2729 0.81939 3
32.3000 0.81458 3

32.3041 0.87339 1
32.3078 0.87283 1
32.3468 0.86702 1
32.3875 0.86096 1
32.4255 0.85530 1

32.4255 0.85530 2
32.4796 0.84722 2
32.5276 0.84005 2
32.5715 0.83353 2

32.5715 0.83353 3
32.6193 0.82646 3
32.6630 0.82001 3
32.7000 0.81458 3

23.3901 0.89344 1
23.3886 0.89365 1
23.3718 0.89610 1

23.3718 0.89610 2
23.3500 0.89969 2
23.3427 0.90100 2
23.3303 0.90340 2

23.3303 0.90340 3
23.3117 0.90747 3
23.3057 0.90893 3
23.3000 0.91042 3

23.7624 0.89098 1
23.7557 0.89240 1
23.7473 0.89432 1

23.7473 0.89432 2
23.7332 0.89796 2
23.7176 0.90284 2

23.7176 0.90284 3
23.7129 0.90455 3
23.7087 0.90627 3
23.7000 0.91042 3

24.1319 0.88873 1
24.1270 0.89043 1
24.1206 0.89301 1
24.1155 0.89537 1

24.1155 0.89537 2
24.1090 0.89908 2
24.1042 0.90276 2

24.1042 0.90276 3
24.1010 0.90684 3
24.1003 0.90881 3
24.1000 0.91042 3

24.4987 0.88609 1
24.4949 0.88934 1
24.4929 0.89178 1

24.4929 0.89178 2
24.4916 0.89407 2
24.4909 0.89703 2
24.4914 0.90085 2

24.4914 0.90085 3
24.4927 0.90357 3
24.4948 0.90608 3
24.4972 0.90832 3
24.5000 0.91042 3

24.8625 0.88358 1
24.8625 0.88414 1
24.8635 0.88793 1

24.8635 0.88793 2
24.8671 0.89301 2
24.8706 0.89609 2
24.8754 0.89941 2

24.8754 0.89941 3
24.8820 0.90300 3
24.8888 0.90614 3
24.9000 0.91042 3

25.2235 0.88111 1
25.2280 0.88468 1
25.2335 0.88799 1

25.2335 0.88799 2
25.2399 0.89122 2
25.2459 0.89386 2
25.2548 0.89737 2

25.2548 0.89737 3
25.2695 0.90225 3
25.2800 0.90531 3
25.2910 0.90821 3
25.3000 0.91042 3

25.5824 0.87934 1
25.5876 0.88156 1
25.5953 0.88458 1

25.5953 0.88458 2
25.6126 0.89041 2
25.6327 0.89607 2

25.6327 0.89607 3
25.6515 0.90065 3
25.6744 0.90558 3
25.7000 0.91042 3

25.9399 0.87783 1
25.9472 0.88006 1
25.9624 0.88433 1
25.9802 0.88880 1

25.9802 0.88880 2
26.0000 0.89322 2
26.0251 0.89823 2

26.0251 0.89823 3
26.0545 0.90343 3
26.0741 0.90659 3
26.0883 0.90873 3
26.1000 0.91042 3

26.2965 0.87735 1
26.3078 0.88006 1
26.3262 0.88404 1
26.3455 0.88786 1

26.3455 0.88786 2
26.3642 0.89129 2
26.3809 0.89415 2
26.3984 0.89696 2

26.3984 0.89696 3
26.4257 0.90102 3
26.4564 0.90517 3
26.4859 0.90879 3
26.5000 0.91042 3

26.6525 0.87765 1
26.6738 0.88164 1
26.7027 0.88655 1

26.7027 0.88655 2
26.7341 0.89134 2
26.7662 0.89577 2
26.7954 0.89945 2

26.7954 0.89945 3
26.8287 0.90329 3
26.8636 0.90695 3
26.9000 0.91042 3

27.0099 0.87859 1
27.0219 0.88052 1
27.0542 0.88529 1

27.0542 0.88529 2
27.0930 0.89043 2
27.1250 0.89430 2
27.1592 0.89806 2

27.1592 0.89806 3
27.1947 0.90163 3
27.2279 0.90466 3
27.2621 0.90752 3
27.3000 0.91042 3

27.3689 0.88078 1
27.3874 0.88324 1
27.4218 0.88743 1
27.4541 0.89102 1

27.4541 0.89102 2
27.4875 0.89442 2
27.5277 0.89814 2
27.5648 0.90127 2

27.5648 0.90127 3
27.6049 0.90435 3
27.6450 0.90712 3
27.6840 0.90951 3
27.7000 0.91042 3

27.7304 0.88423 1
27.7415 0.88547 1
27.7739 0.88877 1
27.8102 0.89218 1

27.8102 0.89218 2
27.8477 0.89540 2
27.8891 0.89863 2
27.9316 0.90157 2

27.9316 0.90157 3
27.9738 0.90417 3
28.0088 0.90612 3
28.0375 0.90758 3
28.0603 0.90867 3
28.0823 0.90966 3
28.1000 0.91042 3

28.0956 0.88840 1
28.1334 0.89162 1
28.1727 0.89465 1
28.2139 0.89751 1

28.2139 0.89751 2
28.2409 0.89922 2
28.2709 0.90099 2
28.3081 0.90300 2
28.3484 0.90496 2

28.3484 0.90496 3
28.3805 0.90636 3
28.4166 0.90775 3
28.4543 0.90904 3
28.5000 0.91042 3

28.4664 0.89275 1
28.5090 0.89563 1
28.5443 0.89773 1
28.5922 0.90029 1

28.5922 0.90029 2
28.6304 0.90211 2
28.6624 0.90352 2
28.7077 0.90531 2

28.7077 0.90531 3
28.7510 0.90678 3
28.7846 0.90779 3
28.8142 0.90857 3
28.8554 0.90954 3
28.9000 0.91042 3

28.8421 0.89761 1
28.8799 0.89954 1
28.9116 0.90099 1
28.9579 0.90291 1

28.9579 0.90291 2
28.9970 0.90432 2
29.0347 0.90551 2
29.0726 0.90658 2
29.1100 0.90751 2
29.1409 0.90819 2

29.1409 0.90819 3
29.1742 0.90881 3
29.2167 0.90947 3
29.2559 0.90997 3
29.2799 0.91023 3
29.3000 0.91042 3

29.2238 0.90187 1
29.2368 0.90239 1
29.2765 0.90377 1
29.3173 0.90499 1
29.3586 0.90608 1

29.3586 0.90608 2
29.4027 0.90709 2
29.4464 0.90794 2
29.4903 0.90863 2
29.5342 0.90919 2

29.5342 0.90919 3
29.5793 0.90966 3
29.6189 0.90999 3
29.6593 0.91025 3
29.6824 0.91035 3
29.7000 0.91042 3

29.6102 0.90557 1
29.6182 0.90578 1
29.6796 0.90714 1
29.7229 0.90792 1
29.7618 0.90850 1

29.7618 0.90850 2
29.8007 0.90898 2
29.8423 0.90940 2
29.8868 0.90978 2
29.9232 0.91001 2

29.9232 0.91001 3
29.9610 0.91017 3
30.0071 0.91027 3
30.0531 0.91035 3
30.1000 0.91042 3

30.0012 0.90769 1
30.0185 0.90798 1
30.0655 0.90859 1
30.1165 0.90912 1
30.1606 0.90948 1

30.1606 0.90948 2
30.2059 0.90976 2
30.2521 0.90995 2
30.2953 0.91006 2

30.2953 0.91006 3
30.3436 0.91016 3
30.3923 0.91026 3
30.4515 0.91036 3
30.5000 0.91042 3

30.3948 0.90921 1
30.4250 0.90944 1
30.4705 0.90973 1
30.5130 0.90993 1
30.5582 0.91007 1

30.5582 0.91007 2
30.6062 0.91016 2
30.6608 0.91024 2
30.7125 0.91031 2

30.7125 0.91031 3
30.7672 0.91036 3
30.8076 0.91038 3
30.8538 0.91040 3
30.9000 0.91042 3

30.7893 0.91070 1
30.8258 0.91079 1
30.8646 0.91086 1
30.9203 0.91095 1

30.9203 0.91095 2
30.9664 0.91102 2
31.0138 0.91106 2
31.0611 0.91106 2
31.1070 0.91104 2

31.1070 0.91104 3
31.1507 0.91098 3
31.2031 0.91087 3
31.2454 0.91072 3
31.2777 0.91055 3
31.3000 0.91042 3

31.1811 0.92413 1
31.2113 0.92407 1
31.2564 0.92391 1
31.3010 0.92367 1
31.3465 0.92330 1

31.3465 0.92330 2
31.3809 0.92294 2
31.4157 0.92246 2
31.4490 0.92187 2
31.4859 0.92105 2
31.5176 0.92014 2

31.5176 0.92014 3
31.5556 0.91877 3
31.5909 0.91723 3
31.6397 0.91457 3
31.7000 0.91042 3

31.6066 0.95814 1
31.6348 0.95676 1
31.6702 0.95474 1
31.7100 0.95213 1
31.7433 0.94966 1
31.7713 0.94738 1

31.7713 0.94738 2
31.8223 0.94281 2
31.8787 0.93713 2
31.9194 0.93270 2

31.9194 0.93270 3
31.9793 0.92569 3
32.0169 0.92110 3
32.0480 0.91718 3
32.0747 0.91374 3
32.1000 0.91042 3

32.0762 0.95926 1
32.1357 0.95248 1
32.1735 0.94812 1
32.2184 0.94290 1

32.2184 0.94290 2
32.2637 0.93764 2
32.3082 0.93245 2
32.3497 0.92762 2

32.3497 0.92762 3
32.4082 0.92085 3
32.4643 0.91444 3
32.5000 0.91042 3

32.5577 0.93783 1
32.5696 0.93672 1
32.6201 0.93219 1
32.6703 0.92788 1

32.6703 0.92788 2
32.7306 0.92301 2
32.7527 0.92130 2
32.7869 0.91868 2

32.7869 0.91868 3
32.8684 0.91263 3
32.9000 0.91042 3

23.2582 0.99826 1
23.2447 0.99881 1
23.2197 0.99990 1

23.2197 0.99990 2
23.2002 1.00079 2
23.1640 1.00260 2

23.1640 1.00260 3
23.1460 1.00357 3
23.1290 1.00452 3
23.1000 1.00625 3

23.6300 0.99687 1
23.6297 0.99689 1
23.6064 0.99823 1
23.5864 0.99946 1

23.5864 0.99946 2
23.5651 1.00088 2

23.5651 1.00088 3
23.5361 1.00306 3
23.5201 1.00441 3
23.5087 1.00543 3
23.5000 1.00625 3

23.9994 0.99532 1
23.9939 0.99575 1
23.9709 0.99778 1

23.9709 0.99778 2
23.9579 0.99903 2
23.9448 1.00038 2
23.9343 1.00156 2

23.9343 1.00156 3
23.9238 1.00284 3
23.9137 1.00419 3
23.9060 1.00530 3
23.9000 1.00625 3

24.3650 0.99427 1
24.3479 0.99633 1

24.3479 0.99633 2
24.3344 0.99827 2
24.3226 1.00029 2
24.3149 1.00186 2

24.3149 1.00186 3
24.3064 1.00404 3
24.3000 1.00625 3

24.7275 0.99272 1
24.7268 0.99285 1
24.7195 0.99446 1

24.7195 0.99446 2
24.7091 0.99741 2
24.7031 0.99996 2
24.7007 1.00157 2

24.7007 1.00157 3
24.6991 1.00390 3
24.7000 1.00625 3

25.0867 0.99141 1
25.0850 0.99228 1
25.0829 0.99390 1

25.0829 0.99390 2
25.0815 0.99631 2
25.0826 0.99890 2
25.0851 1.00087 2

25.0851 1.00087 3
25.0899 1.00311 3
25.0968 1.00538 3
25.1000 1.00625 3

25.4428 0.99022 1
25.4444 0.99197 1
25.4482 0.99425 1

25.4482 0.99425 2
25.4539 0.99657 2
25.4641 0.99956 2

25.4641 0.99956 3
25.4800 1.00295 3
25.4921 1.00504 3
25.5000 1.00625 3

25.7967 0.98934 1
25.8020 0.99106 1
25.8145 0.99408 1

25.8145 0.99408 2
25.8252 0.99619 2
25.8380 0.99841 2

25.8380 0.99841 3
25.8538 1.00077 3
25.8717 1.00310 3
25.8925 1.00546 3
25.9000 1.00625 3

26.1486 0.98869 1
26.1622 0.99115 1
26.1803 0.99393 1

26.1803 0.99393 2
26.2010 0.99668 2
26.2204 0.99895 2

26.2204 0.99895 3
26.2437 1.00137 3
26.2725 1.00401 3
26.3000 1.00625 3

26.5011 0.98864 1
26.5135 0.99029 1
26.5311 0.99240 1
26.5503 0.99448 1

26.5503 0.99448 2
26.5796 0.99736 2
26.6025 0.99936 2

26.6025 0.99936 3
26.6314 1.00165 3
26.6617 1.00381 3
26.7000 1.00625 3

26.8532 0.98897 1
26.8600 0.98971 1
26.8888 0.99249 1
26.9199 0.99517 1

26.9199 0.99517 2
26.9563 0.99796 2
26.9881 1.00013 2

26.9881 1.00013 3
27.0156 1.00182 3
27.0423 1.00333 3
27.0707 1.00483 3
27.1000 1.00625 3

27.2071 0.98972 1
27.2283 0.99147 1
27.2551 0.99349 1

27.2551 0.99349 2
27.2906 0.99594 2
27.3219 0.99790 2
27.3579 0.99994 2
27.3855 1.00137 2

27.3855 1.00137 3
27.4161 1.00284 3
27.4492 1.00428 3
27.4832 1.00563 3
27.5000 1.00625 3

27.5637 0.99140 1
27.5648 0.99147 1
27.5978 0.99361 1
27.6323 0.99563 1

27.6323 0.99563 2
27.6648 0.99738 2
27.7003 0.99912 2
27.7371 1.00075 2

27.7371 1.00075 3
27.7760 1.00231 3
27.8206 1.00389 3
27.8576 1.00506 3
27.8828 1.00579 3
27.9000 1.00625 3

27.9252 0.99369 1
27.9473 0.99488 1
27.9843 0.99669 1
28.0225 0.99838 1

28.0225 0.99838 2
28.0550 0.99967 2
28.0910 1.00098 2
28.1277 1.00217 2

28.1277 1.00217 3
28.1653 1.00327 3
28.2007 1.00419 3
28.2267 1.00480 3
28.2536 1.00537 3
28.2823 1.00593 3
28.3000 1.00625 3

28.2905 0.99584 1
28.2925 0.99593 1
28.3252 0.99729 1
28.3739 0.99911 1
28.4129 1.00039 1

28.4129 1.00039 2
28.4529 1.00155 2
28.4934 1.00260 2
28.5339 1.00352 2

28.5339 1.00352 3
28.5748 1.00436 3
28.6178 1.00513 3
28.6589 1.00575 3
28.7000 1.00625 3

28.6622 0.99850 1
28.6707 0.99878 1
28.7033 0.99981 1
28.7427 1.00093 1
28.7827 1.00193 1

28.7827 1.00193 2
28.8230 1.00282 2
28.8628 1.00360 2
28.9030 1.00427 2
28.9328 1.00471 2

28.9328 1.00471 3
28.9681 1.00516 3
29.0130 1.00561 3
29.0581 1.00598 3
29.1000 1.00625 3

29.0403 1.00128 1
29.0727 1.00203 1
29.1170 1.00291 1
29.1617 1.00367 1

29.1617 1.00367 2
29.2017 1.00424 2
29.2472 1.00479 2
29.2839 1.00516 2
29.3276 1.00551 2

29.3276 1.00551 3
29.3697 1.00578 3
29.4025 1.00595 3
29.4419 1.00611 3
29.4813 1.00622 3
29.5000 1.00625 3

29.4241 1.00348 1
29.4645 1.00407 1
29.5104 1.00464 1
29.5453 1.00501 1

29.5453 1.00501 2
29.5857 1.00537 2
29.6391 1.00573 2
29.6875 1.00597 2
29.7349 1.00611 2

29.7349 1.00611 3
29.7797 1.00619 3
29.8244 1.00624 3
29.8622 1.00626 3
29.9000 1.00625 3

29.8133 1.00504 1
29.8184 1.00509 1
29.8589 1.00544 1
29.9033 1.00575 1
29.9441 1.00596 1

29.9441 1.00596 2
29.9883 1.00613 2
30.0338 1.00625 2
30.0793 1.00633 2
30.1210 1.00636 2

30.1210 1.00636 3
30.1729 1.00634 3
30.2270 1.00630 3
30.2802 1.00626 3
30.3000 1.00625 3

30.2053 1.00604 1
30.2137 1.00609 1
30.2537 1.00625 1
30.2911 1.00635 1
30.3332 1.00642 1

30.3332 1.00642 2
30.3753 1.00647 2
30.4176 1.00649 2
30.4599 1.00647 2
30.5071 1.00643 2

30.5071 1.00643 3
30.5563 1.00639 3
30.6086 1.00634 3
30.6562 1.00630 3
30.7000 1.00625 3

30.5998 1.00690 1
30.6249 1.00692 1
30.6754 1.00693 1
30.7223 1.00690 1
30.7678 1.00686 1

30.7678 1.00686 2
30.8110 1.00682 2
30.8483 1.00677 2
30.8966 1.00670 2

30.8966 1.00670 3
30.9434 1.00663 3
30.9904 1.00653 3
31.0337 1.00643 3
31.0793 1.00631 3
31.1000 1.00625 3

30.9969 1.01060 1
30.9988 1.01060 1
31.0481 1.01051 1
31.1023 1.01038 1
31.1588 1.01020 1

31.1588 1.01020 2
31.2143 1.00996 2
31.2575 1.00971 2
31.3007 1.00939 2

31.3007 1.00939 3
31.3467 1.00894 3
31.3946 1.00833 3
31.4474 1.00744 3
31.5000 1.00625 3

31.4147 1.02931 1
31.4256 1.02916 1
31.4668 1.02845 1
31.5113 1.02747 1
31.5526 1.02634 1

31.5526 1.02634 2
31.5982 1.02482 2
31.6435 1.02300 2
31.6832 1.02113 2
31.7227 1.01899 2

31.7227 1.01899 3
31.7778 1.01557 3
31.8315 1.01176 3
31.8574 1.00976 3
31.8805 1.00789 3
31.9000 1.00625 3

31.8742 1.04167 1
31.8919 1.04046 1
31.9311 1.03759 1
31.9609 1.03529 1
31.9861 1.03328 1

31.9861 1.03328 2
32.0272 1.02992 2
32.0828 1.02519 2
32.1534 1.01905 2

32.1534 1.01905 3
32.1875 1.01607 3
32.2247 1.01279 3
32.3000 1.00625 3

32.3563 1.02367 1
32.4171 1.01979 1
32.4647 1.01698 1

32.4647 1.01698 2
32.5375 1.01304 2

32.5375 1.01304 3
32.6162 1.00941 3
32.6404 1.00843 3
32.6692 1.00733 3
32.7000 1.00625 3

23.4063 1.10018 1
23.3779 1.10057 1
23.3714 1.10067 1

23.3714 1.10067 2
23.3598 1.10087 2
23.3386 1.10124 2

23.3386 1.10124 3
23.3192 1.10163 3
23.3126 1.10177 3
23.3071 1.10190 3
23.3000 1.10208 3

23.7834 1.10008 1
23.7684 1.10031 1

23.7684 1.10031 2
23.7471 1.10072 2
23.7278 1.10119 2

23.7278 1.10119 3
23.7209 1.10137 3
23.7161 1.10151 3
23.7032 1.10195 3
23.7000 1.10208 3

24.1561 1.09967 1
24.1500 1.09982 1
24.1423 1.10002 1
24.1319 1.10035 1

24.1319 1.10035 2
24.1193 1.10084 2
24.1137 1.10110 2

24.1137 1.10110 3
24.1093 1.10135 3
24.1055 1.10160 3
24.1024 1.10184 3
24.1000 1.10208 3

24.5276 1.09939 1
24.5167 1.09984 1
24.5118 1.10009 1

24.5118 1.10009 2
24.5085 1.10030 2
24.5050 1.10057 2
24.5025 1.10084 2

24.5025 1.10084 3
24.5006 1.10114 3
24.4993 1.10155 3
24.5000 1.10208 3

24.8950 1.09878 1
24.8928 1.09898 1
24.8885 1.09961 1

24.8885 1.09961 2
24.8873 1.09990 2
24.8868 1.10020 2
24.8868 1.10043 2

24.8868 1.10043 3
24.8889 1.10102 3
24.8904 1.10124 3
24.8926 1.10148 3
24.9000 1.10208 3

25.2581 1.09873 1
25.2580 1.09879 1
25.2585 1.09922 1
25.2606 1.09968 1

25.2606 1.09968 2
25.2660 1.10027 2

25.2660 1.10027 3
25.2754 1.10092 3
25.2847 1.10143 3
25.3000 1.10208 3

25.6192 1.09866 1
25.6204 1.09881 1
25.6245 1.09916 1

25.6245 1.09916 2
25.6347 1.09980 2
25.6400 1.10007 2
25.6465 1.10037 2
25.6597 1.10089 2

25.6597 1.10089 3
25.6760 1.10142 3
25.6840 1.10165 3
25.6926 1.10189 3
25.7000 1.10208 3

25.9789 1.09844 1
25.9875 1.09889 1
26.0015 1.09950 1

26.0015 1.09950 2
26.0097 1.09981 2
26.0210 1.10018 2
26.0415 1.10075 2

26.0415 1.10075 3
26.0513 1.10100 3
26.0584 1.10118 3
26.0739 1.10154 3
26.1000 1.10208 3

26.3361 1.09819 1
26.3382 1.09828 1
26.3471 1.09861 1
26.3562 1.09892 1
26.3671 1.09924 1

26.3671 1.09924 2
26.3801 1.09960 2
26.3944 1.09998 2
26.4140 1.10044 2

26.4140 1.10044 3
26.4373 1.10094 3
26.4688 1.10154 3
26.4881 1.10188 3
26.5000 1.10208 3

26.6934 1.09841 1
26.6941 1.09843 1
26.7175 1.09903 1
26.7435 1.09962 1

26.7435 1.09962 2
26.7690 1.10012 2
26.7856 1.10043 2
26.8044 1.10075 2

26.8044 1.10075 3
26.8215 1.10102 3
26.8398 1.10129 3
26.8599 1.10156 3
26.9000 1.10208 3

27.0499 1.09839 1
27.0601 1.09862 1
27.0753 1.09892 1
27.0971 1.09935 1

27.0971 1.09935 2
27.1268 1.09988 2
27.1473 1.10021 2
27.1828 1.10073 2
27.2017 1.10098 2

27.2017 1.10098 3
27.2235 1.10126 3
27.2481 1.10154 3
27.2842 1.10192 3
27.3000 1.10208 3

27.4099 1.09896 1
27.4101 1.09897 1
27.4221 1.09917 1
27.4388 1.09944 1
27.4674 1.09987 1

27.4674 1.09987 2
27.5006 1.10032 2
27.5397 1.10077 2
27.5649 1.10104 2

27.5649 1.10104 3
27.5934 1.10132 3
27.6381 1.10167 3
27.6830 1.10197 3
27.7000 1.10208 3

27.7729 1.09936 1
27.7761 1.09941 1
27.8019 1.09974 1
27.8409 1.10020 1
27.8633 1.10043 1

27.8633 1.10043 2
27.8797 1.10059 2
27.9018 1.10080 2
27.9332 1.10107 2
27.9653 1.10132 2

27.9653 1.10132 3
27.9954 1.10152 3
28.0206 1.10167 3
28.0603 1.10190 3
28.1000 1.10208 3

28.1421 1.10021 1
28.1797 1.10057 1
28.1922 1.10068 1
28.2148 1.10086 1
28.2299 1.10098 1
28.2473 1.10109 1

28.2473 1.10109 2
28.2828 1.10130 2
28.3190 1.10149 2
28.3637 1.10171 2

28.3637 1.10171 3
28.3899 1.10181 3
28.4105 1.10187 3
28.4320 1.10192 3
28.4510 1.10197 3
28.4706 1.10202 3
28.4851 1.10205 3
28.5000 1.10208 3

28.5157 1.10083 1
28.5253 1.10090 1
28.5652 1.10115 1
28.5930 1.10131 1
28.6170 1.10143 1

28.6170 1.10143 2
28.6623 1.10161 2
28.6821 1.10168 2
28.7078 1.10177 2
28.7409 1.10186 2

28.7409 1.10186 3
28.7743 1.10193 3
28.7941 1.10196 3
28.8137 1.10199 3
28.8344 1.10202 3
28.8726 1.10207 3
28.8874 1.10208 3
28.9000 1.10208 3

28.8970 1.10159 1
28.9179 1.10168 1
28.9442 1.10178 1
28.9922 1.10194 1
29.0138 1.10199 1

29.0138 1.10199 2
29.0313 1.10203 2
29.0732 1.10213 2
29.0969 1.10218 2
29.1418 1.10222 2
29.1514 1.10222 2

29.1514 1.10222 3
29.1643 1.10221 3
29.1879 1.10221 3
29.2115 1.10219 3
29.2342 1.10217 3
29.2567 1.10215 3
29.2838 1.10211 3
29.3000 1.10208 3

29.2859 1.10241 1
29.2942 1.10242 1
29.3355 1.10250 1
29.3751 1.10254 1
29.3998 1.10254 1

29.3998 1.10254 2
29.4437 1.10252 2
29.4879 1.10248 2
29.5061 1.10246 2
29.5477 1.10241 2

29.5477 1.10241 3
29.5852 1.10234 3
29.5993 1.10232 3
29.6129 1.10229 3
29.6457 1.10222 3
29.6866 1.10212 3
29.7000 1.10208 3

29.6817 1.10274 1
29.6893 1.10274 1
29.7195 1.10273 1
29.7602 1.10273 1
29.8037 1.10273 1
29.8186 1.10272 1

29.8186 1.10272 2
29.8479 1.10270 2
29.8792 1.10265 2
29.9263 1.10254 2
29.9378 1.10251 2
29.9533 1.10248 2

29.9533 1.10248 3
29.9898 1.10240 3
30.0257 1.10231 3
30.0481 1.10224 3
30.0835 1.10214 3
30.1000 1.10208 3

30.0806 1.10297 1
30.0886 1.10297 1
30.1163 1.10295 1
30.1544 1.10290 1
30.1783 1.10286 1
30.1989 1.10282 1

30.1989 1.10282 2
30.2384 1.10274 2
30.2828 1.10266 2
30.3168 1.10259 2
30.3525 1.10251 2

30.3525 1.10251 3
30.3908 1.10240 3
30.4391 1.10225 3
30.4633 1.10218 3
30.4842 1.10212 3
30.5000 1.10208 3

30.4853 1.10320 1
30.5217 1.10313 1
30.5669 1.10303 1
30.6040 1.10294 1
30.6163 1.10291 1

30.6163 1.10291 2
30.6697 1.10273 2
30.6966 1.10264 2
30.7142 1.10259 2
30.7325 1.10254 2

30.7325 1.10254 3
30.7776 1.10241 3
30.7949 1.10237 3
30.8170 1.10231 3
30.8376 1.10226 3
30.8591 1.10220 3
30.8803 1.10214 3
30.9000 1.10208 3

30.8954 1.10370 1
30.9051 1.10367 1
30.9209 1.10363 1
30.9416 1.10358 1
30.9863 1.10345 1
31.0011 1.10340 1
31.0150 1.10336 1
31.0348 1.10330 1

31.0348 1.10330 2
31.0565 1.10323 2
31.0966 1.10310 2
31.1415 1.10293 2

31.1415 1.10293 3
31.1774 1.10278 3
31.2117 1.10261 3
31.2473 1.10241 3
31.2857 1.10218 3
31.3000 1.10208 3

31.3444 1.10888 1
31.3735 1.10865 1
31.3886 1.10852 1
31.4110 1.10830 1
31.4351 1.10803 1
31.4496 1.10786 1
31.4688 1.10760 1

31.4688 1.10760 2
31.5121 1.10693 2
31.5371 1.10648 2
31.5584 1.10606 2
31.5775 1.10565 2

31.5775 1.10565 3
31.6153 1.10473 3
31.6319 1.10428 3
31.6481 1.10381 3
31.6666 1.10323 3
31.7000 1.10208 3

31.9135 1.11235 1
31.9230 1.11192 1
31.9376 1.11125 1
31.9532 1.11051 1

31.9532 1.11051 2
31.9893 1.10870 2
31.9983 1.10822 2
32.0080 1.10769 2
32.0215 1.10693 2

32.0215 1.10693 3
32.0534 1.10508 3
32.0688 1.10413 3
32.0910 1.10269 3
32.1000 1.10208 3

32.4079 1.10409 1
32.4169 1.10392 1
32.4267 1.10369 1
32.4364 1.10345 1

32.4364 1.10345 2
32.4455 1.10321 2
32.4661 1.10269 2

32.4661 1.10269 3
32.4860 1.10233 3
32.5000 1.10208 3

32.8075 1.09936 1
32.8295 1.09973 1

32.8295 1.09973 2
32.8564 1.10044 2
32.8645 1.10068 2

32.8645 1.10068 3
32.8871 1.10151 3
32.8926 1.10175 3
32.8969 1.10194 3
32.9000 1.10208 3



==> figures/data/closeup_trails_0.20.dat <==
z r part
33.5513 0.14186 1
33.5455 0.14196 1

33.5455 0.14196 2
33.5317 0.14245 2
33.5179 0.14301 2

33.5179 0.14301 3
33.5058 0.14355 3
33.5034 0.14366 3
33.5000 0.14375 3

33.9401 0.14354 1
33.9388 0.14355 1
33.9355 0.14356 1

33.9355 0.14356 2
33.9255 0.14359 2
33.9235 0.14360 2
33.9215 0.14361 2
33.9128 0.14368 2

33.9128 0.14368 3
33.9087 0.14372 3
33.9000 0.14375 3

34.3648 0.14304 1
34.3485 0.14317 1

34.3485 0.14317 2
34.3292 0.14339 2
34.3238 0.14346 2

34.3238 0.14346 3
34.3065 0.14366 3
34.3000 0.14375 3

34.7546 0.14466 1
34.7510 0.14458 1

34.7510 0.14458 2
34.7355 0.14426 2

34.7355 0.14426 3
34.7205 0.14401 3
34.7062 0.14383 3
34.7029 0.14378 3
34.7000 0.14375 3

35.1295 0.14411 1
35.1264 0.14410 1
35.1246 0.14409 1

35.1246 0.14409 2
35.1205 0.14403 2
35.1137 0.14394 2
35.1119 0.14392 2

35.1119 0.14392 3
35.1096 0.14389 3
35.1015 0.14377 3
35.1000 0.14375 3

35.5274 0.14359 1
35.5258 0.14361 1
35.5242 0.14363 1
35.5224 0.14365 1
35.5192 0.14367 1

35.5192 0.14367 2
35.5129 0.14370 2
35.5102 0.14371 2

35.5102 0.14371 3
35.5068 0.14372 3
35.5000 0.14375 3

35.9350 0.14364 1
35.9330 0.14365 1
35.9310 0.14366 1
35.9288 0.14367 1

35.9288 0.14367 2
35.9208 0.14370 2
35.9181 0.14371 2
35.9157 0.14372 2

35.9157 0.14372 3
35.9090 0.14374 3
35.9000 0.14375 3

36.3362 0.14373 1
36.3278 0.14373 1

36.3278 0.14373 2
36.3214 0.14373 2
36.3165 0.14373 2
36.3123 0.14373 2

36.3123 0.14373 3
36.3032 0.14374 3
36.3017 0.14375 3
36.3000 0.14375 3

36.7348 0.14372 1
36.7274 0.14374 1
36.7236 0.14374 1

36.7236 0.14374 2
36.7195 0.14374 2

36.7195 0.14374 3
36.7112 0.14373 3
36.7029 0.14374 3
36.7014 0.14375 3
36.7000 0.14375 3

37.1340 0.14377 1
37.1315 0.14375 1
37.1291 0.14374 1
37.1269 0.14373 1

37.1269 0.14373 2
37.1192 0.14373 2
37.1172 0.14373 2

37.1172 0.14373 3
37.1085 0.14375 3
37.1000 0.14375 3

37.5278 0.14385 1
37.5229 0.14384 1

37.5229 0.14384 2
37.5159 0.14382 2
37.5130 0.14381 2

37.5130 0.14381 3
37.5060 0.14378 3
37.5040 0.14377 3
37.5021 0.14376 3
37.5000 0.14375 3

37.9255 0.14372 1
37.9241 0.14372 1
37.9188 0.14373 1

37.9188 0.14373 2
37.9132 0.14374 2
37.9115 0.14374 2

37.9115 0.14374 3
37.9033 0.14375 3
37.9000 0.14375 3

38.3272 0.14369 1
38.3263 0.14369 1
38.3199 0.14372 1

38.3199 0.14372 2
38.3173 0.14373 2
38.3141 0.14374 2

38.3141 0.14374 3
38.3076 0.14375 3
38.3000 0.14375 3

38.7291 0.14382 1
38.7219 0.14380 1
38.7202 0.14380 1

38.7202 0.14380 2
38.7184 0.14379 2
38.7169 0.14379 2
38.7153 0.14378 2
38.7118 0.14377 2

38.7118 0.14377 3
38.7081 0.14376 3
38.7000 0.14375 3

39.1261 0.14380 1
39.1246 0.14380 1
39.1189 0.14378 1

39.1189 0.14378 2
39.1165 0.14378 2
39.1142 0.14378 2
39.1111 0.14377 2

39.1111 0.14377 3
39.1087 0.14377 3
39.1068 0.14376 3
39.1000 0.14375 3

39.5268 0.14376 1
39.5255 0.14376 1
39.5185 0.14376 1

39.5185 0.14376 2
39.5147 0.14375 2

39.5147 0.14375 3
39.5088 0.14375 3
39.5027 0.14375 3
39.5000 0.14375 3

39.9255 0.14376 1
39.9243 0.14376 1
39.9212 0.14375 1
39.9180 0.14374 1

39.9180 0.14374 2
39.9130 0.14375 2
39.9120 0.14375 2

39.9120 0.14375 3
39.9046 0.14376 3
39.9022 0.14375 3
39.9000 0.14375 3

33.4200 0.22854 1
33.3901 0.23047 1

33.3901 0.23047 2
33.3796 0.23131 2
33.3445 0.23443 2

33.3445 0.23443 3
33.3347 0.23536 3
33.3000 0.23958 3

33.7643 0.24667 1
33.7625 0.24648 1
33.7589 0.24611 1
33.7502 0.24508 1

33.7502 0.24508 2
33.7372 0.24355 2

33.7372 0.24355 3
33.7201 0.24182 3
33.7139 0.24120 3
33.7071 0.24048 3
33.7000 0.23958 3

34.1884 0.23208 1
34.1665 0.23350 1

34.1665 0.23350 2
34.1573 0.23415 2
34.1315 0.23642 2

34.1315 0.23642 3
34.1097 0.23861 3
34.1044 0.23914 3
34.1000 0.23958 3

34.5727 0.24882 1
34.5696 0.24816 1
34.5543 0.24543 1

34.5543 0.24543 2
34.5362 0.24309 2
34.5320 0.24259 2

34.5320 0.24259 3
34.5166 0.24097 3
34.5000 0.23958 3

34.9130 0.25039 1
34.9131 0.25012 1
34.9123 0.24755 1

34.9123 0.24755 2
34.9097 0.24495 2

34.9097 0.24495 3
34.9052 0.24188 3
34.9036 0.24106 3
34.9000 0.23958 3

35.2914 0.23819 1
35.2918 0.23824 1
35.2951 0.23863 1

35.2951 0.23863 2
35.2960 0.23874 2
35.2982 0.23908 2

35.2982 0.23908 3
35.2986 0.23917 3
35.2991 0.23929 3
35.2994 0.23938 3
35.2998 0.23949 3
35.3000 0.23958 3

35.7158 0.23584 1
35.7156 0.23588 1
35.7140 0.23640 1
35.7128 0.23671 1

35.7128 0.23671 2
35.7109 0.23722 2
35.7085 0.23777 2

35.7085 0.23777 3
35.7057 0.23840 3
35.7000 0.23958 3

36.1347 0.23855 1
36.1343 0.23857 1
36.1293 0.23872 1

36.1293 0.23872 2
36.1242 0.23888 2
36.1154 0.23913 2

36.1154 0.23913 3
36.1047 0.23945 3
36.1000 0.23958 3

36.5392 0.24008 1
36.5351 0.24001 1
36.5293 0.23991 1

36.5293 0.23991 2
36.5228 0.23981 2
36.5158 0.23973 2

36.5158 0.23973 3
36.5050 0.23962 3
36.5000 0.23958 3

36.9293 0.24183 1
36.9281 0.24168 1
36.9234 0.24121 1

36.9234 0.24121 2
36.9159 0.24059 2

36.9159 0.24059 3
36.9072 0.24000 3
36.9033 0.23977 3
36.9000 0.23958 3

37.3112 0.24218 1
37.3111 0.24214 1
37.3105 0.24173 1
37.3096 0.24138 1

37.3096 0.24138 2
37.3069 0.24072 2

37.3069 0.24072 3
37.3032 0.24005 3
37.3016 0.23981 3
37.3000 0.23958 3

37.7009 0.24010 1
37.7017 0.24006 1
37.7022 0.23999 1

37.7022 0.23999 2
37.7023 0.23990 2

37.7023 0.23990 3
37.7015 0.23972 3
37.7008 0.23965 3
37.7000 0.23958 3

38.1016 0.23924 1
38.1016 0.23924 1
38.1023 0.23931 1

38.1023 0.23931 2
38.1025 0.23939 2
38.1021 0.23947 2

38.1021 0.23947 3
38.1007 0.23955 3
38.1000 0.23958 3

38.5022 0.23973 1
38.5026 0.23972 1
38.5030 0.23970 1

38.5030 0.23970 2
38.5031 0.23967 2
38.5029 0.23964 2

38.5029 0.23964 3
38.5018 0.23961 3
38.5000 0.23958 3

38.8998 0.24004 1
38.9010 0.23995 1

38.9010 0.23995 2
38.9016 0.23987 2
38.9017 0.23979 2

38.9017 0.23979 3
38.9015 0.23971 3
38.9008 0.23963 3
38.9000 0.23958 3

39.2974 0.23989 1
39.2975 0.23989 1
39.2995 0.23980 1

39.2995 0.23980 2
39.3006 0.23972 2

39.3006 0.23972 3
39.3007 0.23965 3
39.3000 0.23958 3

39.6945 0.24011 1
39.6953 0.24009 1
39.6979 0.23996 1

39.6979 0.23996 2
39.6995 0.23983 2

39.6995 0.23983 3
39.7000 0.23974 3
39.7001 0.23965 3
39.7000 0.23958 3

33.2156 0.30961 1
33.2055 0.31157 1
33.1972 0.31323 1

33.1972 0.31323 2
33.1619 0.32070 2

33.1619 0.32070 3
33.1276 0.32901 3
33.1000 0.33542 3

33.4816 0.35604 1
33.4843 0.35390 1

33.4843 0.35390 2
33.4910 0.34759 2
33.4920 0.34641 2

33.4920 0.34641 3
33.4955 0.34153 3
33.4987 0.33722 3
33.5000 0.33542 3

33.9237 0.32605 1
33.9196 0.32722 1
33.9167 0.32817 1

33.9167 0.32817 2
33.9097 0.33063 2
33.9084 0.33117 2

33.9084 0.33117 3
33.9019 0.33429 3
33.9000 0.33542 3

34.3686 0.33478 1
34.3657 0.33444 1

34.3657 0.33444 2
34.3479 0.33350 2
34.3305 0.33373 2

34.3305 0.33373 3
34.3138 0.33450 3
34.3089 0.33480 3
34.3000 0.33542 3

34.7213 0.36192 1
34.7213 0.35860 1
34.7204 0.35561 1

34.7204 0.35561 2
34.7190 0.35252 2
34.7136 0.34558 2

34.7136 0.34558 3
34.7111 0.34330 3
34.7090 0.34152 3
34.7071 0.34005 3
34.7037 0.33772 3
34.7000 0.33542 3

35.0561 0.34893 1
35.0666 0.34632 1
35.0714 0.34504 1

35.0714 0.34504 2
35.0763 0.34367 2

35.0763 0.34367 3
35.0886 0.33971 3
35.1000 0.33542 3

35.4338 0.33008 1
35.4358 0.33020 1
35.4452 0.33083 1

35.4452 0.33083 2
35.4624 0.33214 2

35.4624 0.33214 3
35.4798 0.33358 3
35.4939 0.33484 3
35.5000 0.33542 3

35.8476 0.32749 1
35.8588 0.32899 1

35.8588 0.32899 2
35.8725 0.33094 2
35.8828 0.33253 2

35.8828 0.33253 3
35.8873 0.33326 3
35.9000 0.33542 3

36.2863 0.33124 1
36.2871 0.33140 1
36.2897 0.33199 1
36.2920 0.33259 1

36.2920 0.33259 2
36.2957 0.33367 2

36.2957 0.33367 3
36.2976 0.33434 3
36.3000 0.33542 3

36.7056 0.33690 1
36.7056 0.33689 1
36.7055 0.33657 1

36.7055 0.33657 2
36.7047 0.33620 2
36.7043 0.33607 2
36.7037 0.33595 2

36.7037 0.33595 3
36.7029 0.33582 3
36.7000 0.33542 3

37.0946 0.34185 1
37.0972 0.34042 1

37.0972 0.34042 2
37.0988 0.33925 2
37.0997 0.33812 2

37.0997 0.33812 3
37.1002 0.33705 3
37.1002 0.33605 3
37.1000 0.33542 3

37.4721 0.34031 1
37.4754 0.33984 1
37.4825 0.33876 1

37.4825 0.33876 2
37.4870 0.33801 2
37.4904 0.33740 2

37.4904 0.33740 3
37.4939 0.33674 3
37.4977 0.33595 3
37.5000 0.33542 3

37.8597 0.33574 1
37.8649 0.33569 1
37.8717 0.33563 1

37.8717 0.33563 2
37.8774 0.33559 2
37.8827 0.33555 2

37.8827 0.33555 3
37.8883 0.33551 3
37.8921 0.33548 3
37.8958 0.33546 3
37.9000 0.33542 3

38.2599 0.33483 1
38.2690 0.33495 1

38.2690 0.33495 2
38.2791 0.33509 2

38.2791 0.33509 3
38.2901 0.33525 3
38.3000 0.33542 3

38.6613 0.33595 1
38.6623 0.33593 1
38.6727 0.33582 1

38.6727 0.33582 2
38.6816 0.33570 2

38.6816 0.33570 3
38.6919 0.33554 3
38.7000 0.33542 3

39.0596 0.33625 1
39.0675 0.33611 1

39.0675 0.33611 2
39.0788 0.33589 2

39.0788 0.33589 3
39.0891 0.33568 3
39.0964 0.33551 3
39.1000 0.33542 3

39.4574 0.33621 1
39.4585 0.33619 1
39.4701 0.33600 1

39.4701 0.33600 2
39.4793 0.33584 2

39.4793 0.33584 3
39.4879 0.33567 3
39.4953 0.33552 3
39.5000 0.33542 3

39.8553 0.33595 1
39.8643 0.33584 1

39.8643 0.33584 2
39.8786 0.33567 2

39.8786 0.33567 3
39.8880 0.33555 3
39.9000 0.33542 3

33.0149 0.40533 1
33.0142 0.40547 1
32.9873 0.41139 1
32.9790 0.41326 1

32.9790 0.41326 2
32.9662 0.41620 2
32.9533 0.41913 2
32.9403 0.42202 2

32.9403 0.42202 3
32.9097 0.42892 3
32.9050 0.43004 3
32.9000 0.43125 3

33.2186 0.47728 1
33.2326 0.46910 1

33.2326 0.46910 2
33.2575 0.45454 2

33.2575 0.45454 3
33.2781 0.44299 3
33.3000 0.43125 3

33.5398 0.44265 1
33.5615 0.43923 1
33.5768 0.43723 1

33.5768 0.43723 2
33.6181 0.43305 2

33.6181 0.43305 3
33.6577 0.43084 3
33.7000 0.43125 3

34.1109 0.40199 1
34.1108 0.40215 1
34.1103 0.40277 1
34.1066 0.40917 1

34.1066 0.40917 2
34.1057 0.41086 2
34.1050 0.41235 2

34.1050 0.41235 3
34.1016 0.42081 3
34.1000 0.43125 3

34.5306 0.45361 1
34.5304 0.45227 1
34.5287 0.44901 1
34.5275 0.44719 1
34.5262 0.44570 1

34.5262 0.44570 2
34.5176 0.43892 2
34.5156 0.43782 2

34.5156 0.43782 3
34.5133 0.43665 3
34.5018 0.43185 3
34.5000 0.43125 3

34.8687 0.46800 1
34.8787 0.45971 1
34.8828 0.45575 1

34.8828 0.45575 2
34.8861 0.45227 2

34.8861 0.45227 3
34.8937 0.44279 3
34.8961 0.43915 3
34.8983 0.43516 3
34.9000 0.43125 3

35.2225 0.43925 1
35.2281 0.43866 1
35.2449 0.43692 1

35.2449 0.43692 2
35.2661 0.43474 2
35.2748 0.43385 2

35.2748 0.43385 3
35.2835 0.43297 3
35.2927 0.43203 3
35.3000 0.43125 3

35.6081 0.42573 1
35.6186 0.42623 1
35.6347 0.42705 1

35.6347 0.42705 2
35.6506 0.42793 2
35.6667 0.42890 2

35.6667 0.42890 3
35.6817 0.42991 3
35.6908 0.43056 3
35.7000 0.43125 3

36.0097 0.41885 1
36.0302 0.42145 1

36.0302 0.42145 2
36.0515 0.42424 2
36.0583 0.42517 2

36.0583 0.42517 3
36.0723 0.42712 3
36.0903 0.42977 3
36.1000 0.43125 3

36.4531 0.42226 1
36.4557 0.42269 1
36.4690 0.42502 1

36.4690 0.42502 2
36.4777 0.42662 2
36.4853 0.42809 2

36.4853 0.42809 3
36.4960 0.43039 3
36.5000 0.43125 3

36.8781 0.43567 1
36.8781 0.43567 1
36.8854 0.43454 1

36.8854 0.43454 2
36.8915 0.43345 2

36.8915 0.43345 3
36.8961 0.43244 3
36.9000 0.43125 3

37.2655 0.44125 1
37.2686 0.44049 1

37.2686 0.44049 2
37.2797 0.43751 2
37.2901 0.43451 2

37.2901 0.43451 3
37.2931 0.43359 3
37.2970 0.43231 3
37.3000 0.43125 3

37.6480 0.43642 1
37.6580 0.43548 1
37.6664 0.43469 1

37.6664 0.43469 2
37.6739 0.43397 2
37.6786 0.43349 2
37.6836 0.43299 2

37.6836 0.43299 3
37.6885 0.43249 3
37.6954 0.43175 3
37.7000 0.43125 3

38.0402 0.43095 1
38.0504 0.43098 1

38.0504 0.43098 2
38.0627 0.43104 2
38.0748 0.43108 2

38.0748 0.43108 3
38.0858 0.43114 3
38.1000 0.43125 3

38.4415 0.43072 1
38.4510 0.43080 1

38.4510 0.43080 2
38.4694 0.43096 2

38.4694 0.43096 3
38.4826 0.43108 3
38.5000 0.43125 3

38.8427 0.43206 1
38.8479 0.43199 1

38.8479 0.43199 2
38.8637 0.43178 2
38.8771 0.43160 2

38.8771 0.43160 3
38.8865 0.43146 3
38.8934 0.43136 3
38.9000 0.43125 3

39.2419 0.43224 1
39.2457 0.43218 1
39.2625 0.43191 1

39.2625 0.43191 2
39.2800 0.43161 2

39.2800 0.43161 3
39.2947 0.43135 3
39.3000 0.43125 3

39.6409 0.43227 1
39.6534 0.43207 1

39.6534 0.43207 2
39.6683 0.43181 2
39.6808 0.43160 2

39.6808 0.43160 3
39.6946 0.43135 3
39.7000 0.43125 3

32.8223 0.49340 1
32.8133 0.49549 1

32.8133 0.49549 2
32.7764 0.50501 2
32.7453 0.51398 2

32.7453 0.51398 3
32.7362 0.51659 3
32.7000 0.52708 3

33.0171 0.59214 1
33.0248 0.58648 1
33.0435 0.57210 1

33.0435 0.57210 2
33.0488 0.56803 2
33.0519 0.56558 2
33.0551 0.56313 2

33.0551 0.56313 3
33.0784 0.54478 3
33.0807 0.54287 3
33.0835 0.54065 3
33.1000 0.52708 3

33.2973 0.59399 1
33.2992 0.59319 1
33.3078 0.58956 1
33.3199 0.58463 1
33.3293 0.58081 1
33.3396 0.57674 1

33.3396 0.57674 2
33.3853 0.55967 2
33.4027 0.55368 2

33.4027 0.55368 3
33.4488 0.53948 3
33.5000 0.52708 3

33.6735 0.49453 1
33.7207 0.49595 1

33.7207 0.49595 2
33.7721 0.50089 2
33.7842 0.50246 2

33.7842 0.50246 3
33.8484 0.51394 3
33.8609 0.51685 3
33.8697 0.51898 3
33.8792 0.52142 3
33.9000 0.52708 3

34.2787 0.50170 1
34.2823 0.50397 1
34.2836 0.50493 1
34.2848 0.50594 1

34.2848 0.50594 2
34.2908 0.51208 2

34.2908 0.51208 3
34.2946 0.51786 3
34.3000 0.52708 3

34.6696 0.57214 1
34.6776 0.56601 1

34.6776 0.56601 2
34.6889 0.55348 2

34.6889 0.55348 3
34.6970 0.53948 3
34.7000 0.52708 3

35.0333 0.55650 1
35.0357 0.55558 1
35.0438 0.55240 1
35.0518 0.54906 1

35.0518 0.54906 2
35.0591 0.54602 2
35.0656 0.54323 2

35.0656 0.54323 3
35.0815 0.53603 3
35.0877 0.53315 3
35.0936 0.53026 3
35.1000 0.52708 3

35.4109 0.52859 1
35.4276 0.52821 1

35.4276 0.52821 2
35.4495 0.52776 2

35.4495 0.52776 3
35.4736 0.52737 3
35.5000 0.52708 3

35.8000 0.52211 1
35.8082 0.52241 1
35.8209 0.52291 1
35.8335 0.52347 1

35.8335 0.52347 2
35.8462 0.52405 2

35.8462 0.52405 3
35.8727 0.52543 3
35.9000 0.52708 3

36.1953 0.50945 1
36.2223 0.51366 1

36.2223 0.51366 2
36.2496 0.51815 2

36.2496 0.51815 3
36.2743 0.52241 3
36.2834 0.52403 3
36.2914 0.52549 3
36.3000 0.52708 3

36.6300 0.51700 1
36.6370 0.51800 1
36.6460 0.51933 1
36.6528 0.52034 1

36.6528 0.52034 2
36.6725 0.52316 2

36.6725 0.52316 3
36.6811 0.52439 3
36.6866 0.52517 3
36.6931 0.52609 3
36.7000 0.52708 3

37.0474 0.53522 1
37.0554 0.53420 1
37.0639 0.53307 1

37.0639 0.53307 2
37.0701 0.53220 2
37.0766 0.53124 2

37.0766 0.53124 3
37.0884 0.52930 3
37.0924 0.52857 3
37.0961 0.52786 3
37.1000 0.52708 3

37.4404 0.53745 1
37.4494 0.53601 1
37.4588 0.53445 1

37.4588 0.53445 2
37.4705 0.53246 2
37.4788 0.53099 2

37.4788 0.53099 3
37.4861 0.52969 3
37.4935 0.52832 3
37.5000 0.52708 3

37.8323 0.53009 1
37.8424 0.52964 1

37.8424 0.52964 2
37.8585 0.52895 2
37.8723 0.52833 2

37.8723 0.52833 3
37.8857 0.52774 3
37.8931 0.52740 3
37.9000 0.52708 3

38.2309 0.52600 1
38.2330 0.52603 1
38.2531 0.52633 1

38.2531 0.52633 2
38.2668 0.52654 2

38.2668 0.52654 3
38.2819 0.52678 3
38.3000 0.52708 3

38.6330 0.52686 1
38.6525 0.52693 1

38.6525 0.52693 2
38.6701 0.52698 2

38.6701 0.52698 3
38.6853 0.52703 3
38.7000 0.52708 3

39.0340 0.52795 1
39.0475 0.52778 1

39.0475 0.52778 2
39.0683 0.52751 2

39.0683 0.52751 3
39.0848 0.52729 3
39.1000 0.52708 3

39.4343 0.52795 1
39.4379 0.52791 1
39.4538 0.52771 1

39.4538 0.52771 2
39.4699 0.52750 2

39.4699 0.52750 3
39.4854 0.52729 3
39.5000 0.52708 3

39.8348 0.52767 1
39.8451 0.52757 1

39.8451 0.52757 2
39.8583 0.52744 2
39.8707 0.52732 2

39.8707 0.52732 3
39.8855 0.52719 3
39.8957 0.52712 3
39.9000 0.52708 3

32.6175 0.57858 1
32.5935 0.58708 1

32.5935 0.58708 2
32.5656 0.59750 2
32.5396 0.60727 2

32.5396 0.60727 3
32.5334 0.60966 3
32.5238 0.61344 3
32.5000 0.62292 3

32.8240 0.68365 1
32.8332 0.67752 1
32.8520 0.66398 1

32.8520 0.66398 2
32.8575 0.65974 2
32.8761 0.64476 2

32.8761 0.64476 3
32.8788 0.64244 3
32.8856 0.63651 3
32.8923 0.63038 3
32.8962 0.62660 3
32.9000 0.62292 3

33.1266 0.71515 1
33.1296 0.71348 1
33.1376 0.70903 1
33.1453 0.70479 1

33.1453 0.70479 2
33.1870 0.68176 2
33.2317 0.65749 2
33.2394 0.65336 2

33.2394 0.65336 3
33.2479 0.64893 3
33.2554 0.64508 3
33.3000 0.62292 3

33.4700 0.65743 1
33.4756 0.65574 1
33.5343 0.64069 1

33.5343 0.64069 2
33.5943 0.62983 2
33.6196 0.62676 2

33.6196 0.62676 3
33.6405 0.62486 3
33.7000 0.62292 3

33.8498 0.54285 1
33.8645 0.54544 1
33.9247 0.55981 1
33.9327 0.56201 1

33.9327 0.56201 2
33.9464 0.56596 2
33.9561 0.56888 2
34.0147 0.58863 2

34.0147 0.58863 3
34.0757 0.61256 3
34.0869 0.61726 3
34.1000 0.62292 3

34.3957 0.61373 1
34.4155 0.61664 1

34.4155 0.61664 2
34.4418 0.61948 2
34.4688 0.62166 2

34.4688 0.62166 3
34.4910 0.62264 3
34.4955 0.62280 3
34.5000 0.62292 3

34.8337 0.66908 1
34.8426 0.66436 1

34.8426 0.66436 2
34.8593 0.65432 2
34.8620 0.65258 2
34.8643 0.65103 2
34.8676 0.64866 2
34.8702 0.64684 2

34.8702 0.64684 3
34.8852 0.63553 3
34.8870 0.63409 3
34.8890 0.63252 3
34.9000 0.62292 3

35.2233 0.63569 1
35.2306 0.63458 1
35.2485 0.63179 1

35.2485 0.63179 2
35.2680 0.62857 2

35.2680 0.62857 3
35.2872 0.62521 3
35.2915 0.62445 3
35.2957 0.62370 3
35.3000 0.62292 3

35.6115 0.62359 1
35.6274 0.62334 1

35.6274 0.62334 2
35.6510 0.62306 2
35.6641 0.62298 2

35.6641 0.62298 3
35.6773 0.62293 3
35.6913 0.62291 3
35.7000 0.62292 3

35.9997 0.61576 1
36.0170 0.61674 1

36.0170 0.61674 2
36.0440 0.61848 2
36.0549 0.61925 2
36.0666 0.62012 2

36.0666 0.62012 3
36.0807 0.62126 3
36.0911 0.62214 3
36.1000 0.62292 3

36.3952 0.60330 1
36.4033 0.60476 1
36.4147 0.60685 1

36.4147 0.60685 2
36.4421 0.61192 2

36.4421 0.61192 3
36.4684 0.61683 3
36.4775 0.61857 3
36.4902 0.62103 3
36.5000 0.62292 3

36.8155 0.61735 1
36.8279 0.61830 1
36.8380 0.61903 1

36.8380 0.61903 2
36.8512 0.61996 2
36.8662 0.62094 2

36.8662 0.62094 3
36.8810 0.62184 3
36.9000 0.62292 3

37.2268 0.63265 1
37.2438 0.63069 1
37.2530 0.62953 1

37.2530 0.62953 2
37.2628 0.62822 2

37.2628 0.62822 3
37.2820 0.62558 3
37.3000 0.62292 3

37.6267 0.63012 1
37.6373 0.62911 1

37.6373 0.62911 2
37.6534 0.62755 2
37.6689 0.62603 2

37.6689 0.62603 3
37.6839 0.62454 3
37.6930 0.62363 3
37.7000 0.62292 3

38.0264 0.62305 1
38.0330 0.62302 1
38.0442 0.62296 1

38.0442 0.62296 2
38.0627 0.62291 2

38.0627 0.62291 3
38.0804 0.62290 3
38.1000 0.62292 3

38.4283 0.62164 1
38.4426 0.62189 1

38.4426 0.62189 2
38.4584 0.62215 2
38.4708 0.62237 2

38.4708 0.62237 3
38.4834 0.62260 3
38.4943 0.62281 3
38.5000 0.62292 3

38.8302 0.62301 1
38.8331 0.62301 1
38.8541 0.62298 1

38.8541 0.62298 2
38.8728 0.62296 2

38.8728 0.62296 3
38.8923 0.62293 3
38.9000 0.62292 3

39.2315 0.62350 1
39.2356 0.62347 1
39.2538 0.62332 1

39.2538 0.62332 2
39.2695 0.62319 2

39.2695 0.62319 3
39.2851 0.62305 3
39.3000 0.62292 3

39.6329 0.62344 1
39.6450 0.62335 1

39.6450 0.62335 2
39.6645 0.62319 2

39.6645 0.62319 3
39.6836 0.62304 3
39.7000 0.62292 3

32.3944 0.66576 1
32.3904 0.66783 1
32.3815 0.67258 1
32.3777 0.67461 1
32.3733 0.67702 1
32.3681 0.67993 1

32.3681 0.67993 2
32.3466 0.69181 2

32.3466 0.69181 3
32.3241 0.70449 3
32.3057 0.71525 3
32.3000 0.71875 3

32.6226 0.75968 1
32.6363 0.75407 1
32.6418 0.75160 1

32.6418 0.75160 2
32.6613 0.74219 2
32.6688 0.73816 2

32.6688 0.73816 3
32.6883 0.72654 3
32.6907 0.72496 3
32.6935 0.72311 3
32.7000 0.71875 3

32.9450 0.80460 1
32.9773 0.78882 1

32.9773 0.78882 2
33.0157 0.76810 2

33.0157 0.76810 3
33.0526 0.74708 3
33.0615 0.74188 3
33.0924 0.72339 3
33.1000 0.71875 3

33.3890 0.78288 1
33.4145 0.76463 1

33.4145 0.76463 2
33.4397 0.74877 2
33.4465 0.74478 2

33.4465 0.74478 3
33.4855 0.72503 3
33.4926 0.72193 3
33.5000 0.71875 3

33.6874 0.70208 1
33.7069 0.70051 1
33.7265 0.69998 1

33.7265 0.69998 2
33.7812 0.70121 2
33.8069 0.70325 2
33.8273 0.70553 2

33.8273 0.70553 3
33.8888 0.71616 3
33.9000 0.71875 3

34.0525 0.62519 1
34.1105 0.64433 1

34.1105 0.64433 2
34.1665 0.66579 2

34.1665 0.66579 3
34.2268 0.68974 3
34.2902 0.71502 3
34.3000 0.71875 3

34.5698 0.72910 1
34.5841 0.72965 1
34.5892 0.72963 1
34.5955 0.72958 1

34.5955 0.72958 2
34.6270 0.72877 2
34.6430 0.72766 2

34.6430 0.72766 3
34.6717 0.72449 3
34.7000 0.71875 3

35.0353 0.74376 1
35.0379 0.74297 1

35.0379 0.74297 2
35.0587 0.73576 2
35.0747 0.72972 2
35.0781 0.72831 2

35.0781 0.72831 3
35.0937 0.72164 3
35.1000 0.71875 3

35.4293 0.72416 1
35.4455 0.72299 1

35.4455 0.72299 2
35.4623 0.72176 2
35.4722 0.72099 2

35.4722 0.72099 3
35.4928 0.71934 3
35.5000 0.71875 3

35.8222 0.71967 1
35.8334 0.71942 1

35.8334 0.71942 2
35.8522 0.71908 2
35.8717 0.71887 2

35.8717 0.71887 3
35.8921 0.71879 3
35.9000 0.71875 3

36.2097 0.70765 1
36.2241 0.70920 1

36.2241 0.70920 2
36.2431 0.71138 2
36.2627 0.71379 2

36.2627 0.71379 3
36.2783 0.71580 3
36.2904 0.71742 3
36.3000 0.71875 3

36.6046 0.70241 1
36.6178 0.70463 1
36.6317 0.70698 1

36.6317 0.70698 2
36.6492 0.70991 2

36.6492 0.70991 3
36.6744 0.71426 3
36.7000 0.71875 3

37.0153 0.71963 1
37.0225 0.71965 1
37.0334 0.71965 1

37.0334 0.71965 2
37.0465 0.71963 2
37.0680 0.71943 2

37.0680 0.71943 3
37.0787 0.71927 3
37.1000 0.71875 3

37.4234 0.72721 1
37.4237 0.72718 1
37.4320 0.72634 1
37.4448 0.72502 1

37.4448 0.72502 2
37.4558 0.72383 2
37.4696 0.72228 2

37.4696 0.72228 3
37.4810 0.72098 3
37.5000 0.71875 3

37.8269 0.72125 1
37.8366 0.72090 1
37.8483 0.72050 1

37.8483 0.72050 2
37.8605 0.72007 2
37.8719 0.71968 2

37.8719 0.71968 3
37.8819 0.71935 3
37.8936 0.71896 3
37.9000 0.71875 3

38.2290 0.71725 1
38.2421 0.71749 1

38.2421 0.71749 2
38.2577 0.71780 2

38.2577 0.71780 3
38.2784 0.71824 3
38.2925 0.71856 3
38.3000 0.71875 3

38.6306 0.71784 1
38.6381 0.71793 1

38.6381 0.71793 2
38.6606 0.71822 2

38.6606 0.71822 3
38.6813 0.71849 3
38.6928 0.71865 3
38.7000 0.71875 3

39.0321 0.71888 1
39.0496 0.71885 1

39.0496 0.71885 2
39.0645 0.71882 2
39.0788 0.71879 2

39.0788 0.71879 3
39.0931 0.71876 3
39.1000 0.71875 3

39.4334 0.71884 1
39.4484 0.71881 1

39.4484 0.71881 2
39.4671 0.71878 2

39.4671 0.71878 3
39.4811 0.71876 3
39.4937 0.71875 3
39.5000 0.71875 3

39.8354 0.71874 1
39.8468 0.71873 1

39.8468 0.71873 2
39.8623 0.71873 2
39.8738 0.71874 2

39.8738 0.71874 3
39.8854 0.71874 3
39.8946 0.71875 3
39.9000 0.71875 3

30.1209 0.81456 1
30.1206 0.81456 1
30.1196 0.81456 1
30.1180 0.81457 1
30.1169 0.81457 1
30.1157 0.81457 1

30.1157 0.81457 2
30.1146 0.81457 2
30.1134 0.81457 2
30.1111 0.81457 2
30.1100 0.81458 2

30.1100 0.81458 3
30.1073 0.81458 3
30.1044 0.81458 3
30.1031 0.81458 3
30.1012 0.81458 3
30.1000 0.81458 3

30.5213 0.81461 1
30.5209 0.81461 1
30.5192 0.81460 1
30.5177 0.81460 1
30.5165 0.81460 1

30.5165 0.81460 2
30.5152 0.81460 2
30.5136 0.81459 2
30.5123 0.81459 2
30.5098 0.81459 2

30.5098 0.81459 3
30.5073 0.81459 3
30.5064 0.81459 3
30.5052 0.81458 3
30.5026 0.81458 3
30.5000 0.81458 3

30.9214 0.81457 1
30.9210 0.81457 1
30.9189 0.81458 1
30.9177 0.81458 1

30.9177 0.81458 2
30.9150 0.81459 2
30.9129 0.81459 2
30.9113 0.81459 2
30.9097 0.81459 2

30.9097 0.81459 3
30.9071 0.81459 3
30.9060 0.81459 3
30.9051 0.81459 3
30.9041 0.81459 3
30.9031 0.81459 3
30.9021 0.81459 3
30.9011 0.81459 3
30.9000 0.81458 3

31.3217 0.81460 1
31.3208 0.81460 1
31.3194 0.81461 1
31.3173 0.81461 1
31.3161 0.81462 1

31.3161 0.81462 2
31.3149 0.81462 2
31.3123 0.81461 2
31.3115 0.81461 2
31.3105 0.81461 2
31.3085 0.81461 2

31.3085 0.81461 3
31.3066 0.81460 3
31.3046 0.81459 3
31.3027 0.81459 3
31.3000 0.81458 3

31.7408 0.80696 1
31.7393 0.80726 1
31.7369 0.80775 1
31.7314 0.80886 1
31.7298 0.80918 1

31.7298 0.80918 2
31.7280 0.80952 2
31.7268 0.80977 2
31.7211 0.81087 2
31.7196 0.81114 2
31.7178 0.81149 2
31.7157 0.81188 2

31.7157 0.81188 3
31.7134 0.81229 3
31.7080 0.81325 3
31.7024 0.81419 3
31.7000 0.81458 3

32.1435 0.77933 1
32.1408 0.78145 1
32.1339 0.78700 1

32.1339 0.78700 2
32.1267 0.79293 2
32.1253 0.79407 2
32.1237 0.79529 2
32.1219 0.79675 2
32.1197 0.79851 2

32.1197 0.79851 3
32.1118 0.80492 3
32.1046 0.81086 3
32.1023 0.81270 3
32.1000 0.81458 3

32.4070 0.83277 1
32.4090 0.83263 1
32.4283 0.83029 1
32.4347 0.82937 1

32.4347 0.82937 2
32.4445 0.82777 2
32.4543 0.82589 2
32.4617 0.82433 2

32.4617 0.82433 3
32.4725 0.82195 3
32.4947 0.81618 3
32.5000 0.81458 3

32.7280 0.88142 1
32.7662 0.86895 1
32.7817 0.86356 1

32.7817 0.86356 2
32.7973 0.85791 2
32.8387 0.84188 2
32.8477 0.83817 2

32.8477 0.83817 3
32.8570 0.83422 3
32.9000 0.81458 3

33.2848 0.87132 1
33.2848 0.86377 1

33.2848 0.86377 2
33.2879 0.84846 2

33.2879 0.84846 3
33.2924 0.83248 3
33.2933 0.82984 3
33.3000 0.81458 3

33.6489 0.85190 1
33.6507 0.84993 1
33.6604 0.84040 1

33.6604 0.84040 2
33.6638 0.83742 2
33.6769 0.82723 2

33.6769 0.82723 3
33.6937 0.81773 3
33.7000 0.81458 3

33.9133 0.75220 1
33.9269 0.75496 1
33.9406 0.75842 1

33.9406 0.75842 2
33.9879 0.77205 2
33.9974 0.77500 2
34.0102 0.77918 2

34.0102 0.77918 3
34.0579 0.79649 3
34.1000 0.81458 3

34.3012 0.74992 1
34.3260 0.75856 1

34.3260 0.75856 2
34.3787 0.77651 2
34.4316 0.79366 2

34.4316 0.79366 3
34.4817 0.80921 3
34.5000 0.81458 3

34.8265 0.82838 1
34.8341 0.82763 1
34.8433 0.82640 1

34.8433 0.82640 2
34.8646 0.82267 2

34.8646 0.82267 3
34.8831 0.81860 3
34.9000 0.81458 3

35.2498 0.82615 1
35.2583 0.82450 1

35.2583 0.82450 2
35.2685 0.82231 2
35.2769 0.82042 2
35.2838 0.81880 2

35.2838 0.81880 3
35.2905 0.81712 3
35.3000 0.81458 3

35.6471 0.81784 1
35.6495 0.81771 1
35.6601 0.81712 1

35.6601 0.81712 2
35.6683 0.81662 2
35.6765 0.81608 2

35.6765 0.81608 3
35.6886 0.81530 3
35.7000 0.81458 3

36.0429 0.81303 1
36.0544 0.81323 1

36.0544 0.81323 2
36.0646 0.81346 2
36.0789 0.81384 2

36.0789 0.81384 3
36.0946 0.81436 3
36.1000 0.81458 3

36.4307 0.80128 1
36.4383 0.80262 1
36.4489 0.80456 1

36.4489 0.80456 2
36.4681 0.80810 2

36.4681 0.80810 3
36.4860 0.81160 3
36.5000 0.81458 3

36.8240 0.80622 1
36.8371 0.80770 1
36.8490 0.80901 1

36.8490 0.80901 2
36.8609 0.81035 2
36.8727 0.81166 2

36.8727 0.81166 3
36.8836 0.81285 3
36.8925 0.81380 3
36.9000 0.81458 3

37.2292 0.81913 1
37.2379 0.81866 1
37.2489 0.81807 1

37.2489 0.81807 2
37.2656 0.81705 2
37.2738 0.81649 2

37.2738 0.81649 3
37.2843 0.81575 3
37.2936 0.81507 3
37.3000 0.81458 3

37.6366 0.81861 1
37.6523 0.81763 1

37.6523 0.81763 2
37.6706 0.81648 2
37.6803 0.81587 2

37.6803 0.81587 3
37.6951 0.81491 3
37.7000 0.81458 3

38.0397 0.81387 1
38.0446 0.81391 1
38.0575 0.81403 1

38.0575 0.81403 2
38.0678 0.81413 2
38.0786 0.81425 2

38.0786 0.81425 3
38.0869 0.81437 3
38.1000 0.81458 3

38.4399 0.81301 1
38.4482 0.81321 1

38.4482 0.81321 2
38.4638 0.81359 2
38.4740 0.81385 2

38.4740 0.81385 3
38.4833 0.81411 3
38.4941 0.81441 3
38.5000 0.81458 3

38.8404 0.81417 1
38.8406 0.81417 1
38.8570 0.81428 1

38.8570 0.81428 2
38.8725 0.81438 2

38.8725 0.81438 3
38.8871 0.81449 3
38.8947 0.81454 3
38.9000 0.81458 3

39.2410 0.81450 1
39.2500 0.81450 1

39.2500 0.81450 2
39.2670 0.81452 2
39.2813 0.81454 2

39.2813 0.81454 3
39.2948 0.81457 3
39.3000 0.81458 3

39.6424 0.81412 1
39.6526 0.81417 1

39.6526 0.81417 2
39.6651 0.81425 2
39.6805 0.81437 2

39.6805 0.81437 3
39.6949 0.81452 3
39.7000 0.81458 3

30.2001 0.91036 1
30.2115 0.91037 1
30.2216 0.91037 1
30.2314 0.91038 1

30.2314 0.91038 2
30.2445 0.91038 2
30.2543 0.91039 2
30.2655 0.91040 2

30.2655 0.91040 3
30.2774 0.91041 3
30.2889 0.91041 3
30.3000 0.91042 3

30.5994 0.91047 1
30.6039 0.91047 1
30.6180 0.91047 1
30.6316 0.91046 1

30.6316 0.91046 2
30.6440 0.91046 2
30.6557 0.91045 2
30.6677 0.91045 2

30.6677 0.91045 3
30.6779 0.91044 3
30.6898 0.91043 3
30.7000 0.91042 3

30.9982 0.91065 1
31.0027 0.91064 1
31.0146 0.91061 1
31.0270 0.91058 1

31.0270 0.91058 2
31.0390 0.91055 2
31.0497 0.91052 2
31.0581 0.91050 2
31.0686 0.91048 2

31.0686 0.91048 3
31.0789 0.91046 3
31.0895 0.91044 3
31.1000 0.91042 3

31.4000 0.90842 1
31.4025 0.90843 1
31.4154 0.90850 1
31.4278 0.90859 1

31.4278 0.90859 2
31.4403 0.90874 2
31.4522 0.90893 2
31.4646 0.90919 2

31.4646 0.90919 3
31.4724 0.90939 3
31.4795 0.90960 3
31.4902 0.90999 3
31.5000 0.91042 3

31.8106 0.89766 1
31.8107 0.89767 1
31.8219 0.89877 1
31.8337 0.90007 1

31.8337 0.90007 2
31.8462 0.90162 2
31.8556 0.90287 2
31.8657 0.90432 2

31.8657 0.90432 3
31.8750 0.90578 3
31.8827 0.90711 3
31.8952 0.90943 3
31.9000 0.91042 3

32.1576 0.91211 1
32.1762 0.91311 1
32.2022 0.91387 1

32.2022 0.91387 2
32.2122 0.91406 2
32.2283 0.91414 2
32.2377 0.91399 2
32.2476 0.91375 2

32.2476 0.91375 3
32.2568 0.91343 3
32.2728 0.91258 3
32.3000 0.91042 3

32.5403 0.95996 1
32.5731 0.95129 1

32.5731 0.95129 2
32.6110 0.94037 2
32.6237 0.93651 2

32.6237 0.93651 3
32.6584 0.92516 3
32.6936 0.91279 3
32.7000 0.91042 3

33.1162 0.93191 1
33.1157 0.93147 1
33.1111 0.92647 1

33.1111 0.92647 2
33.1066 0.92120 2

33.1066 0.92120 3
33.1042 0.91738 3
33.1018 0.91359 3
33.1011 0.91249 3
33.1006 0.91153 3
33.1000 0.91042 3

33.5954 0.96794 1
33.5870 0.96426 1
33.5607 0.95081 1

33.5607 0.95081 2
33.5564 0.94837 2
33.5338 0.93507 2

33.5338 0.93507 3
33.5229 0.92782 3
33.5028 0.91271 3
33.5000 0.91042 3

33.9027 0.90372 1
33.9034 0.90452 1
33.9040 0.90533 1

33.9040 0.90533 2
33.9044 0.90713 2

33.9044 0.90713 3
33.9029 0.90898 3
33.9000 0.91042 3

34.1924 0.84112 1
34.2255 0.85862 1

34.2255 0.85862 2
34.2540 0.87548 2

34.2540 0.87548 3
34.2837 0.89633 3
34.3000 0.91042 3

34.6307 0.88682 1
34.6374 0.88912 1

34.6374 0.88912 2
34.6607 0.89707 2
34.6780 0.90289 2

34.6780 0.90289 3
34.6812 0.90399 3
34.7000 0.91042 3

35.0678 0.92265 1
35.0740 0.92070 1
35.0767 0.91981 1

35.0767 0.91981 2
35.0848 0.91696 2
35.0869 0.91622 2

35.0869 0.91622 3
35.0910 0.91458 3
35.0940 0.91322 3
35.0975 0.91163 3
35.1000 0.91042 3

35.4754 0.91506 1
35.4759 0.91498 1
35.4805 0.91427 1
35.4847 0.91358 1

35.4847 0.91358 2
35.4906 0.91249 2

35.4906 0.91249 3
35.4944 0.91174 3
35.4977 0.91098 3
35.5000 0.91042 3

35.8779 0.91214 1
35.8797 0.91200 1
35.8834 0.91174 1

35.8834 0.91174 2
35.8869 0.91148 2
35.8910 0.91115 2

35.8910 0.91115 3
35.8963 0.91074 3
35.9000 0.91042 3

36.2742 0.90492 1
36.2769 0.90539 1
36.2838 0.90669 1

36.2838 0.90669 2
36.2898 0.90794 2
36.2927 0.90859 2

36.2927 0.90859 3
36.2951 0.90911 3
36.2976 0.90974 3
36.3000 0.91042 3

36.6599 0.90106 1
36.6655 0.90224 1

36.6655 0.90224 2
36.6774 0.90480 2
36.6828 0.90600 2
36.6881 0.90727 2

36.6881 0.90727 3
36.6928 0.90846 3
36.6974 0.90967 3
36.7000 0.91042 3

37.0527 0.90985 1
37.0582 0.90991 1
37.0668 0.91003 1

37.0668 0.91003 2
37.0758 0.91018 2
37.0830 0.91030 2

37.0830 0.91030 3
37.0951 0.91039 3
37.1000 0.91042 3

37.4584 0.91389 1
37.4704 0.91302 1

37.4704 0.91302 2
37.4824 0.91206 2

37.4824 0.91206 3
37.4904 0.91134 3
37.5000 0.91042 3

37.8638 0.91075 1
37.8703 0.91069 1

37.8703 0.91069 2
37.8785 0.91062 2
37.8845 0.91056 2
37.8895 0.91052 2

37.8895 0.91052 3
37.8934 0.91048 3
37.8971 0.91044 3
37.9000 0.91042 3

38.2636 0.90910 1
38.2670 0.90921 1
38.2758 0.90948 1

38.2758 0.90948 2
38.2840 0.90976 2

38.2840 0.90976 3
38.2926 0.91010 3
38.3000 0.91042 3

38.6622 0.90966 1
38.6672 0.90975 1
38.6760 0.90991 1

38.6760 0.90991 2
38.6826 0.91003 2

38.6826 0.91003 3
38.6902 0.91019 3
38.6969 0.91034 3
38.7000 0.91042 3

39.0618 0.91024 1
39.0628 0.91024 1
39.0741 0.91029 1

39.0741 0.91029 2
39.0837 0.91033 2

39.0837 0.91033 3
39.0927 0.91038 3
39.0964 0.91040 3
39.1000 0.91042 3

39.4618 0.90996 1
39.4692 0.91001 1

39.4692 0.91001 2
39.4792 0.91011 2
39.4874 0.91020 2

39.4874 0.91020 3
39.4928 0.91028 3
39.4972 0.91036 3
39.5000 0.91042 3

39.8629 0.90984 1
39.8720 0.90995 1

39.8720 0.90995 2
39.8787 0.91003 2
39.8849 0.91013 2

39.8849 0.91013 3
39.8923 0.91026 3
39.9000 0.91042 3

29.9841 1.00643 1
29.9853 1.00643 1
29.9957 1.00642 1
30.0074 1.00640 1
30.0200 1.00638 1

30.0200 1.00638 2
30.0324 1.00636 2
30.0464 1.00634 2
30.0590 1.00632 2

30.0590 1.00632 3
30.0712 1.00630 3
30.0806 1.00628 3
30.0945 1.00626 3
30.1000 1.00625 3

30.3833 1.00644 1
30.3936 1.00643 1
30.4060 1.00641 1
30.4175 1.00639 1

30.4175 1.00639 2
30.4281 1.00638 2
30.4413 1.00636 2
30.4542 1.00634 2

30.4542 1.00634 3
30.4666 1.00631 3
30.4797 1.00629 3
30.4884 1.00627 3
30.5000 1.00625 3

30.7828 1.00664 1
30.7849 1.00663 1
30.8008 1.00658 1
30.8145 1.00654 1

30.8145 1.00654 2
30.8281 1.00650 2
30.8402 1.00646 2
30.8532 1.00642 2

30.8532 1.00642 3
30.8658 1.00637 3
30.8776 1.00633 3
30.8890 1.00629 3
30.9000 1.00625 3

31.1823 1.00645 1
31.1932 1.00640 1
31.2080 1.00635 1
31.2225 1.00629 1

31.2225 1.00629 2
31.2385 1.00625 2
31.2507 1.00622 2

31.2507 1.00622 3
31.2653 1.00620 3
31.2768 1.00620 3
31.2879 1.00622 3
31.3000 1.00625 3

31.5758 1.00155 1
31.5900 1.00182 1
31.6053 1.00218 1
31.6178 1.00252 1

31.6178 1.00252 2
31.6305 1.00293 2
31.6429 1.00338 2
31.6573 1.00397 2

31.6573 1.00397 3
31.6715 1.00463 3
31.6852 1.00536 3
31.7000 1.00625 3

31.9549 0.99956 1
31.9618 0.99992 1
31.9853 1.00111 1
31.9936 1.00153 1
32.0039 1.00204 1

32.0039 1.00204 2
32.0279 1.00322 2
32.0410 1.00384 2

32.0410 1.00384 3
32.0611 1.00481 3
32.0822 1.00566 3
32.0917 1.00599 3
32.1000 1.00625 3

32.4072 1.02968 1
32.4127 1.02863 1
32.4205 1.02698 1
32.4357 1.02375 1

32.4357 1.02375 2
32.4586 1.01824 2

32.4586 1.01824 3
32.4784 1.01275 3
32.5000 1.00625 3

32.9129 1.00240 1
32.9127 1.00269 1

32.9127 1.00269 2
32.9103 1.00342 2

32.9103 1.00342 3
32.9067 1.00448 3
32.9060 1.00476 3
32.9000 1.00625 3

33.3988 1.03889 1
33.3929 1.03689 1
33.3847 1.03411 1

33.3847 1.03411 2
33.3598 1.02555 2
33.3522 1.02289 2

33.3522 1.02289 3
33.3316 1.01575 3
33.3277 1.01443 3
33.3000 1.00625 3

33.8823 1.03137 1
33.8477 1.02934 1
33.8279 1.02745 1

33.8279 1.02745 2
33.8088 1.02527 2
33.7888 1.02263 2
33.7703 1.01992 2

33.7703 1.01992 3
33.7566 1.01767 3
33.7100 1.00852 3
33.7000 1.00625 3

34.1791 0.97228 1
34.1768 0.97534 1
34.1745 0.97738 1
34.1717 0.97966 1

34.1717 0.97966 2
34.1548 0.98932 2
34.1477 0.99249 2

34.1477 0.99249 3
34.1261 0.99994 3
34.1000 1.00625 3

34.5127 0.96812 1
34.5128 0.96845 1
34.5137 0.97319 1

34.5137 0.97319 2
34.5129 0.98500 2
34.5119 0.98873 2

34.5119 0.98873 3
34.5063 0.99920 3
34.5038 1.00224 3
34.5000 1.00625 3

34.9020 1.00718 1
34.9022 1.00707 1
34.9025 1.00657 1

34.9025 1.00657 2
34.9023 1.00617 2

34.9023 1.00617 3
34.9019 1.00615 3
34.9000 1.00625 3

35.3222 1.01127 1
35.3206 1.01089 1
35.3180 1.01029 1

35.3180 1.01029 2
35.3141 1.00935 2
35.3115 1.00877 2
35.3088 1.00818 2

35.3088 1.00818 3
35.3030 1.00693 3
35.3000 1.00625 3

35.7288 1.00781 1
35.7265 1.00765 1
35.7214 1.00734 1

35.7214 1.00734 2
35.7172 1.00711 2

35.7172 1.00711 3
35.7091 1.00669 3
35.7000 1.00625 3

36.1275 1.00563 1
36.1231 1.00580 1
36.1204 1.00588 1

36.1204 1.00588 2
36.1171 1.00596 2
36.1120 1.00607 2

36.1120 1.00607 3
36.1074 1.00615 3
36.1031 1.00621 3
36.1000 1.00625 3

36.5135 1.00157 1
36.5135 1.00159 1
36.5116 1.00292 1

36.5116 1.00292 2
36.5109 1.00325 2
36.5101 1.00361 2
36.5075 1.00449 2

36.5075 1.00449 3
36.5053 1.00510 3
36.5021 1.00583 3
36.5000 1.00625 3

36.9006 1.00402 1
36.9015 1.00430 1

36.9015 1.00430 2
36.9024 1.00486 2
36.9021 1.00544 2

36.9021 1.00544 3
36.9015 1.00574 3
36.9008 1.00601 3
36.9000 1.00625 3

37.3029 1.00761 1
37.3030 1.00760 1
37.3035 1.00718 1

37.3035 1.00718 2
37.3032 1.00687 2

37.3032 1.00687 3
37.3023 1.00658 3
37.3000 1.00625 3

37.7079 1.00690 1
37.7079 1.00688 1
37.7075 1.00678 1

37.7075 1.00678 2
37.7062 1.00664 2
37.7045 1.00651 2

37.7045 1.00651 3
37.7016 1.00633 3
37.7000 1.00625 3

38.1070 1.00570 1
38.1069 1.00579 1

38.1069 1.00579 2
38.1058 1.00594 2
38.1048 1.00602 2

38.1048 1.00602 3
38.1030 1.00612 3
38.1000 1.00625 3

38.5047 1.00570 1
38.5050 1.00576 1

38.5050 1.00576 2
38.5048 1.00588 2
38.5034 1.00605 2

38.5034 1.00605 3
38.5025 1.00611 3
38.5013 1.00619 3
38.5000 1.00625 3

38.9037 1.00602 1
38.9039 1.00603 1

38.9039 1.00603 2
38.9040 1.00609 2
38.9028 1.00617 2

38.9028 1.00617 3
38.9011 1.00623 3
38.9000 1.00625 3

39.3032 1.00616 1
39.3038 1.00617 1
39.3038 1.00617 1

39.3038 1.00617 2
39.3034 1.00620 2

39.3034 1.00620 3
39.3022 1.00622 3
39.3000 1.00625 3

39.7022 1.00507 1
39.7023 1.00508 1
39.7030 1.00525 1
39.7032 1.00540 1

39.7032 1.00540 2
39.7028 1.00569 2

39.7028 1.00569 3
39.7010 1.00607 3
39.7000 1.00625 3

30.3136 1.10215 1
30.3135 1.10215 1
30.3133 1.10214 1
30.3130 1.10214 1
30.3122 1.10213 1

30.3122 1.10213 2
30.3115 1.10213 2
30.3106 1.10212 2
30.3096 1.10212 2
30.3076 1.10211 2

30.3076 1.10211 3
30.3056 1.10211 3
30.3046 1.10210 3
30.3031 1.10210 3
30.3000 1.10208 3

30.7148 1.10219 1
30.7146 1.10219 1
30.7142 1.10218 1
30.7138 1.10218 1
30.7130 1.10217 1

30.7130 1.10217 2
30.7119 1.10216 2
30.7105 1.10215 2
30.7090 1.10213 2

30.7090 1.10213 3
30.7072 1.10212 3
30.7051 1.10211 3
30.7028 1.10210 3
30.7014 1.10209 3
30.7000 1.10208 3

31.1166 1.10219 1
31.1163 1.10218 1
31.1153 1.10217 1
31.1144 1.10216 1

31.1144 1.10216 2
31.1132 1.10215 2
31.1118 1.10214 2
31.1105 1.10213 2
31.1083 1.10212 2

31.1083 1.10212 3
31.1057 1.10211 3
31.1031 1.10210 3
31.1000 1.10208 3

31.5152 1.10146 1
31.5147 1.10150 1
31.5140 1.10155 1
31.5130 1.10161 1

31.5130 1.10161 2
31.5114 1.10168 2
31.5098 1.10175 2
31.5075 1.10184 2

31.5075 1.10184 3
31.5053 1.10192 3
31.5031 1.10199 3
31.5000 1.10208 3

31.8982 1.09991 1
31.8996 1.10021 1
31.9001 1.10037 1

31.9001 1.10037 2
31.9006 1.10059 2
31.9009 1.10081 2
31.9011 1.10105 2
31.9011 1.10123 2

31.9011 1.10123 3
31.9009 1.10150 3
31.9005 1.10183 3
31.9002 1.10197 3
31.9000 1.10208 3

32.2949 1.10344 1
32.2967 1.10317 1

32.2967 1.10317 2
32.2980 1.10288 2
32.2992 1.10258 2

32.2992 1.10258 3
32.2998 1.10228 3
32.2999 1.10220 3
32.3000 1.10208 3

32.7396 1.10239 1
32.7392 1.10239 1
32.7300 1.10238 1

32.7300 1.10238 2
32.7275 1.10235 2
32.7171 1.10229 2

32.7171 1.10229 3
32.7070 1.10218 3
32.7037 1.10214 3
32.7000 1.10208 3

33.1001 1.09645 1
33.1001 1.09700 1
33.1001 1.09716 1

33.1001 1.09716 2
33.1003 1.09850 2
33.1004 1.09887 2

33.1004 1.09887 3
33.1003 1.10028 3
33.1000 1.10144 3
33.1000 1.10177 3
33.1000 1.10208 3

33.5617 1.11295 1
33.5611 1.11288 1
33.5430 1.11038 1

33.5430 1.11038 2
33.5221 1.10691 2

33.5221 1.10691 3
33.5058 1.10343 3
33.5000 1.10208 3

34.1200 1.10323 1
34.0721 1.10387 1

34.0721 1.10387 2
34.0177 1.10393 2

34.0177 1.10393 3
33.9706 1.10390 3
33.9513 1.10363 3
33.9000 1.10208 3

34.4346 1.08982 1
34.4109 1.09290 1

34.4109 1.09290 2
34.3831 1.09574 2
34.3686 1.09709 2
34.3536 1.09835 2

34.3536 1.09835 3
34.3179 1.10097 3
34.3113 1.10139 3
34.3000 1.10208 3

34.7541 1.09727 1
34.7442 1.09812 1
34.7417 1.09834 1
34.7397 1.09852 1

34.7397 1.09852 2
34.7379 1.09870 2
34.7246 1.09986 2

34.7246 1.09986 3
34.7196 1.10028 3
34.7050 1.10159 3
34.7000 1.10208 3

35.1467 1.10326 1
35.1437 1.10318 1
35.1344 1.10293 1

35.1344 1.10293 2
35.1234 1.10264 2

35.1234 1.10264 3
35.1108 1.10234 3
35.1000 1.10208 3

35.5592 1.10260 1
35.5566 1.10259 1
35.5517 1.10255 1

35.5517 1.10255 2
35.5367 1.10243 2
35.5218 1.10229 2

35.5218 1.10229 3
35.5058 1.10214 3
35.5000 1.10208 3

35.9660 1.10259 1
35.9563 1.10250 1

35.9563 1.10250 2
35.9369 1.10234 2

35.9369 1.10234 3
35.9187 1.10221 3
35.9000 1.10208 3

36.3669 1.10182 1
36.3551 1.10189 1
36.3501 1.10192 1

36.3501 1.10192 2
36.3448 1.10196 2
36.3261 1.10204 2

36.3261 1.10204 3
36.3194 1.10206 3
36.3000 1.10208 3

36.7571 1.10119 1
36.7429 1.10145 1

36.7429 1.10145 2
36.7294 1.10166 2
36.7233 1.10175 2

36.7233 1.10175 3
36.7158 1.10186 3
36.7077 1.10197 3
36.7000 1.10208 3

37.1503 1.10187 1
37.1468 1.10187 1
37.1416 1.10189 1
37.1370 1.10190 1

37.1370 1.10190 2
37.1339 1.10191 2
37.1299 1.10192 2
37.1185 1.10197 2

37.1185 1.10197 3
37.1066 1.10204 3
37.1034 1.10206 3
37.1000 1.10208 3

37.5531 1.10243 1
37.5449 1.10238 1

37.5449 1.10238 2
37.5320 1.10229 2
37.5292 1.10227 2

37.5292 1.10227 3
37.5174 1.10220 3
37.5053 1.10212 3
37.5000 1.10208 3

37.9548 1.10214 1
37.9538 1.10214 1
37.9376 1.10212 1

37.9376 1.10212 2
37.9217 1.10210 2

37.9217 1.10210 3
37.9168 1.10210 3
37.9115 1.10209 3
37.9061 1.10209 3
37.9000 1.10208 3

38.3530 1.10196 1
38.3516 1.10196 1

38.3516 1.10196 2
38.3346 1.10200 2

38.3346 1.10200 3
38.3183 1.10203 3
38.3139 1.10204 3
38.3000 1.10208 3

38.7515 1.10203 1
38.7478 1.10204 1
38.7434 1.10204 1
38.7401 1.10205 1

38.7401 1.10205 2
38.7263 1.10206 2
38.7229 1.10206 2

38.7229 1.10206 3
38.7056 1.10208 3
38.7000 1.10208 3

39.1517 1.10204 1
39.1491 1.10204 1

39.1491 1.10204 2
39.1325 1.10205 2

39.1325 1.10205 3
39.1155 1.10206 3
39.1000 1.10208 3

39.5513 1.10193 1
39.5427 1.10195 1
39.5377 1.10196 1

39.5377 1.10196 2
39.5237 1.10201 2

39.5237 1.10201 3
39.5057 1.10207 3
39.5000 1.10208 3

39.9453 1.10186 1
39.9445 1.10186 1
39.9420 1.10187 1
39.9313 1.10190 1

39.9313 1.10190 2
39.9263 1.10191 2
39.9181 1.10196 2

39.9181 1.10196 3
39.9125 1.10200 3
39.9000 1.10208 3



==> figures/data/closeup_trails_0.66.dat <==
z r part
3.9895 0.04788 1
4.0063 0.04788 1

4.0063 0.04788 2
4.0415 0.04787 2

4.0415 0.04787 3
4.0717 0.04789 3
4.1000 0.04792 3

4.3898 0.04788 1
4.4188 0.04789 1

4.4188 0.04789 2
4.4497 0.04789 2

4.4497 0.04789 3
4.4741 0.04790 3
4.4875 0.04791 3
4.5000 0.04792 3

4.7904 0.04782 1
4.7946 0.04782 1
4.8201 0.04782 1

4.8201 0.04782 2
4.8437 0.04783 2

4.8437 0.04783 3
4.8700 0.04785 3
4.9000 0.04792 3

5.1936 0.04802 1
5.1998 0.04804 1
5.2239 0.04807 1

5.2239 0.04807 2
5.2447 0.04806 2

5.2447 0.04806 3
5.2672 0.04805 3
5.2893 0.04797 3
5.3000 0.04792 3

5.5905 0.04529 1
5.6098 0.04550 1
5.6186 0.04559 1

5.6186 0.04559 2
5.6508 0.04613 2
5.6556 0.04625 2
5.6631 0.04648 2

5.6631 0.04648 3
5.6719 0.04678 3
5.7000 0.04792 3

4.1896 0.14370 1
4.1997 0.14370 1

4.1997 0.14370 2
4.2288 0.14371 2
4.2600 0.14372 2

4.2600 0.14372 3
4.2893 0.14374 3
4.3000 0.14375 3

4.5898 0.14368 1
4.5965 0.14368 1
4.6219 0.14370 1

4.6219 0.14370 2
4.6455 0.14371 2

4.6455 0.14371 3
4.6714 0.14372 3
4.7000 0.14375 3

4.9910 0.14315 1
5.0090 0.14325 1

5.0090 0.14325 2
5.0375 0.14339 2
5.0649 0.14355 2

5.0649 0.14355 3
5.0916 0.14371 3
5.1000 0.14375 3

5.3922 0.14554 1
5.3930 0.14553 1
5.4068 0.14533 1
5.4260 0.14506 1

5.4260 0.14506 2
5.4435 0.14479 2

5.4435 0.14479 3
5.4674 0.14439 3
5.4908 0.14396 3
5.5000 0.14375 3

5.8064 0.12665 1
5.8149 0.12794 1
5.8248 0.12951 1

5.8248 0.12951 2
5.8470 0.13323 2
5.8520 0.13409 2

5.8520 0.13409 3
5.8750 0.13841 3
5.8809 0.13966 3
5.9000 0.14375 3

6.2871 0.14293 1
6.2902 0.14310 1

6.2902 0.14310 2
6.2942 0.14333 2
6.2954 0.14343 2
6.2963 0.14349 2

6.2963 0.14349 3
6.2970 0.14354 3
6.2976 0.14357 3
6.3000 0.14375 3

6.7016 0.14428 1
6.7016 0.14425 1
6.7011 0.14411 1

6.7011 0.14411 2
6.7008 0.14406 2
6.7006 0.14402 2

6.7006 0.14402 3
6.7004 0.14393 3
6.7000 0.14375 3

3.9896 0.23958 1
3.9913 0.23958 1
4.0217 0.23957 1

4.0217 0.23957 2
4.0519 0.23957 2

4.0519 0.23957 3
4.0769 0.23958 3
4.1000 0.23958 3

4.3896 0.23950 1
4.4176 0.23951 1

4.4176 0.23951 2
4.4447 0.23953 2

4.4447 0.23953 3
4.4709 0.23955 3
4.5000 0.23958 3

4.7899 0.23932 1
4.8001 0.23935 1
4.8249 0.23940 1

4.8249 0.23940 2
4.8533 0.23945 2

4.8533 0.23945 3
4.8885 0.23955 3
4.9000 0.23958 3

5.1902 0.23938 1
5.1972 0.23940 1
5.2276 0.23946 1

5.2276 0.23946 2
5.2448 0.23949 2

5.2448 0.23949 3
5.2698 0.23954 3
5.2884 0.23956 3
5.3000 0.23958 3

5.5944 0.23641 1
5.6216 0.23697 1

5.6216 0.23697 2
5.6309 0.23722 2
5.6437 0.23757 2
5.6541 0.23787 2
5.6639 0.23818 2

5.6639 0.23818 3
5.6735 0.23852 3
5.7000 0.23958 3

5.9907 0.22414 1
6.0109 0.22705 1

6.0109 0.22705 2
6.0395 0.23112 2
6.0474 0.23219 2

6.0474 0.23219 3
6.0786 0.23660 3
6.0889 0.23805 3
6.1000 0.23958 3

6.4085 0.23131 1
6.4136 0.23177 1
6.4388 0.23405 1

6.4388 0.23405 2
6.4623 0.23617 2

6.4623 0.23617 3
6.4849 0.23822 3
6.4942 0.23906 3
6.5000 0.23958 3

6.8551 0.23604 1
6.8585 0.23632 1
6.8645 0.23683 1
6.8691 0.23720 1

6.8691 0.23720 2
6.8745 0.23764 2

6.8745 0.23764 3
6.8888 0.23875 3
6.8948 0.23920 3
6.9000 0.23958 3

4.1896 0.33543 1
4.2077 0.33543 1

4.2077 0.33543 2
4.2346 0.33542 2
4.2611 0.33543 2

4.2611 0.33543 3
4.2897 0.33543 3
4.3000 0.33542 3

4.5894 0.33535 1
4.6055 0.33535 1

4.6055 0.33535 2
4.6334 0.33537 2
4.6554 0.33538 2

4.6554 0.33538 3
4.6787 0.33539 3
4.7000 0.33542 3

4.9893 0.33507 1
5.0114 0.33513 1

5.0114 0.33513 2
5.0379 0.33522 2

5.0379 0.33522 3
5.0665 0.33531 3
5.0888 0.33538 3
5.1000 0.33542 3

5.3900 0.33470 1
5.4006 0.33473 1

5.4006 0.33473 2
5.4311 0.33487 2
5.4600 0.33504 2

5.4600 0.33504 3
5.4889 0.33529 3
5.5000 0.33542 3

5.7921 0.32858 1
5.8108 0.32963 1
5.8261 0.33055 1

5.8261 0.33055 2
5.8383 0.33130 2
5.8625 0.33284 2

5.8625 0.33284 3
5.8889 0.33464 3
5.9000 0.33542 3

6.1884 0.32630 1
6.2014 0.32736 1
6.2233 0.32916 1

6.2233 0.32916 2
6.2418 0.33068 2

6.2418 0.33068 3
6.2661 0.33266 3
6.2899 0.33460 3
6.3000 0.33542 3

6.5887 0.32735 1
6.6007 0.32819 1
6.6165 0.32930 1

6.6165 0.32930 2
6.6329 0.33048 2
6.6495 0.33169 2

6.6495 0.33169 3
6.6772 0.33374 3
6.6887 0.33458 3
6.7000 0.33542 3

7.0044 0.32389 1
7.0157 0.32524 1

7.0157 0.32524 2
7.0403 0.32823 2

7.0403 0.32823 3
7.0710 0.33195 3
7.1000 0.33542 3

7.4752 0.33727 1
7.4755 0.33726 1
7.4774 0.33716 1
7.4800 0.33703 1
7.4823 0.33690 1

7.4823 0.33690 2
7.4846 0.33676 2
7.4870 0.33661 2
7.4915 0.33624 2

7.4915 0.33624 3
7.4936 0.33606 3
7.4958 0.33584 3
7.4979 0.33563 3
7.5000 0.33542 3

3.9897 0.43132 1
4.0159 0.43130 1

4.0159 0.43130 2
4.0457 0.43128 2

4.0457 0.43128 3
4.0694 0.43127 3
4.0899 0.43126 3
4.1000 0.43125 3

4.3895 0.43134 1
4.4132 0.43133 1

4.4132 0.43133 2
4.4422 0.43130 2

4.4422 0.43130 3
4.4706 0.43127 3
4.5000 0.43125 3

4.7889 0.43120 1
4.8117 0.43121 1

4.8117 0.43121 2
4.8411 0.43123 2

4.8411 0.43123 3
4.8698 0.43124 3
4.9000 0.43125 3

5.1883 0.43102 1
5.2117 0.43106 1

5.2117 0.43106 2
5.2404 0.43110 2

5.2404 0.43110 3
5.2685 0.43116 3
5.2884 0.43122 3
5.3000 0.43125 3

5.5892 0.42858 1
5.5941 0.42867 1
5.6216 0.42923 1

5.6216 0.42923 2
5.6473 0.42982 2

5.6473 0.42982 3
5.6725 0.43046 3
5.7000 0.43125 3

5.9886 0.42465 1
6.0088 0.42578 1

6.0088 0.42578 2
6.0393 0.42756 2

6.0393 0.42756 3
6.0645 0.42906 3
6.0898 0.43062 3
6.1000 0.43125 3

6.3885 0.42456 1
6.4086 0.42577 1

6.4086 0.42577 2
6.4376 0.42751 2
6.4551 0.42855 2

6.4551 0.42855 3
6.4888 0.43058 3
6.5000 0.43125 3

6.7916 0.42332 1
6.7925 0.42339 1
6.8159 0.42503 1

6.8159 0.42503 2
6.8451 0.42711 2

6.8451 0.42711 3
6.8657 0.42864 3
6.8794 0.42967 3
6.8912 0.43058 3
6.9000 0.43125 3

7.1892 0.41659 1
7.1931 0.41709 1
7.2245 0.42121 1

7.2245 0.42121 2
7.2394 0.42319 2

7.2394 0.42319 3
7.2707 0.42733 3
7.2796 0.42852 3
7.2892 0.42980 3
7.3000 0.43125 3

7.6316 0.42433 1
7.6460 0.42595 1
7.6499 0.42638 1
7.6541 0.42683 1

7.6541 0.42683 2
7.6694 0.42843 2
7.6715 0.42865 2
7.6744 0.42895 2

7.6744 0.42895 3
7.6911 0.43050 3
7.6955 0.43088 3
7.7000 0.43125 3

12.5063 0.44696 1
12.5059 0.44602 1
12.5048 0.44305 1

12.5048 0.44305 2
12.5037 0.44008 2
12.5032 0.43885 2
12.5028 0.43778 2

12.5028 0.43778 3
12.5017 0.43496 3
12.5005 0.43233 3
12.5000 0.43125 3

12.9195 0.44582 1
12.9178 0.44439 1
12.9159 0.44281 1
12.9143 0.44147 1

12.9143 0.44147 2
12.9124 0.44004 2
12.9075 0.43653 2
12.9066 0.43588 2

12.9066 0.43588 3
12.9056 0.43521 3
12.9012 0.43213 3
12.9000 0.43125 3

13.3324 0.44491 1
13.3268 0.44248 1

13.3268 0.44248 2
13.3200 0.43965 2
13.3171 0.43846 2
13.3134 0.43688 2

13.3134 0.43688 3
13.3100 0.43543 3
13.3070 0.43416 3
13.3000 0.43125 3

13.7438 0.44464 1
13.7390 0.44309 1
13.7355 0.44199 1
13.7317 0.44081 1

13.7317 0.44081 2
13.7280 0.43968 2
13.7166 0.43626 2

13.7166 0.43626 3
13.7051 0.43278 3
13.7000 0.43125 3

4.1896 0.52724 1
4.2132 0.52722 1

4.2132 0.52722 2
4.2450 0.52718 2

4.2450 0.52718 3
4.2770 0.52712 3
4.2909 0.52710 3
4.3000 0.52708 3

4.5893 0.52722 1
4.6106 0.52719 1

4.6106 0.52719 2
4.6384 0.52716 2

4.6384 0.52716 3
4.6695 0.52712 3
4.7000 0.52708 3

4.9885 0.52717 1
4.9897 0.52717 1
5.0210 0.52714 1

5.0210 0.52714 2
5.0412 0.52713 2

5.0412 0.52713 3
5.0745 0.52711 3
5.0888 0.52710 3
5.1000 0.52708 3

5.3881 0.52622 1
5.4079 0.52634 1

5.4079 0.52634 2
5.4354 0.52653 2
5.4636 0.52675 2

5.4636 0.52675 3
5.4890 0.52698 3
5.5000 0.52708 3

5.7878 0.52322 1
5.8191 0.52420 1

5.8191 0.52420 2
5.8478 0.52517 2

5.8478 0.52517 3
5.8703 0.52597 3
5.8893 0.52668 3
5.9000 0.52708 3

6.1869 0.52146 1
6.1923 0.52173 1
6.2184 0.52300 1

6.2184 0.52300 2
6.2451 0.52430 2

6.2451 0.52430 3
6.2712 0.52562 3
6.3000 0.52708 3

6.5878 0.52095 1
6.6158 0.52245 1

6.6158 0.52245 2
6.6439 0.52397 2

6.6439 0.52397 3
6.6709 0.52545 3
6.7000 0.52708 3

6.9898 0.51876 1
6.9986 0.51941 1
7.0225 0.52117 1

7.0225 0.52117 2
7.0413 0.52258 2
7.0588 0.52390 2

7.0588 0.52390 3
7.0881 0.52616 3
7.1000 0.52708 3

7.3837 0.51316 1
7.3884 0.51372 1
7.4070 0.51597 1
7.4227 0.51788 1

7.4227 0.51788 2
7.4323 0.51905 2
7.4428 0.52031 2
7.4544 0.52171 2

7.4544 0.52171 3
7.4898 0.52590 3
7.5000 0.52708 3

7.7932 0.51509 1
7.8005 0.51599 1
7.8105 0.51717 1

7.8105 0.51717 2
7.8367 0.52027 2
7.8416 0.52085 2
7.8464 0.52140 2
7.8499 0.52180 2

7.8499 0.52180 3
7.8762 0.52470 3
7.9000 0.52708 3

8.2640 0.53441 1
8.2663 0.53405 1
8.2698 0.53347 1
8.2772 0.53221 1

8.2772 0.53221 2
8.2812 0.53150 2
8.2880 0.53011 2

8.2880 0.53011 3
8.2971 0.52791 3
8.3000 0.52708 3

8.7237 0.54006 1
8.7188 0.53707 1

8.7188 0.53707 2
8.7138 0.53427 2

8.7138 0.53427 3
8.7082 0.53116 3
8.7059 0.52997 3
8.7000 0.52708 3

9.1441 0.54112 1
9.1344 0.53780 1

9.1344 0.53780 2
9.1290 0.53605 2
9.1178 0.53253 2

9.1178 0.53253 3
9.1126 0.53091 3
9.1086 0.52966 3
9.1037 0.52818 3
9.1000 0.52708 3

9.5418 0.54180 1
9.5406 0.54130 1
9.5374 0.54009 1

9.5374 0.54009 2
9.5277 0.53649 2
9.5179 0.53293 2

9.5179 0.53293 3
9.5120 0.53092 3
9.5000 0.52708 3

9.9480 0.54048 1
9.9462 0.53993 1
9.9328 0.53586 1

9.9328 0.53586 2
9.9280 0.53451 2

9.9280 0.53451 3
9.9156 0.53107 3
9.9115 0.53000 3
9.9076 0.52897 3
9.9036 0.52796 3
9.9000 0.52708 3

10.3625 0.53926 1
10.3612 0.53898 1
10.3523 0.53706 1

10.3523 0.53706 2
10.3406 0.53464 2
10.3342 0.53337 2
10.3281 0.53220 2
10.3213 0.53093 2

10.3213 0.53093 3
10.3121 0.52925 3
10.3000 0.52708 3

10.7730 0.53910 1
10.7684 0.53824 1
10.7592 0.53664 1

10.7592 0.53664 2
10.7448 0.53422 2
10.7397 0.53338 2
10.7351 0.53263 2
10.7264 0.53123 2

10.7264 0.53123 3
10.7194 0.53009 3
10.7000 0.52708 3

11.1789 0.53889 1
11.1724 0.53787 1
11.1658 0.53683 1

11.1658 0.53683 2
11.1493 0.53430 2
11.1419 0.53318 2
11.1347 0.53212 2
11.1286 0.53121 2

11.1286 0.53121 3
11.1078 0.52819 3
11.1037 0.52760 3
11.1000 0.52708 3

11.5847 0.53904 1
11.5817 0.53859 1
11.5624 0.53583 1

11.5624 0.53583 2
11.5400 0.53269 2

11.5400 0.53269 3
11.5163 0.52934 3
11.5085 0.52826 3
11.5000 0.52708 3

11.9873 0.53903 1
11.9785 0.53774 1

11.9785 0.53774 2
11.9588 0.53495 2
11.9389 0.53219 2
11.9308 0.53110 2

11.9308 0.53110 3
11.9231 0.53008 3
11.9101 0.52837 3
11.9000 0.52708 3

12.3887 0.53898 1
12.3822 0.53803 1
12.3693 0.53621 1

12.3693 0.53621 2
12.3483 0.53334 2
12.3394 0.53214 2

12.3394 0.53214 3
12.3299 0.53086 3
12.3207 0.52966 3
12.3000 0.52708 3

12.7877 0.53847 1
12.7811 0.53752 1
12.7650 0.53525 1

12.7650 0.53525 2
12.7576 0.53422 2
12.7479 0.53293 2
12.7414 0.53209 2
12.7308 0.53074 2

12.7308 0.53074 3
12.7231 0.52979 3
12.7000 0.52708 3

13.1875 0.53798 1
13.1677 0.53528 1

13.1677 0.53528 2
13.1584 0.53409 2
13.1313 0.53075 2

13.1313 0.53075 3
13.1224 0.52969 3
13.1000 0.52708 3

13.5840 0.53786 1
13.5810 0.53744 1
13.5726 0.53631 1
13.5613 0.53483 1

13.5613 0.53483 2
13.5508 0.53347 2
13.5414 0.53227 2

13.5414 0.53227 3
13.5208 0.52968 3
13.5000 0.52708 3

13.9814 0.53779 1
13.9711 0.53638 1
13.9619 0.53515 1

13.9619 0.53515 2
13.9500 0.53357 2
13.9379 0.53198 2

13.9379 0.53198 3
13.9233 0.53008 3
13.9093 0.52828 3
13.9000 0.52708 3

3.9896 0.62302 1
4.0146 0.62299 1

4.0146 0.62299 2
4.0487 0.62297 2

4.0487 0.62297 3
4.0754 0.62295 3
4.0902 0.62294 3
4.1000 0.62292 3

4.3895 0.62314 1
4.3905 0.62313 1
4.4181 0.62308 1

4.4181 0.62308 2
4.4481 0.62302 2

4.4481 0.62302 3
4.4745 0.62297 3
4.5000 0.62292 3

4.7890 0.62320 1
4.8143 0.62312 1

4.8143 0.62312 2
4.8454 0.62304 2

4.8454 0.62304 3
4.8730 0.62296 3
4.9000 0.62292 3

5.1887 0.62286 1
5.1977 0.62285 1
5.2224 0.62284 1

5.2224 0.62284 2
5.2461 0.62284 2

5.2461 0.62284 3
5.2728 0.62288 3
5.2904 0.62291 3
5.3000 0.62292 3

5.5884 0.62112 1
5.6059 0.62136 1

5.6059 0.62136 2
5.6331 0.62175 2
5.6614 0.62221 2

5.6614 0.62221 3
5.6891 0.62271 3
5.7000 0.62292 3

5.9875 0.61888 1
5.9952 0.61913 1
6.0260 0.62019 1

6.0260 0.62019 2
6.0499 0.62104 2

6.0499 0.62104 3
6.0767 0.62203 3
6.1000 0.62292 3

6.3867 0.61805 1
6.4192 0.61944 1

6.4192 0.61944 2
6.4477 0.62067 2

6.4477 0.62067 3
6.4741 0.62180 3
6.5000 0.62292 3

6.7867 0.61685 1
6.7916 0.61710 1
6.8206 0.61861 1

6.8206 0.61861 2
6.8523 0.62029 2

6.8523 0.62029 3
6.8748 0.62152 3
6.8900 0.62236 3
6.9000 0.62292 3

7.1863 0.61448 1
7.1944 0.61509 1
7.2225 0.61717 1

7.2225 0.61717 2
7.2403 0.61849 2
7.2567 0.61971 2

7.2567 0.61971 3
7.2757 0.62111 3
7.2890 0.62210 3
7.3000 0.62292 3

7.5822 0.61189 1
7.6025 0.61384 1
7.6184 0.61535 1

7.6184 0.61535 2
7.6440 0.61779 2
7.6572 0.61903 2

7.6572 0.61903 3
7.6735 0.62053 3
7.6895 0.62198 3
7.7000 0.62292 3

7.9745 0.61203 1
7.9858 0.61314 1
8.0045 0.61489 1

8.0045 0.61489 2
8.0441 0.61838 2

8.0441 0.61838 3
8.0706 0.62061 3
8.1000 0.62292 3

8.3913 0.62037 1
8.3972 0.62053 1
8.4198 0.62109 1
8.4281 0.62131 1

8.4281 0.62131 2
8.4364 0.62154 2
8.4478 0.62182 2

8.4478 0.62182 3
8.4677 0.62228 3
8.4910 0.62275 3
8.5000 0.62292 3

8.8176 0.62905 1
8.8363 0.62788 1
8.8428 0.62744 1

8.8428 0.62744 2
8.8632 0.62597 2

8.8632 0.62597 3
8.8828 0.62441 3
8.9000 0.62292 3

9.2178 0.63622 1
9.2230 0.63549 1
9.2450 0.63214 1

9.2450 0.63214 2
9.2547 0.63059 2
9.2650 0.62890 2

9.2650 0.62890 3
9.2752 0.62721 3
9.2856 0.62544 3
9.2941 0.62397 3
9.3000 0.62292 3

9.6208 0.63369 1
9.6256 0.63305 1
9.6437 0.63062 1

9.6437 0.63062 2
9.6560 0.62893 2
9.6688 0.62716 2

9.6688 0.62716 3
9.6852 0.62493 3
9.7000 0.62292 3

10.0347 0.63052 1
10.0405 0.62982 1
10.0482 0.62889 1
10.0577 0.62775 1

10.0577 0.62775 2
10.0653 0.62683 2
10.0768 0.62549 2

10.0768 0.62549 3
10.0864 0.62441 3
10.1000 0.62292 3

10.4465 0.63101 1
10.4514 0.63027 1
10.4635 0.62845 1

10.4635 0.62845 2
10.4751 0.62670 2
10.4802 0.62594 2

10.4802 0.62594 3
10.4850 0.62521 3
10.5000 0.62292 3

10.8535 0.63183 1
10.8581 0.63099 1
10.8651 0.62970 1

10.8651 0.62970 2
10.8726 0.62831 2
10.8804 0.62683 2

10.8804 0.62683 3
10.8905 0.62486 3
10.9000 0.62292 3

11.2592 0.63195 1
11.2592 0.63195 1
11.2654 0.63067 1

11.2654 0.63067 2
11.2748 0.62871 2
11.2861 0.62620 2

11.2861 0.62620 3
11.2905 0.62519 3
11.2963 0.62380 3
11.3000 0.62292 3

11.6639 0.63234 1
11.6663 0.63178 1
11.6716 0.63051 1

11.6716 0.63051 2
11.6796 0.62851 2
11.6846 0.62720 2
11.6886 0.62612 2

11.6886 0.62612 3
11.6933 0.62484 3
11.6966 0.62391 3
11.7000 0.62292 3

12.0685 0.63249 1
12.0704 0.63198 1
12.0763 0.63034 1

12.0763 0.63034 2
12.0829 0.62841 2
12.0880 0.62683 2

12.0880 0.62683 3
12.0937 0.62503 3
12.0974 0.62379 3
12.1000 0.62292 3

12.4719 0.63272 1
12.4758 0.63151 1

12.4758 0.63151 2
12.4839 0.62882 2
12.4866 0.62786 2
12.4892 0.62694 2

12.4892 0.62694 3
12.4955 0.62463 3
12.5000 0.62292 3

12.8759 0.63234 1
12.8766 0.63207 1
12.8807 0.63059 1
12.8838 0.62943 1

12.8838 0.62943 2
12.8870 0.62819 2
12.8916 0.62635 2

12.8916 0.62635 3
12.8960 0.62460 3
12.8980 0.62374 3
12.9000 0.62292 3

13.2786 0.63233 1
13.2818 0.63103 1

13.2818 0.63103 2
13.2883 0.62833 2
13.2912 0.62709 2

13.2912 0.62709 3
13.2939 0.62587 3
13.2965 0.62466 3
13.2983 0.62377 3
13.3000 0.62292 3

13.6816 0.63213 1
13.6823 0.63180 1
13.6868 0.62978 1

13.6868 0.62978 2
13.6917 0.62742 2

13.6917 0.62742 3
13.6961 0.62517 3
13.7000 0.62292 3

4.1896 0.71892 1
4.1941 0.71892 1
4.2214 0.71888 1

4.2214 0.71888 2
4.2465 0.71883 2

4.2465 0.71883 3
4.2712 0.71880 3
4.2891 0.71877 3
4.3000 0.71875 3

4.5895 0.71899 1
4.6140 0.71893 1

4.6140 0.71893 2
4.6434 0.71885 2

4.6434 0.71885 3
4.6670 0.71881 3
4.6915 0.71877 3
4.7000 0.71875 3

4.9898 0.71893 1
4.9932 0.71892 1
5.0245 0.71885 1

5.0245 0.71885 2
5.0496 0.71881 2

5.0496 0.71881 3
5.0770 0.71878 3
5.1000 0.71875 3

5.3901 0.71809 1
5.4125 0.71819 1

5.4125 0.71819 2
5.4396 0.71834 2

5.4396 0.71834 3
5.4652 0.71850 3
5.4886 0.71867 3
5.5000 0.71875 3

5.7900 0.71637 1
5.7910 0.71639 1
5.8191 0.71696 1

5.8191 0.71696 2
5.8478 0.71757 2

5.8478 0.71757 3
5.8738 0.71815 3
5.8894 0.71851 3
5.9000 0.71875 3

6.1887 0.71497 1
6.1924 0.71509 1
6.2216 0.71605 1

6.2216 0.71605 2
6.2501 0.71702 2

6.2501 0.71702 3
6.2758 0.71790 3
6.3000 0.71875 3

6.5876 0.71428 1
6.6095 0.71513 1

6.6095 0.71513 2
6.6372 0.71621 2

6.6372 0.71621 3
6.6673 0.71740 3
6.6873 0.71822 3
6.7000 0.71875 3

6.9863 0.71285 1
7.0077 0.71394 1

7.0077 0.71394 2
7.0378 0.71549 2
7.0632 0.71682 2

7.0632 0.71682 3
7.0881 0.71812 3
7.1000 0.71875 3

7.3837 0.71104 1
7.4075 0.71264 1

7.4075 0.71264 2
7.4318 0.71426 2
7.4524 0.71564 2

7.4524 0.71564 3
7.4727 0.71697 3
7.4886 0.71801 3
7.5000 0.71875 3

7.7793 0.71041 1
7.7830 0.71068 1
7.8036 0.71219 1

7.8036 0.71219 2
7.8237 0.71362 2
7.8447 0.71509 2

7.8447 0.71509 3
7.8747 0.71712 3
7.8894 0.71807 3
7.9000 0.71875 3

8.1720 0.71298 1
8.1806 0.71342 1
8.2008 0.71441 1

8.2008 0.71441 2
8.2205 0.71535 2
8.2475 0.71658 2

8.2475 0.71658 3
8.2740 0.71771 3
8.3000 0.71875 3

8.5655 0.71791 1
8.5829 0.71815 1
8.6074 0.71841 1

8.6074 0.71841 2
8.6442 0.71867 2

8.6442 0.71867 3
8.6627 0.71875 3
8.7000 0.71875 3

8.9618 0.72679 1
8.9735 0.72627 1
8.9987 0.72501 1

8.9987 0.72501 2
9.0230 0.72368 2
9.0463 0.72231 2

9.0463 0.72231 3
9.0695 0.72085 3
9.0875 0.71963 3
9.1000 0.71875 3

9.3631 0.72968 1
9.3637 0.72964 1
9.3802 0.72833 1

9.3802 0.72833 2
9.4159 0.72550 2
9.4322 0.72420 2

9.4322 0.72420 3
9.4692 0.72121 3
9.4891 0.71961 3
9.5000 0.71875 3

9.7632 0.72563 1
9.7640 0.72559 1
9.7779 0.72480 1
9.7902 0.72412 1
9.8024 0.72345 1

9.8024 0.72345 2
9.8285 0.72208 2

9.8285 0.72208 3
9.8575 0.72064 3
9.8863 0.71933 3
9.9000 0.71875 3

10.1638 0.72370 1
10.1814 0.72299 1
10.2042 0.72212 1

10.2042 0.72212 2
10.2348 0.72098 2

10.2348 0.72098 3
10.2646 0.71994 3
10.2874 0.71917 3
10.3000 0.71875 3

10.5657 0.72502 1
10.5774 0.72446 1
10.6058 0.72313 1

10.6058 0.72313 2
10.6358 0.72173 2
10.6561 0.72079 2

10.6561 0.72079 3
10.6721 0.72006 3
10.7000 0.71875 3

10.9682 0.72555 1
10.9688 0.72551 1
10.9878 0.72452 1

10.9878 0.72452 2
11.0155 0.72309 2
11.0428 0.72170 2

11.0428 0.72170 3
11.0577 0.72094 3
11.0758 0.72000 3
11.0887 0.71934 3
11.1000 0.71875 3

11.3713 0.72557 1
11.3867 0.72476 1
11.4096 0.72356 1

11.4096 0.72356 2
11.4443 0.72172 2

11.4443 0.72172 3
11.4724 0.72022 3
11.5000 0.71875 3

11.7763 0.72576 1
11.7827 0.72541 1
11.8109 0.72384 1

11.8109 0.72384 2
11.8385 0.72228 2

11.8385 0.72228 3
11.8626 0.72090 3
11.8770 0.72007 3
11.8890 0.71938 3
11.9000 0.71875 3

12.1817 0.72590 1
12.1865 0.72562 1
12.1994 0.72484 1
12.2112 0.72414 1

12.2112 0.72414 2
12.2261 0.72324 2
12.2505 0.72175 2

12.2505 0.72175 3
12.2755 0.72022 3
12.3000 0.71875 3

12.5881 0.72586 1
12.6013 0.72500 1
12.6191 0.72384 1

12.6191 0.72384 2
12.6466 0.72207 2
12.6583 0.72132 2

12.6583 0.72132 3
12.6704 0.72056 3
12.6802 0.71995 3
12.6903 0.71933 3
12.7000 0.71875 3

12.9951 0.72577 1
12.9961 0.72570 1
13.0087 0.72482 1
13.0213 0.72395 1

13.0213 0.72395 2
13.0407 0.72264 2
13.0551 0.72168 2

13.0551 0.72168 3
13.0780 0.72018 3
13.0917 0.71928 3
13.1000 0.71875 3

13.4021 0.72570 1
13.4099 0.72512 1
13.4300 0.72369 1

13.4300 0.72369 2
13.4571 0.72179 2

13.4571 0.72179 3
13.4823 0.72002 3
13.4911 0.71940 3
13.5000 0.71875 3

13.8103 0.72540 1
13.8254 0.72427 1
13.8387 0.72330 1

13.8387 0.72330 2
13.8600 0.72173 2

13.8600 0.72173 3
13.8830 0.72003 3
13.8924 0.71932 3
13.9000 0.71875 3

3.9896 0.81470 1
3.9914 0.81470 1
4.0220 0.81466 1

4.0220 0.81466 2
4.0471 0.81463 2

4.0471 0.81463 3
4.0742 0.81460 3
4.1000 0.81458 3

4.3896 0.81475 1
4.4080 0.81472 1

4.4080 0.81472 2
4.4380 0.81469 2

4.4380 0.81469 3
4.4646 0.81465 3
4.4872 0.81461 3
4.5000 0.81458 3

4.7901 0.81471 1
4.8042 0.81469 1

4.8042 0.81469 2
4.8319 0.81466 2
4.8627 0.81462 2

4.8627 0.81462 3
4.8888 0.81459 3
4.9000 0.81458 3

5.1912 0.81434 1
5.2113 0.81437 1

5.2113 0.81437 2
5.2394 0.81444 2

5.2394 0.81444 3
5.2669 0.81451 3
5.2887 0.81456 3
5.3000 0.81458 3

5.5920 0.81329 1
5.6223 0.81362 1

5.6223 0.81362 2
5.6511 0.81397 2

5.6511 0.81397 3
5.6718 0.81423 3
5.7000 0.81458 3

5.9917 0.81203 1
6.0204 0.81268 1

6.0204 0.81268 2
6.0440 0.81324 2

6.0440 0.81324 3
6.0675 0.81381 3
6.1000 0.81458 3

6.3902 0.81131 1
6.4057 0.81176 1
6.4271 0.81239 1

6.4271 0.81239 2
6.4498 0.81307 2

6.4498 0.81307 3
6.4697 0.81366 3
6.5000 0.81458 3

6.7885 0.81047 1
6.8083 0.81117 1

6.8083 0.81117 2
6.8373 0.81222 2
6.8625 0.81315 2

6.8625 0.81315 3
6.8899 0.81420 3
6.9000 0.81458 3

7.1863 0.80920 1
7.2059 0.81012 1

7.2059 0.81012 2
7.2320 0.81135 2
7.2600 0.81268 2

7.2600 0.81268 3
7.2880 0.81401 3
7.3000 0.81458 3

7.5827 0.80837 1
7.5881 0.80867 1
7.6127 0.81001 1

7.6127 0.81001 2
7.6378 0.81136 2

7.6378 0.81136 3
7.6673 0.81290 3
7.6881 0.81397 3
7.7000 0.81458 3

7.9772 0.80943 1
7.9949 0.81025 1

7.9949 0.81025 2
8.0201 0.81137 2
8.0510 0.81267 2

8.0510 0.81267 3
8.0710 0.81347 3
8.0893 0.81418 3
8.1000 0.81458 3

8.3714 0.81287 1
8.3776 0.81299 1
8.4070 0.81348 1

8.4070 0.81348 2
8.4370 0.81392 2

8.4370 0.81392 3
8.4629 0.81423 3
8.4892 0.81449 3
8.5000 0.81458 3

8.7657 0.81869 1
8.7853 0.81826 1

8.7853 0.81826 2
8.8160 0.81747 2
8.8445 0.81660 2

8.8445 0.81660 3
8.8725 0.81564 3
8.9000 0.81458 3

9.1630 0.82422 1
9.1741 0.82352 1
9.2061 0.82139 1

9.2061 0.82139 2
9.2382 0.81913 2

9.2382 0.81913 3
9.2684 0.81694 3
9.2865 0.81560 3
9.3000 0.81458 3

9.5617 0.82306 1
9.5735 0.82230 1
9.6034 0.82040 1

9.6034 0.82040 2
9.6332 0.81854 2

9.6332 0.81854 3
9.6625 0.81676 3
9.6885 0.81524 3
9.7000 0.81458 3

9.9588 0.81975 1
9.9874 0.81858 1

9.9874 0.81858 2
10.0143 0.81753 2
10.0422 0.81651 2

10.0422 0.81651 3
10.0696 0.81555 3
10.1000 0.81458 3

10.3572 0.81940 1
10.3896 0.81828 1

10.3896 0.81828 2
10.4182 0.81730 2
10.4485 0.81629 2

10.4485 0.81629 3
10.4727 0.81549 3
10.4899 0.81492 3
10.5000 0.81458 3

10.7568 0.82033 1
10.7662 0.81995 1
10.7995 0.81860 1

10.7995 0.81860 2
10.8322 0.81730 2

10.8322 0.81730 3
10.8655 0.81598 3
10.9000 0.81458 3

11.1570 0.82020 1
11.1857 0.81905 1

11.1857 0.81905 2
11.2167 0.81784 2
11.2455 0.81672 2

11.2455 0.81672 3
11.2729 0.81566 3
11.3000 0.81458 3

11.5588 0.81996 1
11.5623 0.81983 1
11.5941 0.81863 1

11.5941 0.81863 2
11.6217 0.81759 2
11.6475 0.81660 2

11.6475 0.81660 3
11.6688 0.81578 3
11.7000 0.81458 3

11.9617 0.81986 1
11.9720 0.81947 1
12.0052 0.81821 1

12.0052 0.81821 2
12.0361 0.81702 2

12.0361 0.81702 3
12.0702 0.81572 3
12.1000 0.81458 3

12.3661 0.81965 1
12.3929 0.81860 1

12.3929 0.81860 2
12.4244 0.81739 2

12.4244 0.81739 3
12.4568 0.81619 3
12.4894 0.81498 3
12.5000 0.81458 3

12.7714 0.81948 1
12.7972 0.81847 1

12.7972 0.81847 2
12.8218 0.81749 2
12.8462 0.81655 2

12.8462 0.81655 3
12.8730 0.81556 3
12.9000 0.81458 3

13.1774 0.81932 1
13.1810 0.81917 1
13.2071 0.81811 1

13.2071 0.81811 2
13.2328 0.81709 2
13.2596 0.81607 2

13.2596 0.81607 3
13.2859 0.81509 3
13.3000 0.81458 3

13.5841 0.81887 1
13.5948 0.81845 1
13.6132 0.81775 1

13.6132 0.81775 2
13.6421 0.81667 2

13.6421 0.81667 3
13.6702 0.81564 3
13.6868 0.81505 3
13.7000 0.81458 3

4.1908 0.91055 1
4.2018 0.91053 1
4.2214 0.91051 1

4.2214 0.91051 2
4.2469 0.91049 2

4.2469 0.91049 3
4.2679 0.91047 3
4.2880 0.91044 3
4.3000 0.91042 3

4.5913 0.91042 1
4.6074 0.91041 1
4.6251 0.91041 1

4.6251 0.91041 2
4.6486 0.91042 2

4.6486 0.91042 3
4.6722 0.91042 3
4.6889 0.91042 3
4.7000 0.91042 3

4.9923 0.91012 1
4.9932 0.91012 1
5.0130 0.91017 1

5.0130 0.91017 2
5.0358 0.91023 2
5.0542 0.91028 2

5.0542 0.91028 3
5.0710 0.91033 3
5.0889 0.91038 3
5.1000 0.91042 3

5.3933 0.90968 1
5.4023 0.90973 1
5.4213 0.90985 1

5.4213 0.90985 2
5.4382 0.90996 2
5.4633 0.91015 2

5.4633 0.91015 3
5.4889 0.91034 3
5.5000 0.91042 3

5.7933 0.90880 1
5.7954 0.90882 1
5.8220 0.90919 1

5.8220 0.90919 2
5.8486 0.90959 2

5.8486 0.90959 3
5.8745 0.91000 3
5.9000 0.91042 3

6.1921 0.90807 1
6.1942 0.90812 1
6.2202 0.90865 1

6.2202 0.90865 2
6.2465 0.90923 2

6.2465 0.90923 3
6.2690 0.90973 3
6.2911 0.91022 3
6.3000 0.91042 3

6.5899 0.90764 1
6.5929 0.90771 1
6.6189 0.90836 1

6.6189 0.90836 2
6.6464 0.90906 2

6.6464 0.90906 3
6.6740 0.90976 3
6.7000 0.91042 3

6.9875 0.90675 1
7.0122 0.90756 1

7.0122 0.90756 2
7.0454 0.90864 2

7.0454 0.90864 3
7.0764 0.90965 3
7.1000 0.91042 3

7.3847 0.90592 1
7.3919 0.90620 1
7.4206 0.90734 1

7.4206 0.90734 2
7.4491 0.90846 2

7.4491 0.90846 3
7.4731 0.90939 3
7.4912 0.91008 3
7.5000 0.91042 3

7.7806 0.90622 1
7.8039 0.90710 1

7.8039 0.90710 2
7.8312 0.90808 2
7.8578 0.90900 2

7.8578 0.90900 3
7.8878 0.91002 3
7.9000 0.91042 3

8.1755 0.90850 1
8.1872 0.90873 1
8.2176 0.90927 1

8.2176 0.90927 2
8.2438 0.90968 2

8.2438 0.90968 3
8.2676 0.91002 3
8.2909 0.91031 3
8.3000 0.91042 3

8.5703 0.91241 1
8.5715 0.91240 1
8.5973 0.91213 1

8.5973 0.91213 2
8.6266 0.91175 2
8.6514 0.91135 2

8.6514 0.91135 3
8.6759 0.91091 3
8.7000 0.91042 3

8.9658 0.91789 1
8.9918 0.91661 1

8.9918 0.91661 2
9.0211 0.91507 2
9.0476 0.91358 2

9.0476 0.91358 3
9.0731 0.91208 3
9.0903 0.91103 3
9.1000 0.91042 3

9.3632 0.91964 1
9.3909 0.91782 1

9.3909 0.91782 2
9.4189 0.91595 2
9.4465 0.91409 2

9.4465 0.91409 3
9.4757 0.91208 3
9.4897 0.91112 3
9.5000 0.91042 3

9.7616 0.91694 1
9.7774 0.91613 1

9.7774 0.91613 2
9.8116 0.91445 2
9.8404 0.91308 2

9.8404 0.91308 3
9.8730 0.91161 3
9.8882 0.91093 3
9.9000 0.91042 3

10.1606 0.91475 1
10.1643 0.91463 1
10.1931 0.91368 1

10.1931 0.91368 2
10.2150 0.91298 2
10.2439 0.91208 2

10.2439 0.91208 3
10.2668 0.91139 3
10.2872 0.91078 3
10.3000 0.91042 3

10.5616 0.91519 1
10.5711 0.91487 1
10.5995 0.91390 1

10.5995 0.91390 2
10.6274 0.91294 2
10.6469 0.91226 2

10.6469 0.91226 3
10.6640 0.91167 3
10.7000 0.91042 3

10.9635 0.91548 1
10.9772 0.91496 1
11.0011 0.91407 1

11.0011 0.91407 2
11.0269 0.91312 2
11.0496 0.91228 2

11.0496 0.91228 3
11.0683 0.91159 3
11.0866 0.91091 3
11.1000 0.91042 3

11.3667 0.91469 1
11.3729 0.91449 1
11.3891 0.91396 1
11.4067 0.91340 1

11.4067 0.91340 2
11.4229 0.91287 2
11.4397 0.91234 2

11.4397 0.91234 3
11.4642 0.91156 3
11.4884 0.91079 3
11.5000 0.91042 3

11.7714 0.91437 1
11.7907 0.91378 1
11.8118 0.91314 1

11.8118 0.91314 2
11.8250 0.91274 2
11.8492 0.91200 2

11.8492 0.91200 3
11.8709 0.91133 3
11.8885 0.91078 3
11.9000 0.91042 3

12.1768 0.91392 1
12.2035 0.91316 1

12.2035 0.91316 2
12.2376 0.91217 2
12.2542 0.91170 2

12.2542 0.91170 3
12.2718 0.91120 3
12.2884 0.91074 3
12.3000 0.91042 3

12.5834 0.91358 1
12.5931 0.91331 1
12.6191 0.91258 1

12.6191 0.91258 2
12.6373 0.91208 2
12.6518 0.91169 2

12.6518 0.91169 3
12.6697 0.91121 3
12.6887 0.91071 3
12.7000 0.91042 3

12.9903 0.91330 1
12.9954 0.91316 1
13.0206 0.91246 1

13.0206 0.91246 2
13.0485 0.91171 2

13.0485 0.91171 3
13.0750 0.91103 3
13.0890 0.91069 3
13.1000 0.91042 3

13.3980 0.91291 1
13.4113 0.91255 1
13.4269 0.91214 1

13.4269 0.91214 2
13.4422 0.91176 2
13.4552 0.91145 2

13.4552 0.91145 3
13.4695 0.91111 3
13.4911 0.91062 3
13.5000 0.91042 3

13.8065 0.91234 1
13.8279 0.91189 1

13.8279 0.91189 2
13.8499 0.91144 2

13.8499 0.91144 3
13.8713 0.91100 3
13.8916 0.91059 3
13.9000 0.91042 3

4.0161 1.00629 1
4.0243 1.00628 1
4.0338 1.00627 1
4.0442 1.00626 1

4.0442 1.00626 2
4.0641 1.00625 2

4.0641 1.00625 3
4.0818 1.00625 3
4.1000 1.00625 3

4.4164 1.00627 1
4.4259 1.00627 1
4.4406 1.00627 1

4.4406 1.00627 2
4.4611 1.00627 2

4.4611 1.00627 3
4.4805 1.00626 3
4.5000 1.00625 3

4.8163 1.00600 1
4.8295 1.00604 1
4.8440 1.00609 1

4.8440 1.00609 2
4.8639 1.00616 2

4.8639 1.00616 3
4.8831 1.00621 3
4.9000 1.00625 3

5.2164 1.00574 1
5.2294 1.00581 1
5.2403 1.00587 1

5.2403 1.00587 2
5.2663 1.00602 2

5.2663 1.00602 3
5.2736 1.00606 3
5.2844 1.00613 3
5.3000 1.00625 3

5.6148 1.00537 1
5.6252 1.00547 1
5.6381 1.00560 1

5.6381 1.00560 2
5.6549 1.00576 2

5.6549 1.00576 3
5.6769 1.00600 3
5.7000 1.00625 3

6.0119 1.00488 1
6.0199 1.00499 1
6.0343 1.00520 1

6.0343 1.00520 2
6.0461 1.00538 2
6.0693 1.00574 2

6.0693 1.00574 3
6.0917 1.00611 3
6.1000 1.00625 3

6.4077 1.00461 1
6.4148 1.00474 1
6.4279 1.00497 1

6.4279 1.00497 2
6.4550 1.00544 2
6.4655 1.00562 2

6.4655 1.00562 3
6.4797 1.00587 3
6.5000 1.00625 3

6.8035 1.00417 1
6.8117 1.00434 1
6.8252 1.00463 1

6.8252 1.00463 2
6.8374 1.00489 2
6.8495 1.00515 2
6.8616 1.00541 2

6.8616 1.00541 3
6.8728 1.00565 3
6.8819 1.00585 3
6.8917 1.00606 3
6.9000 1.00625 3

7.1973 1.00341 1
7.2006 1.00350 1
7.2116 1.00380 1
7.2241 1.00415 1

7.2241 1.00415 2
7.2386 1.00455 2
7.2646 1.00527 2

7.2646 1.00527 3
7.2765 1.00560 3
7.2889 1.00595 3
7.3000 1.00625 3

7.5911 1.00330 1
7.6059 1.00372 1
7.6251 1.00426 1

7.6251 1.00426 2
7.6458 1.00483 2

7.6458 1.00483 3
7.6729 1.00556 3
7.6819 1.00579 3
7.6907 1.00602 3
7.7000 1.00625 3

7.9850 1.00454 1
7.9872 1.00458 1
8.0054 1.00489 1
8.0218 1.00516 1

8.0218 1.00516 2
8.0418 1.00547 2
8.0577 1.00571 2

8.0577 1.00571 3
8.0753 1.00595 3
8.0884 1.00611 3
8.1000 1.00625 3

8.3798 1.00723 1
8.3987 1.00715 1
8.4145 1.00706 1

8.4145 1.00706 2
8.4397 1.00687 2

8.4397 1.00687 3
8.4643 1.00665 3
8.4899 1.00637 3
8.5000 1.00625 3

8.7802 1.01119 1
8.7904 1.01085 1
8.8123 1.01006 1

8.8123 1.01006 2
8.8339 1.00922 2
8.8479 1.00863 2

8.8479 1.00863 3
8.8631 1.00797 3
8.8787 1.00726 3
8.9000 1.00625 3

9.1890 1.01393 1
9.1930 1.01368 1
9.2083 1.01269 1
9.2181 1.01204 1

9.2181 1.01204 2
9.2461 1.01015 2

9.2461 1.01015 3
9.2682 1.00860 3
9.2905 1.00697 3
9.3000 1.00625 3

9.6036 1.01237 1
9.6110 1.01192 1
9.6202 1.01135 1
9.6295 1.01076 1

9.6295 1.01076 2
9.6395 1.01012 2
9.6658 1.00843 2

9.6658 1.00843 3
9.6902 1.00688 3
9.7000 1.00625 3

10.0139 1.00990 1
10.0222 1.00954 1
10.0340 1.00904 1

10.0340 1.00904 2
10.0450 1.00856 2
10.0526 1.00824 2
10.0667 1.00765 2

10.0667 1.00765 3
10.0799 1.00709 3
10.1000 1.00625 3

10.4223 1.00910 1
10.4231 1.00908 1
10.4488 1.00816 1

10.4488 1.00816 2
10.4578 1.00783 2
10.4658 1.00753 2

10.4658 1.00753 3
10.4759 1.00716 3
10.4848 1.00683 3
10.5000 1.00625 3

10.8337 1.00948 1
10.8373 1.00931 1
10.8435 1.00902 1
10.8504 1.00870 1

10.8504 1.00870 2
10.8647 1.00802 2
10.8707 1.00774 2

10.8707 1.00774 3
10.8836 1.00710 3
10.9000 1.00625 3

11.2438 1.00884 1
11.2537 1.00840 1

11.2537 1.00840 2
11.2683 1.00774 2
11.2805 1.00718 2

11.2805 1.00718 3
11.2862 1.00691 3
11.2909 1.00669 3
11.2955 1.00647 3
11.3000 1.00625 3

11.6530 1.00824 1
11.6542 1.00820 1
11.6649 1.00777 1

11.6649 1.00777 2
11.6718 1.00749 2
11.6795 1.00716 2

11.6795 1.00716 3
11.6903 1.00669 3
11.7000 1.00625 3

12.0612 1.00794 1
12.0628 1.00787 1
12.0676 1.00768 1
12.0751 1.00738 1

12.0751 1.00738 2
12.0811 1.00712 2
12.0867 1.00687 2

12.0867 1.00687 3
12.0913 1.00666 3
12.1000 1.00625 3

12.4690 1.00750 1
12.4728 1.00736 1

12.4728 1.00736 2
12.4820 1.00700 2
12.4862 1.00684 2

12.4862 1.00684 3
12.4928 1.00656 3
12.5000 1.00625 3

12.8764 1.00718 1
12.8771 1.00715 1
12.8836 1.00691 1

12.8836 1.00691 2
12.8905 1.00663 2

12.8905 1.00663 3
12.8964 1.00639 3
12.8983 1.00632 3
12.9000 1.00625 3

13.2834 1.00690 1
13.2869 1.00677 1

13.2869 1.00677 2
13.2906 1.00662 2
13.2935 1.00650 2

13.2935 1.00650 3
13.2965 1.00638 3
13.3000 1.00625 3

13.6888 1.00653 1
13.6891 1.00652 1
13.6915 1.00645 1

13.6915 1.00645 2
13.6937 1.00639 2
13.6966 1.00632 2

13.6966 1.00632 3
13.6978 1.00629 3
13.6991 1.00627 3
13.7000 1.00625 3

4.3006 1.10211 1
4.3006 1.10211 1
4.3008 1.10211 1
4.3010 1.10210 1

4.3010 1.10210 2
4.3011 1.10209 2
4.3011 1.10208 2
4.3010 1.10207 2
4.3010 1.10207 2

4.3010 1.10207 3
4.3009 1.10207 3
4.3004 1.10208 3
4.3000 1.10208 3

4.7007 1.10206 1
4.7009 1.10206 1
4.7010 1.10207 1
4.7011 1.10208 1

4.7011 1.10208 2
4.7010 1.10208 2
4.7009 1.10208 2

4.7009 1.10208 3
4.7007 1.10207 3
4.7004 1.10207 3
4.7000 1.10208 3

5.0996 1.10187 1
5.1002 1.10193 1
5.1004 1.10195 1

5.1004 1.10195 2
5.1006 1.10198 2
5.1006 1.10200 2
5.1006 1.10202 2

5.1006 1.10202 3
5.1005 1.10204 3
5.1000 1.10208 3

5.4985 1.10204 1
5.4988 1.10204 1
5.4993 1.10204 1
5.4996 1.10204 1

5.4996 1.10204 2
5.4998 1.10204 2

5.4998 1.10204 3
5.5000 1.10206 3
5.5000 1.10208 3

5.8969 1.10189 1
5.8980 1.10192 1
5.8984 1.10194 1

5.8984 1.10194 2
5.8989 1.10196 2
5.8994 1.10199 2

5.8994 1.10199 3
5.8998 1.10204 3
5.9000 1.10208 3

6.2937 1.10172 1
6.2938 1.10172 1
6.2951 1.10177 1
6.2960 1.10180 1

6.2960 1.10180 2
6.2974 1.10187 2

6.2974 1.10187 3
6.2991 1.10199 3
6.2996 1.10204 3
6.3000 1.10208 3

6.6889 1.10173 1
6.6898 1.10174 1
6.6908 1.10177 1
6.6918 1.10179 1

6.6918 1.10179 2
6.6951 1.10189 2

6.6951 1.10189 3
6.6975 1.10198 3
6.6984 1.10201 3
6.6992 1.10205 3
6.7000 1.10208 3

7.0820 1.10159 1
7.0837 1.10163 1

7.0837 1.10163 2
7.0893 1.10178 2
7.0938 1.10191 2

7.0938 1.10191 3
7.0960 1.10197 3
7.1000 1.10208 3

7.4736 1.10143 1
7.4768 1.10149 1
7.4800 1.10155 1
7.4828 1.10161 1

7.4828 1.10161 2
7.4896 1.10178 2

7.4896 1.10178 3
7.4940 1.10191 3
7.5000 1.10208 3

7.8663 1.10171 1
7.8679 1.10173 1
7.8753 1.10181 1

7.8753 1.10181 2
7.8815 1.10187 2
7.8871 1.10193 2

7.8871 1.10193 3
7.8925 1.10199 3
7.9000 1.10208 3

8.2640 1.10238 1
8.2686 1.10235 1
8.2738 1.10232 1

8.2738 1.10232 2
8.2779 1.10228 2
8.2847 1.10222 2

8.2847 1.10222 3
8.2899 1.10218 3
8.2935 1.10214 3
8.2964 1.10212 3
8.3000 1.10208 3

8.6724 1.10309 1
8.6725 1.10308 1
8.6751 1.10300 1
8.6783 1.10290 1

8.6783 1.10290 2
8.6857 1.10264 2
8.6876 1.10257 2
8.6894 1.10250 2
8.6917 1.10241 2

8.6917 1.10241 3
8.6950 1.10228 3
8.6979 1.10216 3
8.7000 1.10208 3

9.0936 1.10366 1
9.0947 1.10350 1
9.0954 1.10339 1
9.0964 1.10320 1

9.0964 1.10320 2
9.0976 1.10295 2

9.0976 1.10295 3
9.0989 1.10256 3
9.0998 1.10219 3
9.1000 1.10208 3

9.5177 1.10330 1
9.5170 1.10325 1

9.5170 1.10325 2
9.5120 1.10291 2
9.5108 1.10284 2
9.5092 1.10274 2

9.5092 1.10274 3
9.5041 1.10239 3
9.5029 1.10230 3
9.5017 1.10220 3
9.5000 1.10208 3

9.9328 1.10291 1
9.9284 1.10279 1

9.9284 1.10279 2
9.9212 1.10261 2
9.9138 1.10242 2
9.9120 1.10237 2

9.9120 1.10237 3
9.9034 1.10217 3
9.9000 1.10208 3

10.3436 1.10249 1
10.3335 1.10239 1

10.3335 1.10239 2
10.3229 1.10230 2

10.3229 1.10230 3
10.3116 1.10220 3
10.3000 1.10208 3

10.7505 1.10252 1
10.7403 1.10242 1
10.7373 1.10239 1
10.7344 1.10236 1

10.7344 1.10236 2
10.7320 1.10234 2
10.7295 1.10232 2
10.7259 1.10229 2

10.7259 1.10229 3
10.7131 1.10218 3
10.7000 1.10208 3

11.1568 1.10256 1
11.1548 1.10254 1
11.1479 1.10248 1

11.1479 1.10248 2
11.1340 1.10236 2
11.1309 1.10234 2
11.1275 1.10231 2

11.1275 1.10231 3
11.1159 1.10222 3
11.1047 1.10213 3
11.1000 1.10208 3

11.5626 1.10217 1
11.5594 1.10216 1
11.5448 1.10213 1

11.5448 1.10213 2
11.5297 1.10210 2

11.5297 1.10210 3
11.5162 1.10209 3
11.5103 1.10209 3
11.5047 1.10209 3
11.5000 1.10208 3

11.9660 1.10224 1
11.9631 1.10223 1
11.9562 1.10220 1

11.9562 1.10220 2
11.9394 1.10217 2
11.9228 1.10215 2

11.9228 1.10215 3
11.9079 1.10212 3
11.9037 1.10210 3
11.9000 1.10208 3

12.3689 1.10218 1
12.3655 1.10218 1
12.3594 1.10218 1

12.3594 1.10218 2
12.3447 1.10217 2
12.3277 1.10214 2

12.3277 1.10214 3
12.3227 1.10213 3
12.3178 1.10212 3
12.3000 1.10208 3

12.7692 1.10217 1
12.7603 1.10217 1

12.7603 1.10217 2
12.7435 1.10215 2
12.7389 1.10214 2
12.7338 1.10214 2

12.7338 1.10214 3
12.7194 1.10211 3
12.7000 1.10208 3

13.1714 1.10204 1
13.1688 1.10203 1
13.1514 1.10202 1

13.1514 1.10202 2
13.1475 1.10201 2

13.1475 1.10201 3
13.1237 1.10201 3
13.1177 1.10203 3
13.1123 1.10204 3
13.1054 1.10206 3
13.1000 1.10208 3

13.5692 1.10199 1
13.5653 1.10199 1
13.5591 1.10200 1
13.5544 1.10200 1
13.5511 1.10200 1
13.5476 1.10201 1

13.5476 1.10201 2
13.5314 1.10202 2

13.5314 1.10202 3
13.5146 1.10205 3
13.5110 1.10206 3
13.5076 1.10206 3
13.5000 1.10208 3

13.9698 1.10176 1
13.9608 1.10181 1
13.9537 1.10185 1
13.9469 1.10189 1

13.9469 1.10189 2
13.9328 1.10195 2

13.9328 1.10195 3
13.9181 1.10200 3
13.9000 1.10208 3



==> figures/data/conv_space.dat <==
h net qmax qmin taurms taubase
1 0.0370971 0.0583437 0.00979531 0.296775 0.234593
0.707107 0.0224387 0.0563129 0.00537244 0.187406 0.137255
0.5 0.00488003 0.0329133 0.000576157 0.103557 0.0710325
0.353553 0.00599984 0.0137871 0.00151162 0.043486 0.0364964


==> figures/data/conv_spacetime.dat <==
h net qmax qmin taurms taubase
1 0.114479 0.265207 0.0860816 0.254601 0.440774
0.707107 0.0113029 0.0117662 0.0738754 0.152799 0.2405
0.5 0.00300502 9.60108e-05 0.0364884 0.0642722 0.0985513


==> figures/data/conv_time.dat <==
h net qmax qmin taurms taubase
1 0.240842 0.341739 0.100019 0.310094 0.0640115
0.5 0.100356 0.0392471 0.0671661 0.267676 0.0851447
0.25 0.0811474 0.0357022 0.0303571 0.204045 0.149416
0.125 0.0529977 0.0228455 0.00775361 0.109673 0.0664969


==> figures/data/convmass_space.dat <==
h mass
1 0.684184
0.707107 0.697773
0.5 0.713659
0.353553 0.718426
0.25 0.720437


==> figures/data/convmass_spacetime.dat <==
h mass
1 0.684184
0.707107 0.277183
0.5 0.077676
0.353553 0.0168456


==> figures/data/convmass_time.dat <==
h mass
1 0.684184
0.5 0.241679
0.25 0.0506391
0.125 0.0064739
0.0625 0.00150653


==> figures/data/flow_dthalf.dat <==
t Qin Qout dV
0 62.1313 19.434 0
0.00100008 59.9635 16.5357 0
0.00200017 57.7573 13.7326 0
0.00300025 55.5124 11.0248 0
0.00400033 53.2027 8.42341 0
0.00500042 49.9733 5.99385 0
0.0060005 45.1759 3.86904 0
0.00700058 40.2635 1.83323 0
0.00800067 35.4758 -0.178506 0
0.00900075 30.7443 -2.14728 0
0.0100008 25.5846 -4.13973 0
0.0110009 19.8136 -5.99399 0
0.012001 13.8202 -7.72947 0
0.0130011 8.12173 -9.30643 0
0.0140012 2.79584 -10.7173 0
0.0150013 -2.19547 -12.0628 0
0.0160013 -7.04817 -13.3522 0
0.0170014 -11.7911 -14.5105 0
0.0180015 -16.4121 -15.5618 0
0.0190016 -20.8688 -16.5783 0
0.0200017 -25.1611 -17.5637 0
0.0210018 -29.2926 -18.5201 0
0.0220018 -33.2346 -19.3591 0
0.0230019 -36.9858 -20.0764 0
0.024002 -40.5053 -20.6928 0
0.0250021 -43.7158 -21.2421 0
0.0260022 -46.5689 -21.7271 0
0.0270023 -48.9357 -22.1803 0
0.0280023 -50.7192 -22.5991 0
0.0290024 -51.9549 -22.9718 0
0.0300025 -52.5223 -23.2756 0
0.0310026 -52.0304 -23.498 0
0.0320027 -50.4748 -23.6552 0
0.0330028 -47.7768 -23.7465 0
0.0340028 -43.5484 -23.6669 0
0.0350029 -37.5447 -23.4274 0
0.036003 -30.3994 -23.1378 0
0.0370031 -22.2802 -22.8256 0
0.0380032 -13.1598 -22.5248 0
0.0390033 -2.53435 -22.1134 0
0.0400033 9.7809 -21.5416 0
0.0410034 23.2867 -20.8345 0
0.0420035 36.04 -20.0651 0
0.0430036 47.8574 -19.225 0
0.0440037 58.1599 -18.2744 0
0.0450038 65.4378 -17.1752 2.69118e-12
0.0460038 69.6211 -15.8775 1.04647e-08
0.0470039 70.7824 -14.4377 3.0604e-07
0.048004 69.0348 -12.9557 2.71121e-06
0.0490041 64.3731 -11.4336 1.36923e-05
0.0500042 57.4266 -9.82307 4.91803e-05
0.0510043 48.9152 -8.02596 0.000140496
0.0520043 38.8398 -6.04027 0.000341133
0.0530044 28.5654 -3.96387 0.000734277
0.0540045 19.0913 -1.86842 0.00144015
0.0550046 10.3947 0.249797 0.0026202
0.0560047 2.01462 2.48774 0.00447639
0.0570048 -6.27702 4.88861 0.00724755
0.0580048 -14.4484 7.44595 0.0112057
0.0590049 -21.9489 10.0655 0.0166526
0.060005 -28.5991 12.7156 0.0239175
0.0610051 -34.4093 15.457 0.0333543
0.0620052 -39.4307 18.4338 0.0453395
0.0630053 -43.6782 21.6128 0.0602708
0.0640053 -47.1841 24.9599 0.078565
0.0650054 -50.0936 28.3058 0.100656
0.0660055 -52.427 31.6265 0.126994
0.0670056 -54.2221 34.9882 0.158043
0.0680057 -55.6028 38.5374 0.194278
0.0690058 -56.5804 42.277 0.236183
0.0700058 -57.2996 46.1384 0.28425
0.0710059 -58.083 49.9669 0.338972
0.072006 -58.9427 53.7561 0.400842
0.0730061 -59.8327 57.6792 0.470351
0.0740062 -60.683 61.7006 0.547978
0.0750063 -61.4926 65.8041 0.634193
0.0760063 -62.3755 69.9313 0.729443
0.0770064 -63.443 74.0251 0.834157
0.0780065 -64.6951 78.0856 0.948731
0.0790066 -66.1145 82.2402 1.07353
0.0800067 -67.6908 86.5743 1.20888
0.0810068 -69.4211 91.0778 1.35506
0.0820068 -71.2312 95.4895 1.51231
0.0830069 -73.0902 99.6972 1.6808
0.084007 -75.0145 103.771 1.86065
0.0850071 -77.1057 107.901 2.05192
0.0860072 -79.3839 112.02 2.25461
0.0870073 -81.8344 116.119 2.46865
0.0880073 -84.3337 120.149 2.69389
0.0890074 -86.844 124.101 2.93013
0.0900075 -89.3221 127.946 3.17709
0.0910076 -91.7125 131.785 3.43442
0.0920077 -94.009 135.663 3.70173
0.0930078 -96.6163 139.521 3.97853
0.0940078 -99.2256 143.186 4.26431
0.0950079 -101.651 146.646 4.5585
0.096008 -103.975 150.083 4.86046
0.0970081 -106.554 153.413 5.16956
0.0980082 -109.26 156.599 5.48511
0.0990083 -111.885 159.677 5.80641
0.100008 -114.343 162.697 6.13276
0.101008 -116.679 165.674 6.46346
0.102009 -119.102 168.637 6.79781
0.103009 -121.459 171.458 7.13517
0.104009 -123.753 174.133 7.47492
0.105009 -126.058 176.562 7.81648
0.106009 -128.414 178.701 8.15937
0.107009 -130.82 180.599 8.50317
0.108009 -133.222 182.303 8.84753
0.109009 -135.603 183.819 9.19221
0.110009 -137.963 185.147 9.53705
0.111009 -140.317 186.291 9.88194
0.112009 -142.671 187.253 10.2268
0.113009 -145.046 188.147 10.5717
0.11401 -147.562 188.973 10.9167
0.11501 -150.238 189.561 11.2616
0.11601 -153.021 189.921 11.6065
0.11701 -155.699 190.101 11.9514
0.11801 -158.253 190.102 12.2963
0.11901 -160.741 189.762 12.6412
0.12001 -163.306 189.139 12.9861
0.12101 -165.957 188.257 13.331
0.12201 -168.646 187.216 13.6759
0.12301 -171.293 186.186 14.0208
0.12401 -173.896 185.176 14.3657
0.12501 -176.449 184.129 14.7106
0.126011 -178.941 182.823 15.0555
0.127011 -181.374 181.177 15.4004
0.128011 -183.819 179.331 15.7453
0.129011 -186.33 177.385 16.0902
0.130011 -188.905 175.342 16.4351
0.131011 -191.544 173.155 16.7801
0.132011 -194.243 170.769 17.125
0.133011 -196.992 168.196 17.4699
0.134011 -199.615 165.586 17.8148
0.135011 -202.055 162.988 18.1597
0.136011 -204.335 160.44 18.5046
0.137011 -206.645 157.766 18.8495
0.138012 -209.023 154.88 19.1944
0.139012 -211.469 151.825 19.5393
0.140012 -213.98 148.795 19.8842
0.141012 -216.554 145.812 20.2291
0.142012 -219.132 142.868 20.574
0.143012 -221.52 139.855 20.9189
0.144012 -223.705 136.631 21.2638
0.145012 -225.697 133.306 21.6087
0.146012 -227.517 130.129 21.9536
0.147012 -229.167 127.11 22.2986
0.148012 -230.787 124.139 22.6435
0.149012 -232.525 121.117 22.9884
0.150013 -234.384 118.051 23.3333
0.151013 -236.375 115 23.6782
0.152013 -238.481 112.023 24.0231
0.153013 -240.518 109.134 24.368
0.154013 -242.297 106.331 24.7129
0.155013 -243.745 103.461 25.0578
0.156013 -245.021 100.531 25.4027
0.157013 -246.538 97.6875 25.7476
0.158013 -247.835 94.9936 26.0925
0.159013 -248.914 92.4294 26.4374
0.160013 -249.925 89.9032 26.7823
0.161013 -251.076 87.4166 27.1272
0.162014 -252.027 84.9738 27.4721
0.163014 -252.692 82.5954 27.8171
0.164014 -253.059 80.2861 28.162
0.165014 -253.52 78.0619 28.5069
0.166014 -253.918 75.8359 28.8518
0.167014 -254.118 73.5763 29.1966
0.168014 -254.122 71.323 29.5414
0.169014 -253.944 69.1905 29.886
0.170014 -253.588 67.186 30.2304
0.171014 -253.039 65.2519 30.5743
0.172014 -252.272 63.4036 30.9176
0.173014 -251.287 61.6523 31.2601
0.174015 -250.124 59.9515 31.6015
0.175015 -248.835 58.2422 31.9414
0.176015 -247.415 56.5253 32.2796
0.177015 -245.774 54.8058 32.6157
0.178015 -243.879 53.1016 32.9494
0.179015 -241.741 51.4139 33.2801
0.180015 -239.661 49.8057 33.6076
0.181015 -237.743 48.3109 33.9313
0.182015 -235.699 46.8838 34.2508
0.183015 -233.418 45.4165 34.5656
0.184015 -230.879 44.0039 34.8752
0.185015 -228.05 42.6422 35.1791
0.186016 -225.045 41.2895 35.4768
0.187016 -221.971 39.9367 35.7678
0.188016 -218.78 38.6155 36.0516
0.189016 -215.354 37.3238 36.3276
0.190016 -211.641 36.0392 36.5955
0.191016 -207.636 34.7602 36.8546
0.192016 -203.514 33.4898 37.1046
0.193016 -199.291 32.229 37.3449
0.194016 -195.241 30.9577 37.5753
0.195016 -190.841 29.6887 37.7953
0.196016 -186.032 28.4332 38.0045
0.197016 -180.973 27.2037 38.2028
0.198017 -175.967 26.021 38.3899
0.199017 -171.021 24.8851 38.5656
0.200017 -166.028 23.6782 38.7298
0.201017 -160.877 22.4943 38.8824
0.202017 -155.567 21.3367 39.0235
0.203017 -150.187 20.1897 39.1532
0.204017 -144.803 19.043 39.2716
0.205017 -139.395 17.9024 39.379
0.206017 -133.827 16.7752 39.4755
0.207017 -128.063 15.6393 39.5617
0.208017 -122.111 14.4977 39.638
0.209017 -116.159 13.3961 39.7047
0.210018 -110.265 12.3486 39.7625
0.211018 -104.418 11.3009 39.812
0.212018 -98.6533 10.231 39.8537
0.213018 -92.9772 9.20497 39.8884
0.214018 -86.8831 8.21849 39.9168
0.215018 -80.6517 7.2479 39.9395
0.216018 -74.7376 6.29083 39.9573
0.217018 -69.0683 5.3285 39.9709
0.218018 -63.3216 4.37898 39.9809
0.219018 -57.4822 3.45312 39.988
0.220018 -51.7772 2.56136 39.9929
0.221018 -46.3583 1.72663 39.996
0.222019 -41.2299 0.949523 39.9979
0.223019 -36.2813 0.141256 39.999
0.224019 -31.4469 -0.605199 39.9996
0.225019 -26.7245 -1.27905 39.9998
0.226019 -22.1533 -1.92498 40
0.227019 -17.761 -2.58427 40
0.228019 -13.5455 -3.26081 40
0.229019 -9.52443 -3.95151 40
0.230019 -5.70767 -4.60375 40
0.231019 -2.08914 -5.21778 40
0.232019 1.41198 -5.78939 40
0.233019 4.82657 -6.31707 40
0.23402 8.12968 -6.81793 40
0.23502 11.1369 -7.27176 40
0.23602 13.811 -7.63405 40
0.23702 16.1911 -7.91819 40
0.23802 18.4842 -8.21211 40
0.23902 20.6453 -8.53026 40
0.24002 22.5333 -8.84363 40
0.24102 24.1742 -9.12866 40
0.24202 25.5717 -9.36521 40
0.24302 26.957 -9.55714 40
0.24402 28.0519 -9.71988 40
0.24502 28.7413 -9.85406 40
0.246021 29.1499 -9.98263 40
0.247021 29.5896 -10.0967 40
0.248021 29.8814 -10.1886 40
0.249021 29.9342 -10.2406 40
0.250021 29.8027 -10.2308 40
0.251021 29.4887 -10.1623 40
0.252021 28.9582 -10.0943 40
0.253021 28.1812 -9.99577 40
0.254021 27.1634 -9.86712 40
0.255021 26.1391 -9.735 40
0.256021 25.2316 -9.61318 40
0.257021 24.4245 -9.50599 40
0.258022 23.4534 -9.37484 40
0.259022 22.2246 -9.18285 40
0.260022 20.7621 -8.93437 40
0.261022 19.2864 -8.6664 40
0.262022 17.8489 -8.38802 40
0.263022 16.4299 -8.12296 40
0.264022 14.925 -7.82355 40
0.265022 13.3173 -7.45391 40
0.266022 11.6401 -7.03454 40
0.267022 10.0152 -6.63919 40
0.268022 8.4528 -6.27427 40
0.269022 6.93623 -5.94774 40
0.270023 5.42652 -5.60416 40
0.271023 3.92112 -5.23405 40
0.272023 2.43695 -4.84148 40
0.273023 1.00281 -4.4329 40
0.274023 -0.382099 -4.00876 40
0.275023 -1.73254 -3.61548 40
0.276023 -3.04694 -3.23126 40
0.277023 -4.32566 -2.85553 40
0.278023 -5.54084 -2.49056 40
0.279023 -6.67724 -2.13783 40
0.280023 -7.77018 -1.80648 40
0.281023 -8.75678 -1.51578 40
0.282024 -9.60617 -1.22852 40
0.283024 -10.3757 -0.945005 40
0.284024 -11.1647 -0.66698 40
0.285024 -11.8774 -0.395135 40
0.286024 -12.5161 -0.14227 40
0.287024 -13.0674 0.0916244 40
0.288024 -13.5261 0.323474 40
0.289024 -13.924 0.549267 40
0.290024 -14.2601 0.749369 40
0.291024 -14.5338 0.92149 40
0.292024 -14.6998 1.06672 40
0.293024 -14.7755 1.22047 40
0.294025 -14.7695 1.38902 40
0.295025 -14.6956 1.55987 40
0.296025 -14.582 1.70683 40
0.297025 -14.4297 1.82882 40
0.298025 -14.2192 1.92424 40
0.299025 -13.9237 2.01383 40
0.300025 -13.5429 2.09865 40
0.301025 -13.1059 2.18404 40
0.302025 -12.6384 2.27493 40
0.303025 -12.14 2.3685 40
0.304025 -11.5999 2.43686 40
0.305025 -11.0114 2.47634 40
0.306026 -10.3765 2.4922 40
0.307026 -9.74237 2.49284 40
0.308026 -9.12778 2.48163 40
0.309026 -8.52964 2.4512 40
0.310026 -7.91919 2.40027 40
0.311026 -7.28835 2.35452 40
0.312026 -6.64015 2.31333 40
0.313026 -5.99647 2.27327 40
0.314026 -5.36069 2.23364 40
0.315026 -4.72856 2.1803 40
0.316026 -4.08446 2.1103 40
0.317026 -3.42637 2.031 40
0.318027 -2.76585 1.94501 40
0.319027 -2.13504 1.85933 40
0.320027 -1.53544 1.77442 40
0.321027 -0.961547 1.69231 40
0.322027 -0.40351 1.611 40
0.323027 0.139257 1.52163 40
0.324027 0.665226 1.42583 40
0.325027 1.17222 1.33173 40
0.326027 1.66035 1.23982 40
0.327027 2.11934 1.14302 40
0.328027 2.54246 1.04906 40
0.329027 2.93082 0.958242 40
0.330028 3.30831 0.871872 40
0.331028 3.67894 0.790558 40
0.332028 4.00599 0.710424 40
0.333028 4.28786 0.626816 40
0.334028 4.52566 0.548849 40
0.335028 4.74867 0.476683 40
0.336028 4.9773 0.410883 40
0.337028 5.17331 0.351676 40
0.338028 5.33511 0.294464 40
0.339028 5.47098 0.239156 40
0.340028 5.58429 0.189664 40
0.341028 5.63999 0.148152 40
0.342029 5.65987 0.122553 40
0.343029 5.64572 0.113442 40
0.344029 5.63253 0.10163 40
0.345029 5.59605 0.0893207 40
0.346029 5.53172 0.0811756 40
0.347029 5.44965 0.0789313 40
0.348029 5.38564 0.0853049 40
0.349029 5.305 0.100455 40
0.350029 5.18981 0.124789 40
0.351029 5.04217 0.158683 40
0.352029 4.86935 0.201967 40
0.353029 4.73449 0.25234 40
0.35403 4.58463 0.308198 40
0.35503 4.42016 0.365786 40
0.35603 4.26059 0.421248 40
0.35703 4.12899 0.490625 40
0.35803 3.99431 0.572947 40
0.35903 3.85507 0.654882 40
0.36003 3.71198 0.732486 40
0.36103 3.57181 0.804085 40
0.36203 3.42487 0.877914 40
0.36303 3.26404 0.959273 40
0.36403 3.09612 1.0469 40
0.36503 2.95301 1.13537 40
0.366031 2.83854 1.22391 40
0.367031 2.74264 1.30559 40
0.368031 2.63503 1.38867 40
0.369031 2.51359 1.47725 40
0.370031 2.38511 1.5709 40
0.371031 2.26369 1.66857 40
0.372031 2.14973 1.77034 40
0.373031 2.04078 1.85981 40
0.374031 1.93352 1.95158 40
0.375031 1.8279 2.04647 40
0.376031 1.73015 2.13773 40
0.377031 1.64579 2.21982 40
0.378032 1.57477 2.28648 40
0.379032 1.51497 2.34658 40
0.380032 1.46516 2.41967 40
0.381032 1.42562 2.50595 40
0.382032 1.40154 2.59454 40
0.383032 1.395 2.67658 40
0.384032 1.40558 2.74894 40
0.385032 1.42858 2.8314 40
0.386032 1.46273 2.92497 40
0.387032 1.5066 3.02246 40
0.388032 1.55129 3.10348 40
0.389032 1.59528 3.17387 40
0.390033 1.64097 3.2351 40
0.391033 1.69788 3.29273 40
0.392033 1.76699 3.34742 40
0.393033 1.84344 3.39133 40
0.394033 1.91429 3.43448 40
0.395033 1.97886 3.48093 40
0.396033 2.04142 3.52864 40
0.397033 2.10968 3.57398 40
0.398033 2.18383 3.61678 40
0.399033 2.25916 3.64122 40
0.400033 2.33009 3.67025 40
0.401033 2.39667 3.70478 40
0.402034 2.46116 3.74112 40
0.403034 2.52529 3.77648 40
0.404034 2.58922 3.80875 40
0.405034 2.65741 3.83316 40
0.406034 2.73212 3.86075 40
0.407034 2.81314 3.89138 40
0.408034 2.89641 3.92368 40
0.409034 2.98057 3.95712 40
0.410034 3.06574 3.98272 40
0.411034 3.15264 3.99804 40
0.412034 3.24146 4.01596 40
0.413034 3.33146 4.03558 40
0.414035 3.41857 4.05189 40
0.415035 3.5022 4.06421 40
0.416035 3.5827 4.07362 40
0.417035 3.66126 4.09181 40
0.418035 3.73798 4.12075 40
0.419035 3.81325 4.15811 40
0.420035 3.88791 4.19844 40
0.421035 3.96206 4.24126 40
0.422035 4.03318 4.27098 40
0.423035 4.0973 4.29871 40
0.424035 4.15441 4.325 40
0.425035 4.20629 4.35346 40
0.426036 4.25478 4.38783 40
0.427036 4.29992 4.42907 40
0.428036 4.34202 4.47322 40
0.429036 4.38132 4.5165 40
0.430036 4.41794 4.55886 40
0.431036 4.45427 4.60413 40
0.432036 4.49135 4.65402 40
0.433036 4.52888 4.70433 40
0.434036 4.56304 4.74465 40
0.435036 4.5927 4.78497 40
0.436036 4.61778 4.82579 40
0.437036 4.63768 4.87123 40
0.438037 4.65226 4.92205 40
0.439037 4.66221 4.97358 40
0.440037 4.67071 5.0323 40
0.441037 4.67811 5.10129 40
0.442037 4.68243 5.17863 40
0.443037 4.67784 5.25858 40
0.444037 4.66394 5.34056 40
0.445037 4.64454 5.42251 40
0.446037 4.62732 5.50099 40
0.447037 4.61248 5.57564 40
0.448037 4.59595 5.65177 40
0.449037 4.57227 5.73651 40
0.450038 4.54138 5.82988 40
0.451038 4.50685 5.92245 40
0.452038 4.47174 6.02063 40
0.453038 4.43599 6.12484 40
0.454038 4.39872 6.23687 40
0.455038 4.35941 6.35773 40
0.456038 4.31813 6.48432 40
0.457038 4.27688 6.60745 40
0.458038 4.23641 6.73329 40
0.459038 4.19663 6.86145 40
0.460038 4.1568 6.98757 40
0.461038 4.11671 7.11056 40
0.462039 4.07673 7.22623 40
0.463039 4.03931 7.34039 40
0.464039 4.00482 7.45916 40
0.465039 3.97311 7.58208 40
0.466039 3.94371 7.70751 40
0.467039 3.91656 7.8352 40
0.468039 3.89105 7.95607 40
0.469039 3.8657 8.06581 40
0.470039 3.84041 8.16624 40
0.471039 3.81622 8.26071 40
0.472039 3.79502 8.35504 40
0.473039 3.77682 8.44939 40
0.47404 3.76449 8.52574 40
0.47504 3.76138 8.58804 40
0.47604 3.76746 8.63667 40
0.47704 3.77989 8.67547 40
0.47804 3.79652 8.70729 40
0.47904 3.81745 8.73112 40
0.48004 3.84647 8.74249 40
0.48104 3.88549 8.74413 40
0.48204 3.93521 8.73597 40
0.48304 4.00582 8.71576 40
0.48404 4.10074 8.68282 40
0.48504 4.21903 8.63308 40
0.486041 4.35248 8.55462 40
0.487041 4.49936 8.44876 40
0.488041 4.66164 8.31148 40
0.489041 4.84332 8.12238 40
0.490041 5.04445 7.87845 40
0.491041 5.26679 7.55429 40
0.492041 5.51465 7.19516 40
0.493041 5.78593 6.82122 40
0.494041 6.08104 6.4196 40
0.495041 6.407 5.961 40
0.496041 6.76421 5.44431 40
0.497041 7.20229 4.8483 40
0.498042 7.65885 4.19603 40
0.499042 8.12658 3.49035 40
0.500042 8.61408 2.69484 40
0.501042 9.1614 1.77356 40
0.502042 9.75374 0.71452 40
0.503042 10.3683 -0.45797 40
0.504042 10.9951 -1.66151 40
0.505042 11.6467 -2.89907 40
0.506042 12.3694 -4.24909 40
0.507042 13.1589 -5.74596 40
0.508042 14.0121 -7.39692 40
0.509042 14.9138 -9.14364 40
0.510043 15.8876 -10.9676 40
0.511043 16.9205 -12.8831 40
0.512043 17.9936 -14.9928 40
0.513043 19.1039 -17.3163 40
0.514043 20.3615 -19.8578 40
0.515043 21.73 -22.4908 40
0.516043 23.1287 -25.1676 40
0.517043 24.5581 -27.9367 40
0.518043 26.1047 -30.9403 40
0.519043 27.7692 -34.1875 39.9997
0.520043 29.4675 -37.6992 39.9977
0.521043 31.151 -41.2216 39.9925
0.522044 32.8199 -44.7399 39.9828
0.523044 34.57 -48.3546 39.9671
0.524044 36.4671 -52.1976 39.9442
0.525044 38.5123 -56.2847 39.913
0.526044 40.6466 -60.4756 39.8724
0.527044 42.8208 -64.6294 39.8215
0.528044 45.0371 -68.7473 39.7594
0.529044 47.3363 -73.1059 39.6853
0.530044 49.7406 -77.8598 39.5985
0.531044 52.2466 -82.9948 39.4983
0.532044 54.7716 -88.1147 39.3843
0.533044 57.2854 -93.0247 39.256
0.534045 59.8081 -97.7609 39.113
0.535045 62.5236 -102.674 38.9551
0.536045 65.4793 -107.851 38.782
0.537045 68.6297 -113.248 38.5937
0.538045 71.6999 -118.536 38.3901
0.539045 74.6469 -123.651 38.1711
0.540045 77.5295 -128.668 37.9369
0.541045 80.5664 -133.875 37.6877
0.542045 83.7805 -139.299 37.4235
0.543045 87.1253 -144.804 37.1448
0.544045 90.48 -150.04 36.8517
0.545045 93.8405 -154.989 36.5448
0.546046 97.2317 -159.805 36.2243
0.547046 100.695 -164.757 35.8907
0.548046 104.234 -169.848 35.5446
0.549046 107.753 -174.889 35.1865
0.550046 111.147 -179.709 34.8168
0.551046 114.418 -184.311 34.4362
0.552046 117.748 -188.92 34.0453
0.553046 121.273 -193.7 33.6447
0.554046 124.986 -198.625 33.235
0.555046 128.625 -203.222 32.8168
0.556046 132.063 -207.33 32.3909
0.557046 135.329 -210.972 31.9578
0.558047 138.594 -214.527 31.5182
0.559047 141.893 -218.12 31.0727
0.560047 145.242 -221.724 30.622
0.561047 148.686 -225.126 30.1668
0.562047 152.132 -228.276 29.7075
0.563047 155.337 -231.201 29.2449
0.564047 158.216 -234.022 28.7795
0.565047 160.756 -236.757 28.3119
0.566047 164.132 -239.323 27.8427
0.567047 167.495 -241.629 27.3724
0.568047 170.197 -243.692 26.9015
0.569047 172.414 -245.538 26.4306
0.570048 175.124 -247.233 25.9601
0.571048 178.137 -248.774 25.4905
0.572048 181.034 -249.943 25.0221
0.573048 183.765 -250.916 24.5555
0.574048 186.222 -251.7 24.0911
0.575048 188.044 -252.25 23.6291
0.576048 190.008 -252.523 23.17
0.577048 192.111 -252.553 22.714
0.578048 194.093 -252.4 22.2616
0.579048 195.789 -252.094 21.8129
0.580048 197.208 -251.638 21.3682
0.581048 198.471 -250.97 20.9279
0.582049 199.63 -250.067 20.492
0.583049 200.688 -248.876 20.0609
0.584049 201.671 -247.396 19.6347
0.585049 202.587 -245.813 19.2135
0.586049 203.429 -244.109 18.7976
0.587049 204.146 -242.164 18.387
0.588049 204.731 -239.954 17.9818
0.589049 205.201 -237.435 17.5822
0.590049 205.636 -234.842 17.1883
0.591049 206.045 -232.24 16.7999
0.592049 206.381 -229.513 16.4173
0.593049 206.516 -226.329 16.0403
0.59405 206.442 -222.695 15.6691
0.59505 206.169 -218.807 15.3036
0.59605 205.709 -214.955 14.9438
0.59705 205.065 -211.171 14.5896
0.59805 204.254 -207.295 14.2412
0.59905 203.291 -203.126 13.8983
0.60005 202.179 -198.662 13.5611
0.60105 201.15 -194.036 13.2295
0.60205 200.32 -189.632 12.9034
0.60305 199.232 -185.451 12.5828
0.60405 197.699 -181.252 12.2677
0.60505 195.684 -176.906 11.9581
0.606051 194.089 -172.4 11.654
0.607051 194.141 -167.869 11.3552
0.608051 193.427 -163.43 11.0618
0.609051 191.965 -159.064 10.7737
0.610051 190.046 -154.598 10.4909
0.611051 188.04 -149.99 10.2133
0.612051 185.67 -145.261 9.94089
0.613051 183.373 -140.614 9.67367
0.614051 181.215 -136.093 9.41156
0.615051 179.063 -131.621 9.15452
0.616051 176.849 -126.91 8.9025
0.617051 174.593 -121.934 8.65546
0.618052 172.328 -116.963 8.41335
0.619052 170.142 -112.321 8.17613
0.620052 168.036 -107.99 7.94373
0.621052 165.891 -103.778 7.71613
0.622052 163.505 -99.3628 7.49325
0.623052 160.876 -94.7407 7.27506
0.624052 158.14 -90.164 7.0615
0.625052 155.449 -85.9097 6.85252
0.626052 152.801 -81.9765 6.64806
0.627052 150.14 -78.097 6.44808
0.628052 147.429 -74.0815 6.25252
0.629052 144.672 -69.9918 6.06132
0.630053 142.044 -66.086 5.87443
0.631053 139.628 -62.3991 5.6918
0.632053 137.41 -58.9218 5.51337
0.633053 135.207 -55.4748 5.33908
0.634053 132.962 -51.993 5.16888
0.635053 130.687 -48.4926 5.00271
0.636053 128.482 -45.1541 4.84051
0.637053 126.368 -42.0158 4.68223
0.638053 124.339 -39.0285 4.52782
0.639053 122.397 -36.0423 4.3772
0.640053 120.547 -33.0497 4.23034
0.641053 118.847 -30.0963 4.08716
0.642054 117.461 -27.3523 3.94762
0.643054 116.202 -24.7969 3.81165
0.644054 114.844 -22.365 3.67921
0.645054 113.323 -19.9053 3.55022
0.646054 111.637 -17.4085 3.42463
0.647054 111.013 -15.0352 3.3024
0.648054 110.223 -12.8462 3.18345
0.649054 109.124 -10.8037 3.06773
0.650054 107.702 -8.85002 2.9552
0.651054 106.209 -6.93023 2.84578
0.652054 104.422 -5.05442 2.73943
0.653054 102.114 -3.35426 2.63608
0.654055 99.1974 -1.75984 2.53569
0.655055 95.4667 -0.267607 2.4382
0.656055 90.1669 1.19468 2.34354
0.657055 83.3204 2.65698 2.25168
0.658055 74.9756 4.09588 2.16255
0.659055 65.7038 5.43119 2.0761
0.660055 55.6578 6.67584 1.99227
0.661055 44.6994 7.84042 1.91102
0.662055 31.9811 8.99384 1.83228
0.663055 17.346 10.1487 1.75601
0.664055 1.37122 11.2924 1.68216
0.665055 -13.4933 12.4209 1.61067
0.666056 -26.9855 13.5408 1.5415
0.667056 -38.6194 14.6283 1.47458
0.668056 -47.007 15.6164 1.40988
0.669056 -52.0714 16.5007 1.34734
0.670056 -54.1175 17.326 1.28691
0.671056 -53.7092 18.18 1.22855
0.672056 -50.8523 19.0642 1.17221
0.673056 -46.1107 19.9794 1.11783
0.674056 -40.1962 20.9265 1.06538
0.675056 -33.1077 21.8915 1.0148
0.676056 -25.4898 22.8328 0.966051
0.677056 -17.8591 23.7448 0.919087
0.678057 -10.1953 24.6364 0.873864
0.679057 -2.59711 25.5748 0.830336
0.680057 4.80075 26.596 0.788461
0.681057 11.9519 27.696 0.748196
0.682057 18.0433 28.787 0.709497
0.683057 22.9135 29.829 0.672323
0.684057 27.0362 30.8264 0.636634
0.685057 30.6686 31.8173 0.602388
0.686057 33.8649 32.8111 0.569546
0.687057 36.7983 33.8529 0.538067
0.688057 39.4266 34.9141 0.507914
0.689057 41.5801 35.9634 0.479049
0.690058 43.3561 37.0115 0.451432
0.691058 45.1088 38.098 0.425028
0.692058 46.8756 39.2347 0.3998
0.693058 48.5904 40.4251 0.375713
0.694058 50.2694 41.6265 0.35273
0.695058 51.9126 42.8404 0.330818
0.696058 53.6677 44.0809 0.309943
0.697058 55.5006 45.3719 0.29007
0.698058 57.4114 46.7138 0.271168
0.699058 59.3667 48.0924 0.253203
0.700058 61.4425 49.4649 0.236145
0.701058 63.6217 50.8305 0.219961
0.702059 65.8183 52.214 0.204623
0.703059 67.9843 53.6326 0.190098
0.704059 70.2604 55.1294 0.176359
0.705059 72.9732 56.6981 0.163377
0.706059 75.5665 58.2647 0.151123
0.707059 78.0372 59.835 0.139569
0.708059 80.4297 61.4849 0.128688
0.709059 82.959 63.242 0.118454
0.710059 85.4426 65.0742 0.108841
0.711059 87.8517 66.8672 0.0998233
0.712059 90.1831 68.6032 0.0913758
0.713059 92.5706 70.3367 0.0834741
0.71406 95.1428 72.1948 0.0760944
0.71506 97.8769 74.175 0.0692135
0.71606 100.683 76.2419 0.0628085
0.71706 103.374 78.3007 0.0568571
0.71806 105.952 80.327 0.0513376
0.71906 108.418 82.3424 0.0462289
0.72006 110.836 84.4128 0.0415102
0.72106 113.205 86.5424 0.0371614
0.72206 116.864 88.7421 0.0331627
0.72306 120.375 90.9303 0.0294952
0.72406 123.584 93.085 0.0261402
0.72506 126.517 95.268 0.0230795
0.726061 129.577 97.5365 0.0202958
0.727061 132.629 99.8988 0.0177718
0.728061 135.588 102.376 0.015491
0.729061 138.44 104.844 0.0134375
0.730061 141.312 107.303 0.0115957
0.731061 144.423 109.795 0.00995074
0.732061 147.635 112.337 0.00848806
0.733061 150.921 114.966 0.00719376
0.734061 153.977 117.612 0.00605446
0.735061 156.718 120.205 0.00505727
0.736061 159.185 122.76 0.00418986
0.737061 161.604 125.378 0.00344042
0.738062 164.015 128.071 0.0027977
0.739062 166.422 130.799 0.00225096
0.740062 168.837 133.477 0.00179005
0.741062 171.262 136.115 0.00140535
0.742062 173.725 138.743 0.0010878
0.743062 176.301 141.44 0.000828898
0.744062 178.997 144.21 0.000620733
0.745062 181.691 147.079 0.000455955
0.746062 184.158 149.941 0.000327801
0.747062 186.395 152.776 0.000230098
0.748062 188.552 155.576 0.000157268
0.749062 190.813 158.328 0.00010434
0.750063 193.18 161.031 6.69531e-05
0.751063 195.566 163.691 4.1367e-05
0.752063 197.904 166.346 2.44644e-05
0.753063 200.195 168.999 1.37382e-05
0.754063 202.525 171.713 7.24599e-06
0.755063 204.936 174.521 3.53695e-06
0.756063 207.416 177.425 1.56581e-06
0.757063 209.693 180.369 6.11028e-07
0.758063 211.674 183.31 2.0162e-07
0.759063 213.392 186.238 5.2703e-08
0.760063 215.126 189.05 9.682e-09
0.761063 216.942 191.724 9.51292e-10
0.762064 218.845 194.388 2.20162e-11
0.763064 220.865 197.043 0
0.764064 223.006 199.623 0
0.765064 225.19 202.149 0
0.766064 227.143 204.695 0
0.767064 228.84 207.276 0
0.768064 230.362 209.881 0
0.769064 231.904 212.435 0
0.770064 233.473 214.931 0
0.771064 235.203 217.399 0
0.772064 237.312 219.885 0
0.773064 239.807 222.39 0
0.774065 242.162 224.809 0
0.775065 243.818 227.071 0
0.776065 244.8 229.178 0
0.777065 245.622 231.215 0
0.778065 246.52 233.239 0
0.779065 247.518 235.373 0
0.780065 248.76 237.757 0
0.781065 250.11 240.034 0
0.782065 250.867 242.205 0
0.783065 250.758 244.285 0
0.784065 249.721 246.279 0
0.785065 250.512 248.113 0
0.786066 252.691 249.861 0
0.787066 254.296 251.585 0
0.788066 255.378 253.288 0
0.789066 256.177 255.022 0
0.790066 256.782 256.699 0
0.791066 257.281 258.218 0
0.792066 257.921 259.489 0
0.793066 258.969 260.524 0
0.794066 260.303 261.648 0
0.795066 261.391 262.893 0
0.796066 262.209 264.007 0
0.797066 262.801 265.042 0
0.798067 263.261 266.06 0
0.799067 263.592 267.061 0
0.800067 264.022 267.977 0
0.801067 264.751 268.705 0
0.802067 265.772 269.247 0
0.803067 266.694 269.79 0
0.804067 267.286 270.624 0
0.805067 267.552 271.58 0
0.806067 267.607 272.448 0
0.807067 267.503 273.145 0
0.808067 267.285 273.669 0
0.809067 267.149 274.039 0
0.810068 267.142 274.323 0
0.811068 267.196 274.514 0
0.812068 267.07 274.57 0
0.813068 266.741 274.372 0
0.814068 266.268 273.868 0
0.815068 265.786 273.313 0
0.816068 265.302 272.774 0
0.817068 264.793 272.422 0
0.818068 264.21 272.128 0
0.819068 263.552 271.691 0
0.820068 262.611 271.151 0
0.821068 261.658 270.578 0
0.822069 260.72 269.97 0
0.823069 259.783 269.386 0
0.824069 258.837 268.672 0
0.825069 257.938 267.818 0
0.826069 257.019 266.857 0
0.827069 256.011 265.814 0
0.828069 254.919 264.723 0
0.829069 253.695 263.661 0
0.830069 252.293 262.455 0
0.831069 250.743 261.113 0
0.832069 249.272 259.749 0
0.833069 247.915 258.4 0
0.83407 246.616 257.16 0
0.83507 245.224 255.962 0
0.83607 243.713 254.63 0
0.83707 242.058 253.17 0
0.83807 240.412 251.607 0
0.83907 238.843 249.945 0
0.84007 237.301 248.28 0
0.84107 235.615 246.523 0
0.84207 233.79 244.611 0
0.84307 231.9 242.585 0
0.84407 230.112 240.543 0
0.84507 228.428 238.489 0
0.846071 226.746 236.457 0
0.847071 224.871 234.29 0
0.848071 222.795 231.978 0
0.849071 220.585 229.619 0
0.850071 218.31 227.315 0
0.851071 215.971 225.072 0
0.852071 213.624 222.842 0
0.853071 211.306 220.506 0
0.854071 209.016 218.067 0
0.855071 206.748 215.611 0
0.856071 204.501 213.176 0
0.857071 202.258 210.801 0
0.858072 199.841 208.416 0
0.859072 197.197 205.922 0
0.860072 194.349 203.338 0
0.861072 191.476 200.8 0
0.862072 188.611 198.333 0
0.863072 185.747 195.864 0
0.864072 182.857 193.306 0
0.865072 179.934 190.64 0
0.866072 176.999 187.905 0
0.867072 174.114 185.266 0
0.868072 171.283 182.658 0
0.869072 168.446 180.039 0
0.870073 165.482 177.325 0
0.871073 162.387 174.507 0
0.872073 159.326 171.663 0
0.873073 156.524 168.837 0
0.874073 153.981 166.023 0
0.875073 151.351 163.169 0
0.876073 148.331 160.22 0
0.877073 144.923 157.181 0
0.878073 141.427 154.176 0
0.879073 138.015 151.271 0
0.880073 134.682 148.459 0
0.881073 131.382 145.61 0
0.882074 128.098 142.675 0
0.883074 124.828 139.627 0
0.884074 121.562 136.69 0
0.885074 118.296 133.872 0
0.886074 115.013 131.077 0
0.887074 111.607 128.263 0
0.888074 108.058 125.425 0
0.889074 104.452 122.367 0
0.890074 101.124 119.286 0
0.891074 98.1063 116.338 0
0.892074 95.2308 113.524 0
0.893074 92.0554 110.634 0
0.894075 88.5546 107.746 0
0.895075 84.8183 104.894 0
0.896075 81.0068 102.041 0
0.897075 77.1211 99.1857 0
0.898075 73.0866 96.2796 0
0.899075 68.8162 93.2545 0
0.900075 64.3089 90.1116 0
0.901075 59.8881 87.0075 0
0.902075 55.7958 84.0606 0
0.903075 52.0273 81.2286 0
0.904075 48.5197 78.2739 0
0.905075 45.2463 75.3683 0
0.906076 42.2142 72.5091 0
0.907076 39.5539 69.6299 0
0.908076 37.3052 66.71 0
0.909076 35.4629 63.6831 0
0.910076 34.0311 60.6063 0
0.911076 33.0395 57.5553 0
0.912076 32.4753 54.5295 0
0.913076 32.3578 51.5406 0
0.914076 33.1648 48.5336 0
0.915076 34.6546 45.424 0
0.916076 36.5617 42.2464 0
0.917076 38.8229 39.0384 0
0.918077 41.414 35.8338 0
0.919077 44.7986 32.5394 0
0.920077 49.1045 29.2033 0
0.921077 53.4414 25.9078 0
0.922077 57.7835 22.6514 0
0.923077 62.1313 19.434 0


==> figures/data/mass_B.dat <==
t Qb eps epsavg
0.000769231 0.0159993 74.5691 58.8265
0.00230769 0.00246536 71.165 67.0978
0.00384615 -0.00491274 67.6118 67.4556
0.00538462 -0.00612687 63.9089 63.6117
0.00692308 -0.00116885 60.0557 58.6349
0.00846154 0.0153067 55.6015 51.7245
0.01 0.0454866 46.4796 42.8405
0.0115385 0.0720811 33.0364 32.2871
0.0130769 0.0860994 19.4241 20.5113
0.0146154 0.0879877 7.22272 8.74559
0.0161538 0.0779606 -3.59202 -1.54227
0.0176923 0.0581726 -12.6822 -9.29173
0.0192308 0.0402159 -18.6225 -13.8308
0.0207692 0.0294166 -19.4917 -14.8752
0.0223077 0.0245582 -15.5221 -12.2843
0.0238462 0.0195703 -8.86004 -6.1983
0.0253846 0.0108865 0.297944 2.88167
0.0269231 -0.00159027 11.9409 14.5842
0.0284615 -0.0120583 26.0408 29.1437
0.03 -0.0180356 42.9291 46.8784
0.0315385 -0.0211097 63.87 68.0851
0.0330769 -0.021223 88.9039 92.492
0.0346154 -0.0222008 118.036 119.183
0.0361538 -0.0250898 148.244 147.001
0.0376923 -0.0306328 176.63 174.722
0.0392308 -0.0426685 203.206 200.757
0.0407692 -0.0564014 227.875 223.9
0.0423077 -0.067242 248.46 243.502
0.0438462 -0.0734324 264.087 258.946
0.0453846 -0.0795981 274.77 269.69
0.0469231 -0.0838999 280.55 275.593
0.0484615 -0.0801064 281.585 276.734
0.05 -0.130758 277.959 273.363
0.0515385 -0.322815 269.766 266.039
0.0530769 -0.753185 257.788 255.316
0.0546154 -1.59156 243.822 241.773
0.0561538 -2.84193 227.847 226.259
0.0576923 -4.72804 210.07 209.744
0.0592308 -7.3067 191.966 192.869
0.0607692 -10.7217 175.095 176.298
0.0623077 -14.8206 159.293 160.579
0.0638462 -19.9655 144.895 145.984
0.0653846 -26.0846 131.405 132.438
0.0669231 -33.5164 119.017 119.925
0.0684615 -41.9147 107.383 108.683
0.07 -51.244 96.6738 99.0553
0.0715385 -61.9297 88.6017 91.3836
0.0730769 -73.7757 83.183 85.9509
0.0746154 -86.9689 80.5981 82.8962
0.0761538 -101.097 80.1592 81.9653
0.0776923 -116.371 81.4736 82.8376
0.0792308 -132.292 84.0144 85.2258
0.0807692 -148.691 87.6094 88.9264
0.0823077 -165.852 92.5769 93.6674
0.0838462 -183.559 98.7259 99.2961
0.0853846 -200.924 105.164 105.477
0.0869231 -218.389 112.279 111.939
0.0884615 -234.801 118.546 118.141
0.09 -251.521 125.069 123.791
0.0915385 -266.513 129.764 128.501
0.0930769 -280.709 133.607 132.241
0.0946154 -293.012 135.801 134.868
0.0961538 -304.342 137.317 136.387
0.0976923 -314.687 138.138 136.668
0.0992308 -323.329 137.423 135.606
0.100769 -330.378 134.965 133
0.102308 -335.635 130.541 128.826
0.103846 -339.211 124.271 123.218
0.105385 -341.946 117.254 116.484
0.106923 -343.381 109.315 108.985
0.108462 -344.29 101.214 101.004
0.11 -344.702 92.9665 92.7201
0.111538 -344.685 84.3656 84.2963
0.113077 -344.692 75.7967 75.7209
0.114615 -344.658 67.2063 67.1777
0.116154 -344.264 58.3004 58.9343
0.117692 -344.394 50.2144 50.9826
0.119231 -345.191 43.1171 43.2667
0.120769 -345.683 36.0468 35.8339
0.122308 -345.491 28.6023 28.5468
0.123846 -344.873 21.182 21.5441
0.125385 -343.714 13.6857 15.0438
0.126923 -343.949 8.05597 9.01148
0.128462 -344.999 3.56508 3.44844
0.13 -345.188 -1.59624 -1.65276
0.131538 -345.291 -6.65482 -6.68654
0.133077 -345.246 -11.6605 -11.7521
0.134615 -344.525 -17.0916 -16.5954
0.136154 -344.277 -21.8144 -21.0506
0.137692 -344.511 -25.8148 -25.1373
0.139231 -345.4 -28.9125 -28.8523
0.140769 -345.855 -32.1191 -32.3708
0.142308 -345.712 -35.5885 -35.7584
0.143846 -344.897 -39.4213 -39.0698
0.145385 -344.356 -42.7131 -42.1082
0.146923 -344.017 -45.5279 -44.7265
0.148462 -344.326 -47.3499 -46.8226
0.15 -344.71 -48.7452 -48.4291
0.151538 -344.996 -49.8717 -49.5019
0.153077 -345.125 -50.7689 -50.237
0.154615 -345.696 -50.8378 -50.8284
0.156154 -345.816 -50.9636 -51.1273
0.157692 -344.748 -51.7399 -50.9839
0.159231 -344.229 -51.3918 -50.3608
0.160769 -344.089 -50.0896 -49.2543
0.162308 -344.506 -47.7055 -47.4814
0.163846 -344.523 -45.5001 -45.2571
0.165385 -344.835 -42.8264 -42.8715
0.166923 -344.902 -40.2262 -40.4413
0.168462 -344.191 -38.1187 -37.9249
0.17 -343.41 -35.5642 -35.3863
0.171538 -342.215 -32.8954 -32.7833
0.173077 -340.571 -30.144 -30.1365
0.174615 -338.873 -27.2101 -27.7751
0.176154 -336.7 -24.7998 -26.1128
0.177692 -333.303 -23.6657 -25.2984
0.179231 -327.892 -24.5762 -25.3718
0.180769 -321.715 -26.0668 -26.3667
0.182308 -315.101 -27.5803 -28.2235
0.183846 -307.29 -29.8203 -30.8879
0.185385 -298.132 -32.9803 -34.4926
0.186923 -287.165 -37.8473 -39.1118
0.188462 -274.783 -44.0734 -44.6949
0.19 -261.986 -50.6658 -51.1199
0.191538 -248.615 -57.7548 -58.2504
0.193077 -234.699 -65.1314 -66.0238
0.194615 -219.504 -73.5105 -74.4282
0.196154 -202.966 -82.9461 -83.4604
0.197692 -185.899 -92.6822 -93.0411
0.199231 -168.136 -102.921 -102.893
0.200769 -150.263 -113.089 -112.62
0.202308 -132.618 -122.864 -121.972
0.203846 -115.805 -131.611 -130.715
0.205385 -99.4825 -139.512 -138.575
0.206923 -83.5322 -146.695 -145.354
0.208462 -68.7249 -152.433 -150.989
0.21 -55.3656 -156.765 -155.326
0.211538 -43.3558 -159.837 -158.245
0.213077 -33.1356 -161.203 -159.721
0.214615 -24.2321 -161.295 -159.687
0.216154 -16.7907 -159.819 -158.053
0.217692 -10.9735 -156.619 -154.939
0.219231 -6.84198 -151.618 -150.408
0.220769 -3.72034 -145.629 -144.601
0.222308 -1.76681 -138.604 -137.786
0.223846 -0.800325 -130.734 -130.254
0.225385 -0.340778 -122.482 -122.182
0.226923 -0.180689 -113.929 -113.761
0.228462 -0.0959065 -105.226 -105.155
0.23 -0.00257921 -96.4678 -96.486
0.231538 0.0941312 -87.681 -87.8586
0.233077 0.21003 -79.114 -79.3382
0.234615 0.307572 -70.7792 -70.9507
0.236154 0.361866 -62.6196 -62.7002
0.237692 0.313286 -54.5301 -54.5593
0.239231 0.181734 -46.4349 -46.5057
0.240769 0.0414329 -38.4154 -38.5478
0.242308 -0.0603697 -30.5071 -30.7331
0.243846 -0.117779 -22.8238 -23.1253
0.245385 -0.147555 -15.4368 -15.7573
0.246923 -0.113488 -8.38993 -8.6371
0.248462 -0.101981 -1.57333 -1.7595
0.25 -0.108115 5.09129 4.89512
0.251538 -0.1048 11.5595 11.3494
0.253077 -0.0835011 17.8281 17.6086
0.254615 -0.0374761 23.879 23.6598
0.256154 0.00410767 29.7254 29.4821
0.257692 0.0389517 35.352 35.0432
0.259231 0.0513392 40.6766 40.2875
0.260769 -0.000570287 45.6443 45.1487
0.262308 -0.0584499 50.1174 49.5763
0.263846 -0.075306 54.0452 53.6433
0.265385 -0.0219952 57.4047 57.3656
0.266923 0.0920476 61.0157 60.7799
0.268462 0.213655 64.2483 63.9297
0.27 0.263276 67.1789 66.8229
0.271538 0.255633 69.7899 69.3419
0.273077 0.159389 71.9653 71.4438
0.274615 0.0214661 73.6145 73.0892
0.276154 -0.119216 74.7678 74.2758
0.277692 -0.201804 75.4065 75.0501
0.279231 -0.171231 75.7115 75.4795
0.280769 -0.129073 75.8226 75.626
0.282308 -0.0847658 75.7485 75.5524
0.283846 -0.0547329 75.4857 75.2924
0.285385 -0.047329 75.0325 74.8471
0.286923 -0.0851669 74.4138 74.2083
0.288462 -0.137209 73.5971 73.3685
0.29 -0.155448 72.5555 72.3182
0.291538 -0.122285 71.2911 71.0646
0.293077 -0.0131696 69.7782 69.6229
0.294615 0.0636084 68.1419 68.0039
0.296154 0.1127 66.3865 66.2206
0.297692 0.131654 64.4592 64.2876
0.299231 0.107988 62.3699 62.2109
0.300769 0.0675538 60.1122 59.9962
0.302308 0.0386438 57.7551 57.6607
0.303846 0.0293224 55.3098 55.2246
0.305385 0.0363871 52.7756 52.705
0.306923 0.0307099 50.1856 50.1042
0.308462 -0.00328508 47.5132 47.4176
0.31 -0.0626138 44.7528 44.6492
0.311538 -0.122257 41.8769 41.8125
0.313077 -0.148283 38.9319 38.9276
0.314615 -0.134381 35.9975 36.0209
0.316154 -0.0949373 33.0838 33.1102
0.317692 -0.0506886 30.2172 30.195
0.319231 -0.00233919 27.3224 27.2595
0.320769 0.0415276 24.3574 24.2751
0.322308 0.0719004 21.327 21.2595
0.323846 0.188564 18.1585 18.2652
0.325385 0.256788 15.1247 15.3436
0.326923 0.187631 12.3415 12.5375
0.328462 0.0465688 9.73893 9.85791
0.33 -0.144158 7.29514 7.25463
0.331538 -0.270376 4.77204 4.6453
0.333077 -0.307473 2.12583 1.99191
0.334615 -0.201911 -0.694209 -0.680471
0.336154 -0.0214557 -3.53119 -3.31782
0.337692 0.0236788 -6.07874 -5.86371
0.339231 0.0203256 -8.4275 -8.26195
0.340769 0.00760202 -10.613 -10.4985
0.342308 -0.00792733 -12.6921 -12.6133
0.343846 -0.017098 -14.7044 -14.6295
0.345385 -0.024442 -16.6484 -16.5495
0.346923 -0.0351243 -18.5084 -18.3713
0.348462 -0.0704941 -20.2152 -20.0898
0.35 -0.08716 -21.8015 -21.7001
0.351538 -0.0549825 -23.299 -23.2093
0.353077 0.00277751 -24.6992 -24.6346
0.354615 0.0775604 -26.0487 -25.982
0.356154 0.156396 -27.3403 -27.2429
0.357692 0.207258 -28.5405 -28.3998
0.359231 0.21794 -29.6062 -29.43
0.360769 0.173638 -30.4889 -30.3217
0.362308 0.0876463 -31.203 -31.0658
0.363846 0.00722312 -31.8007 -31.6613
0.365385 -0.0690031 -32.2617 -32.1221
0.366923 -0.127945 -32.5807 -32.4634
0.368462 -0.137639 -32.7901 -32.6951
0.37 -0.0885932 -32.9068 -32.8207
0.371538 -0.000190525 -32.9593 -32.8357
0.373077 0.0591845 -32.8916 -32.736
0.374615 0.0467716 -32.6577 -32.5221
0.376154 -0.0245962 -32.292 -32.2028
0.377692 -0.114754 -31.8346 -31.7948
0.379231 -0.135329 -31.3585 -31.3217
0.380769 -0.105029 -30.8456 -30.7983
0.382308 -0.0375593 -30.288 -30.2258
0.383846 0.0163782 -29.674 -29.5926
0.385385 0.0203224 -28.9758 -28.8876
0.386923 -0.0236073 -28.1957 -28.1079
0.388462 -0.0873916 -27.3208 -27.2554
0.39 -0.114699 -26.3889 -26.3422
0.391538 -0.0955074 -25.4096 -25.3877
0.393077 -0.0142959 -24.4044 -24.4067
0.394615 0.0965536 -23.4183 -23.3937
0.396154 0.187621 -22.4198 -22.3431
0.397692 0.173139 -21.3245 -21.2534
0.399231 0.0846232 -20.1574 -20.1323
0.400769 -0.0349025 -18.9509 -18.9804
0.402308 -0.0701817 -17.8134 -17.8174
0.403846 -0.0948706 -16.6549 -16.6691
0.405385 -0.107486 -15.5023 -15.5419
0.406923 -0.0832356 -14.4145 -14.4322
0.408462 -0.0905299 -13.3217 -13.3544
0.41 -0.100437 -12.2624 -12.3092
0.411538 -0.0538886 -11.2649 -11.2813
0.413077 0.0265361 -10.2818 -10.2621
0.414615 0.10416 -9.2767 -9.24197
0.416154 0.1507 -8.22586 -8.20947
0.417692 0.143366 -7.16399 -7.17512
0.419231 0.0809444 -6.10011 -6.16065
0.420769 0.0328109 -5.10567 -5.18807
0.422308 0.0226484 -4.19864 -4.27161
0.423846 0.0411039 -3.36066 -3.41138
0.425385 0.0800052 -2.58183 -2.59291
0.426923 0.0784796 -1.80211 -1.79803
0.428462 0.0393158 -1.01679 -1.01741
0.43 -0.0396513 -0.22636 -0.25543
0.431538 -0.132638 0.543371 0.472148
0.433077 -0.178347 1.23191 1.15001
0.434615 -0.17118 1.83927 1.76812
0.436154 -0.116336 2.37421 2.33107
0.437692 -0.0409427 2.86321 2.86056
0.439231 0.0143603 3.35325 3.37409
0.440769 0.023885 3.87606 3.88159
0.442308 0.0144026 4.40451 4.38467
0.443846 0.0123104 4.91155 4.87463
0.445385 0.0329626 5.38081 5.33839
0.446923 0.0783358 5.80601 5.77161
0.448462 0.14042 6.19563 6.17623
0.45 0.196437 6.57082 6.5665
0.451538 0.251055 6.93125 6.95485
0.453077 0.260502 7.32886 7.34618
0.454615 0.244647 7.74643 7.75541
0.456154 0.239364 8.14994 8.20298
0.457692 0.191872 8.61332 8.69449
0.459231 0.082192 9.168 9.23431
0.460769 -0.0594492 9.78589 9.823
0.462308 -0.195134 10.4462 10.4442
0.463846 -0.271843 11.0959 11.0752
0.465385 -0.296788 11.7225 11.705
0.466923 -0.260767 12.3255 12.3423
0.468462 -0.176931 12.9336 13.0116
0.47 -0.0934382 13.6266 13.7407
0.471538 -0.0413483 14.4371 14.5585
0.473077 -0.0129587 15.3578 15.4775
0.474615 0.0097536 16.4119 16.4996
0.476154 0.0298349 17.5272 17.6203
0.477692 0.0244388 18.7384 18.8372
0.479231 -0.000962123 20.0404 20.1488
0.480769 -0.00400711 21.4475 21.5706
0.482308 0.0346471 22.9662 23.1214
0.483846 0.0787864 24.6315 24.8175
0.485385 0.0892607 26.4903 26.6715
0.486923 0.0507072 28.5184 28.6768
0.488462 -0.0547773 30.7183 30.8068
0.49 -0.143639 32.9993 33.0437
0.491538 -0.120929 35.285 35.3883
0.493077 -0.0162609 37.6744 37.8602
0.494615 0.123846 40.2371 40.4965
0.496154 0.215424 43.0687 43.3329
0.497692 0.220217 46.1724 46.3704
0.499231 0.121145 49.4697 49.581
0.500769 -0.000219862 52.8667 52.9397
0.502308 -0.0612074 56.2944 56.423
0.503846 -0.0623022 59.8681 60.0422
0.505385 0.0174266 63.5853 63.8394
0.506923 0.0635486 67.5558 67.834
0.508462 0.00945863 71.8517 71.9974
0.51 -0.0935073 76.276 76.2802
0.511538 -0.140893 80.6919 80.4806
0.513077 -0.0803092 85.0661 84.4907
0.514615 0.950989 88.5697 88.313
0.516154 2.39861 91.8951 91.6794
0.517692 3.85248 95.452 94.2598
0.519231 6.98317 97.5756 95.3986
0.520769 11.7501 98.1539 94.355
0.522308 20.8043 94.4211 90.8812
0.523846 33.8351 86.7004 85.0931
0.525385 47.7944 78.0536 77.1967
0.526923 62.7498 68.596 67.5514
0.528462 78.5996 58.5605 56.4872
0.53 97.1524 46.1497 44.0221
0.531538 118.305 31.4108 30.3458
0.533077 140.342 15.673 15.6631
0.534615 161.952 0.171211 0.256733
0.536154 182.996 -14.9481 -15.6091
0.537692 204.82 -30.9102 -31.8028
0.539231 227.978 -47.9347 -48.2418
0.540769 251.778 -65.3196 -64.7077
0.542308 275.224 -82.0591 -80.8192
0.543846 297.216 -97.3297 -96.0169
0.545385 317.977 -111.583 -109.916
0.546923 336.701 -124.02 -122.903
0.548462 353.443 -134.679 -135.166
0.55 371.881 -146.959 -146.298
0.551538 390.038 -158.764 -156.211
0.553077 405.133 -167.307 -164.948
0.554615 418.085 -173.572 -171.948
0.556154 429.499 -178.504 -176.891
0.557692 439.209 -182.032 -180.218
0.559231 446.394 -183.337 -182.257
0.560769 452.61 -183.891 -183.15
0.562308 458.217 -183.74 -182.909
0.563846 463.342 -182.982 -181.568
0.565385 467.181 -180.806 -178.944
0.566923 469.018 -176.722 -174.91
0.568462 468.718 -170.784 -169.51
0.57 466.834 -163.551 -162.99
0.571538 464.265 -155.916 -155.644
0.573077 461.424 -148.148 -147.806
0.574615 458.042 -139.898 -139.593
0.576154 454.478 -131.577 -130.906
0.577692 450.087 -122.519 -121.629
0.579231 444.45 -112.506 -111.702
0.580769 437.767 -101.786 -101.116
0.582308 429.958 -90.2704 -90.0765
0.583846 421.704 -78.5959 -78.809
0.585385 413.685 -67.2626 -67.4629
0.586923 405.797 -56.1529 -56.2188
0.588462 397.781 -45.0019 -45.1593
0.59 389.685 -34.0214 -34.2036
0.591538 381.429 -23.3296 -23.3399
0.593077 372.658 -12.4876 -12.6069
0.594615 363.722 -1.8288 -2.05988
0.596154 354.667 8.67102 8.25831
0.597692 345.826 18.709 18.2516
0.599231 337.177 28.2943 27.8954
0.600769 328.652 37.4759 37.2017
0.602308 320.279 46.3969 46.2373
0.603846 312.01 55.1831 55.0661
0.605385 303.807 63.8748 63.7188
0.606923 295.664 72.4341 72.1912
0.608462 287.579 80.7461 80.4416
0.61 279.58 88.7693 88.4344
0.611538 271.674 96.4393 96.1343
0.613077 263.82 103.846 103.521
0.614615 256.042 110.935 110.573
0.616154 248.363 117.68 117.284
0.617692 240.819 124.029 123.651
0.619231 233.355 130.003 129.674
0.620769 225.97 135.676 135.357
0.622308 218.657 141.053 140.701
0.623846 211.463 146.091 145.703
0.625385 204.403 150.755 150.342
0.626923 197.48 155.013 154.595
0.628462 190.706 158.879 158.415
0.63 184.061 162.327 161.755
0.631538 177.556 165.202 164.569
0.633077 171.225 167.46 166.784
0.634615 165.069 169.102 168.318
0.636154 159.104 169.968 169.127
0.637692 153.299 170.004 169.167
0.639231 147.607 169.255 168.205
0.640769 141.991 167.721 165.944
0.642308 136.471 164.356 162.087
0.643846 131.08 158.725 156.285
0.645385 125.846 150.785 148.081
0.646923 120.828 140.351 137.18
0.648462 115.988 126.738 123.395
0.65 111.294 109.894 106.41
0.651538 106.703 89.8459 85.6827
0.653077 102.166 65.9891 60.7542
0.654615 97.6896 36.8084 31.2114
0.656154 93.2669 2.19098 -2.48328
0.657692 88.988 -37.9071 -38.8438
0.659231 84.8533 -78.9316 -76.0642
0.660769 80.8453 -116.189 -112.292
0.662308 76.9315 -149.688 -145.55
0.663846 73.134 -179.374 -174.66
0.665385 69.517 -204.458 -199.339
0.666923 66.0612 -224.524 -219.375
0.668462 62.7934 -239.646 -234.688
0.67 59.6529 -249.873 -245.378
0.671538 56.6207 -255.908 -251.62
0.673077 53.6964 -257.864 -253.462
0.674615 50.8729 -255.723 -251.138
0.676154 48.0619 -248.775 -244.878
0.677692 45.2272 -238.214 -234.922
0.679231 42.4373 -224.561 -221.935
0.680769 39.8196 -207.952 -207.108
0.682308 37.4061 -190.528 -191.377
0.683846 35.1962 -174.479 -175.549
0.685385 33.1798 -159.376 -160.211
0.686923 31.3096 -145.321 -145.418
0.688462 29.4397 -131.241 -130.823
0.69 27.5242 -116.643 -116.169
0.691538 25.6206 -101.562 -101.359
0.693077 23.8251 -86.1236 -86.5367
0.694615 22.1726 -71.2245 -71.9546
0.696154 20.6689 -57.0789 -57.8599
0.697692 19.2992 -43.6851 -44.4706
0.699231 18.0265 -31.0333 -31.8667
0.700769 16.7334 -19.1735 -20.0871
0.702308 15.4005 -8.19084 -9.14283
0.703846 14.0582 1.81175 0.975961
0.705385 12.775 11.0408 10.2843
0.706923 11.6348 19.5561 18.8114
0.708462 10.6502 27.3638 26.5684
0.71 9.82224 34.4451 33.5373
0.711538 9.0964 40.606 39.6843
0.713077 8.32276 45.8896 45.0003
0.714615 7.49548 50.2976 49.5578
0.716154 6.64112 53.925 53.4707
0.717692 5.86266 57.2026 56.8441
0.719231 5.20358 60.1528 59.7909
0.720769 4.65818 62.7348 62.4385
0.722308 4.21749 65.0017 64.8595
0.723846 3.82691 67.1499 67.1112
0.725385 3.3803 69.2956 69.2176
0.726923 2.8909 71.4243 71.2056
0.728462 2.38518 73.2593 73.0636
0.73 1.9562 74.9437 74.7644
0.731538 1.64453 76.4466 76.3328
0.733077 1.43939 77.7918 77.8735
0.734615 1.33155 79.227 79.5068
0.736154 1.25389 80.9375 81.3339
0.737692 1.10661 83.0841 83.3586
0.739231 0.897145 85.5858 85.502
0.740769 0.639437 87.9358 87.636
0.742308 0.409857 89.9688 89.6053
0.743846 0.250245 91.6432 91.3806
0.745385 0.158579 92.9346 93.0673
0.746923 0.131493 94.4352 94.8139
0.748462 0.126659 96.3374 96.7174
0.75 0.096391 98.6893 98.8354
0.751538 0.0549548 101.146 101.14
0.753077 0.0175108 103.536 103.554
0.754615 -0.0102194 105.976 105.962
0.756154 -0.0303515 108.428 108.295
0.757692 -0.0422002 110.738 110.517
0.759231 -0.0478266 112.819 112.544
0.760769 -0.0329995 114.656 114.328
0.762308 -0.00706555 116.116 115.89
0.763846 0.0164263 117.341 117.273
0.765385 0.0374995 118.543 118.513
0.766923 0.056122 119.722 119.663
0.768462 0.069037 120.855 120.746
0.77 0.0764678 121.87 121.739
0.771538 0.0801871 122.76 122.589
0.773077 0.080272 123.523 123.229
0.774615 0.0772551 123.985 123.607
0.776154 0.0718256 124.067 123.671
0.777692 0.065406 123.767 123.389
0.779231 0.056997 123.09 122.76
0.780769 0.0456733 122.106 121.802
0.782308 0.0312115 120.834 120.513
0.783846 0.0141192 119.274 118.892
0.785385 -0.00253434 117.32 116.946
0.786923 -0.0153554 114.984 114.679
0.788462 -0.0250877 112.375 112.112
0.79 -0.0327727 109.496 109.323
0.791538 -0.0397501 106.428 106.39
0.793077 -0.0450268 103.362 103.363
0.794615 -0.0462024 100.308 100.246
0.796154 -0.0436646 97.2495 97.0177
0.797692 -0.038155 93.9143 93.6238
0.799231 -0.0299669 90.2982 90.0112
0.800769 -0.0189616 86.4052 86.1551
0.802308 -0.00510561 82.2476 82.0777
0.803846 0.0111522 77.9554 77.8034
0.805385 0.0288996 73.5207 73.3432
0.806923 0.0444515 68.9238 68.766
0.808462 0.05729 64.0782 64.1513
0.81 0.0658377 59.3474 59.5628
0.811538 0.0691806 54.8691 55.0382
0.813077 0.0685377 50.5697 50.6024
0.814615 0.0643068 46.2984 46.2169
0.816154 0.0562814 41.9163 41.8093
0.817692 0.0451349 37.4366 37.3033
0.819231 0.0330615 32.85 32.6432
0.820769 0.0189907 28.0541 27.7969
0.822308 0.0157598 23.002 22.7374
0.823846 0.0211777 17.6927 17.4744
0.825385 0.0327877 12.1324 12.0519
0.826923 0.0492971 6.52164 6.52483
0.828462 0.0642185 0.926962 0.941856
0.83 0.0724397 -4.64126 -4.63141
0.831538 0.0737266 -10.2375 -10.1548
0.833077 0.0683171 -15.7383 -15.6053
0.834615 0.0562847 -21.099 -20.9919
0.836154 0.038594 -26.328 -26.3818
0.837692 0.0161199 -31.5588 -31.8617
0.839231 -0.00759155 -37.1704 -37.517
0.840769 -0.0312483 -43.1179 -43.367
0.842308 -0.0469475 -49.3749 -49.3363
0.843846 -0.0541201 -55.587 -55.2782
0.845385 -0.0553198 -61.4399 -61.0586
0.846923 -0.0540683 -66.9087 -66.6558
0.848462 -0.0509567 -72.0182 -72.163
0.85 -0.0444599 -77.3399 -77.7362
0.851538 -0.0328892 -83.089 -83.5428
0.853077 -0.0170659 -89.2709 -89.7133
0.854615 0.00257937 -95.9142 -96.2581
0.856154 0.0238293 -102.877 -103.14
0.857692 0.0433434 -110.07 -110.348
0.859231 0.0615801 -117.506 -117.926
0.860769 0.0783189 -125.301 -125.938
0.862308 0.0928902 -133.79 -134.453
0.863846 0.100127 -142.92 -143.473
0.865385 0.0986498 -152.645 -152.903
0.866923 0.0887936 -162.62 -162.574
0.868462 0.0733367 -172.492 -172.318
0.87 0.0536862 -182.18 -182.019
0.871538 0.0299504 -191.658 -191.644
0.873077 0.00209345 -201.158 -201.235
0.874615 -0.0248078 -210.734 -210.827
0.876154 -0.0486163 -220.435 -220.36
0.877692 -0.0690428 -230.151 -229.718
0.879231 -0.083228 -239.359 -238.767
0.880769 -0.0883781 -247.973 -247.383
0.882308 -0.0844454 -256.01 -255.477
0.883846 -0.0719381 -263.539 -263.024
0.885385 -0.0563955 -270.624 -270.011
0.886923 -0.0422293 -277.094 -276.352
0.888462 -0.029674 -282.931 -281.872
0.89 -0.0194434 -287.748 -286.371
0.891538 -0.0141143 -291.183 -289.63
0.893077 -0.01474 -293.15 -291.362
0.894615 -0.0211623 -293.458 -291.435
0.896154 -0.0311249 -291.613 -289.797
0.897692 -0.042554 -288.125 -286.419
0.899231 -0.0553544 -283.002 -281.337
0.900769 -0.0698453 -276.256 -274.469
0.902308 -0.087178 -268.056 -265.541
0.903846 -0.103449 -257.356 -254.487
0.905385 -0.115955 -243.487 -241.282
0.906923 -0.120413 -227.735 -225.884
0.908462 -0.115956 -210.244 -208.452
0.91 -0.102498 -191.031 -189.143
0.911538 -0.0795924 -170.088 -166.98
0.913077 -0.0501052 -147.274 -141.505
0.914615 -0.0250669 -116.993 -112.91
0.916154 -0.013068 -82.8138 -81.4752
0.917692 -0.00292438 -48.0028 -47.5909
0.919231 0.00625541 -12.8741 -12.5697
0.920769 0.0144778 22.5287 18.9035
0.922308 0.0217719 58.2536 42.732


==> figures/data/mass_T2.dat <==
t Qb eps epsavg
0.000769231 0.0372121 43.2357 38.8037
0.00230769 0.0301232 44.1537 42.3287
0.00384615 0.0577513 44.705 42.649
0.00538462 0.134757 42.9413 40.8362
0.00692308 0.225891 38.4252 37.8979
0.00846154 0.236852 34.1679 33.6444
0.01 0.202366 29.5276 28.4881
0.0115385 0.163225 23.3654 23.0422
0.0130769 0.111869 17.0142 17.3611
0.0146154 0.0527506 11.186 11.5273
0.0161538 0.00592432 5.7545 5.85198
0.0176923 -0.0238377 0.266614 0.442893
0.0192308 -0.0320503 -5.02621 -4.75613
0.0207692 -0.0218383 -10.018 -9.77451
0.0223077 -0.0178995 -14.792 -14.5062
0.0238462 -0.0103335 -19.3641 -18.8173
0.0253846 -0.00342951 -23.4112 -22.5226
0.0269231 0.00024914 -26.6232 -25.403
0.0284615 0.0144034 -28.5798 -27.0771
0.03 0.0364597 -29.2827 -27.1431
0.0315385 0.0705643 -27.8171 -25.1152
0.0330769 0.0753432 -23.8552 -20.6206
0.0346154 0.0411051 -16.5614 -13.4594
0.0361538 0.0102073 -6.15757 -3.46874
0.0376923 0.00145926 6.49836 9.47621
0.0392308 0.0232222 22.0936 24.6318
0.0407692 0.0739841 41.0964 40.7928
0.0423077 0.106893 59.4461 56.2085
0.0438462 0.10724 75.0558 68.7708
0.0453846 0.0805222 84.0191 76.4308
0.0469231 0.00982548 85.3423 78.0232
0.0484615 -0.0748661 79.6034 73.2767
0.05 -0.185527 67.475 63.0785
0.0515385 -0.441388 51.1563 49.3016
0.0530769 -0.946419 32.6145 33.6639
0.0546154 -1.8137 16.0915 17.5323
0.0561538 -3.16244 1.10612 2.04422
0.0576923 -5.15958 -13.3966 -11.881
0.0592308 -7.62977 -26.5503 -24.1433
0.0607692 -10.896 -36.9952 -34.5478
0.0623077 -14.9171 -45.251 -42.7115
0.0638462 -20.0933 -50.9976 -48.4369
0.0653846 -26.3388 -54.273 -51.9034
0.0669231 -33.6714 -55.1204 -53.2678
0.0684615 -41.9901 -54.3242 -52.8059
0.07 -51.4081 -52.0011 -50.7879
0.0715385 -61.8768 -48.6422 -47.4935
0.0730769 -73.7316 -44.1221 -43.1219
0.0746154 -86.7589 -38.612 -37.7622
0.0761538 -100.621 -32.4371 -31.5183
0.0776923 -115.885 -25.2105 -24.7154
0.0792308 -132.318 -17.3333 -17.5723
0.0807692 -149.018 -9.98303 -9.98825
0.0823077 -165.613 -2.9542 -2.26877
0.0838462 -183.42 5.61249 5.44016
0.0853846 -200.805 13.3994 12.9935
0.0869231 -218.714 21.3106 20.4317
0.0884615 -235.096 27.6657 27.297
0.09 -251.627 34.4046 33.5463
0.0915385 -266.586 39.802 38.9439
0.0930769 -281.351 44.765 43.571
0.0946154 -294.207 48.1696 47.0546
0.0961538 -305.825 50.9166 49.2229
0.0976923 -315.889 51.8705 50.2996
0.0992308 -323.371 50.5696 49.98
0.100769 -331.386 50.3292 48.3229
0.102308 -335.789 46.4776 45.3917
0.103846 -339.759 42.666 41.8144
0.105385 -341.274 36.9352 37.1339
0.106923 -344.018 32.96 32.1218
0.108462 -343.795 26.4759 26.8016
0.11 -344.675 21.5944 21.6463
0.111538 -344.256 15.8672 16.2388
0.113077 -344.785 11.3598 10.93
0.114615 -344.312 5.78959 5.92538
0.116154 -343.351 -0.0226105 1.51221
0.117692 -344.044 -3.53283 -2.39433
0.119231 -344.816 -6.13556 -5.60163
0.120769 -345.584 -8.22427 -8.31943
0.122308 -346.184 -10.1643 -10.857
0.123846 -345.307 -13.5041 -13.1104
0.125385 -344.78 -16.2857 -15.0913
0.126923 -345.092 -17.4029 -16.8852
0.128462 -345.296 -18.1141 -18.2781
0.13 -345.035 -19.2083 -19.2329
0.131538 -344.42 -20.4615 -19.9725
0.133077 -344.171 -21.0236 -20.6067
0.134615 -344.072 -21.0542 -21.0073
0.136154 -343.431 -21.3016 -20.8518
0.137692 -342.786 -21.2935 -20.1445
0.139231 -343.468 -19.7008 -19.1343
0.140769 -345.044 -17.4084 -17.7935
0.142308 -345.823 -16.0321 -16.2001
0.143846 -345.961 -14.5762 -14.5723
0.145385 -345.192 -13.3093 -12.9606
0.146923 -344.873 -11.5283 -11.1411
0.148462 -344.946 -9.39476 -9.32287
0.15 -345.558 -6.89 -7.61807
0.151538 -345.396 -5.50213 -5.97243
0.153077 -344.819 -4.77919 -4.24687
0.154615 -344.467 -3.35313 -2.62651
0.156154 -344.646 -0.723413 -1.04241
0.157692 -344.478 1.19191 0.825428
0.159231 -343.308 2.30739 3.04517
0.160769 -343.363 4.53107 5.47651
0.162308 -344.319 7.79782 8.19616
0.163846 -345.079 11.3921 11.179
0.165385 -345.736 14.8071 14.2593
0.166923 -345.222 17.3292 17.3017
0.168462 -344.402 19.9821 20.3085
0.17 -343.787 22.977 23.2491
0.171538 -343.388 26.4522 26.0446
0.173077 -342.302 29.5411 28.6089
0.174615 -339.602 31.3147 30.8759
0.176154 -336.271 32.7882 32.4743
0.177692 -332.616 34.4514 33.2362
0.179231 -326.804 34.478 33.3355
0.180769 -320.21 33.3259 32.9089
0.182308 -313.288 31.7828 31.8253
0.183846 -306.277 30.7113 30.0476
0.185385 -298.083 28.9925 27.3403
0.186923 -288.005 25.6828 23.9164
0.188462 -275 19.6805 19.6068
0.19 -262.454 14.6924 14.5094
0.191538 -248.739 9.14663 8.71265
0.193077 -234.752 3.57054 2.57579
0.194615 -219.432 -3.41813 -4.10313
0.196154 -202.658 -10.9395 -11.3215
0.197692 -185.314 -18.6694 -18.9896
0.199231 -167.593 -26.9967 -27.0087
0.200769 -150.113 -34.8399 -34.8013
0.202308 -131.292 -43.7123 -42.3031
0.203846 -115.085 -49.8783 -49.1558
0.205385 -98.5313 -56.3264 -55.085
0.206923 -83.0844 -61.2754 -59.8625
0.208462 -68.9259 -64.5302 -63.6375
0.21 -55.1864 -67.5475 -66.2155
0.211538 -43.3413 -68.8049 -67.3137
0.213077 -32.5022 -69.2858 -67.1535
0.214615 -24.059 -66.7016 -65.4903
0.216154 -16.2707 -63.848 -62.3322
0.217692 -10.7273 -59.1829 -57.6792
0.219231 -6.46062 -53.0448 -52.1103
0.220769 -3.75982 -45.8502 -45.6179
0.222308 -1.58362 -38.9168 -38.4878
0.223846 -0.506626 -31.2862 -31.0053
0.225385 -0.0474522 -23.4674 -23.4477
0.226923 -0.0952767 -15.5567 -15.91
0.228462 -0.140335 -8.02365 -8.63416
0.23 -0.0290812 -1.1542 -1.7204
0.231538 0.150151 5.11121 4.77188
0.233077 0.259387 11.1103 10.7647
0.234615 0.140797 16.9206 16.2229
0.236154 -0.130896 21.9524 21.181
0.237692 -0.270209 26.122 25.5554
0.239231 -0.265049 29.9285 29.2432
0.240769 -0.172852 33.0188 32.3489
0.242308 0.0751485 35.2781 34.8902
0.243846 0.117617 37.4677 36.8488
0.245385 -0.026987 38.8362 38.259
0.246923 -0.0804336 39.7141 39.1256
0.248462 0.0852554 40.0613 39.4077
0.25 0.356976 39.6819 39.2251
0.251538 0.534272 38.8423 38.6063
0.253077 0.198938 37.9212 37.6005
0.254615 -0.285942 36.6141 36.3429
0.256154 -0.287362 35.0033 34.8478
0.257692 -0.15417 33.3769 32.9642
0.259231 -0.352371 31.4177 30.6916
0.260769 -0.114596 28.5018 28.1564
0.262308 0.536864 25.2106 25.4701
0.263846 0.780406 22.2947 22.6491
0.265385 0.0565339 19.9514 19.7463
0.266923 -0.455255 17.304 16.884
0.268462 -0.0536052 13.9645 14.1005
0.27 0.169904 10.9001 11.2868
0.271538 -0.241815 8.42253 8.46229
0.273077 -0.543919 5.8772 5.66221
0.274615 -0.590015 3.17512 2.92472
0.276154 0.0332587 -0.0716954 0.183294
0.277692 0.235436 -2.77679 -2.48591
0.279231 0.460334 -5.30508 -4.88179
0.280769 0.574511 -7.50649 -6.88734
0.282308 0.169226 -8.84678 -8.6777
0.283846 -0.28071 -10.0354 -10.2839
0.285385 -0.0941206 -11.7245 -11.6244
0.286923 0.284448 -13.3698 -12.79
0.288462 0.0584281 -14.1916 -13.8371
0.29 -0.337148 -14.6618 -14.6725
0.291538 -0.331713 -15.3004 -15.2499
0.293077 -0.0920753 -15.9147 -15.676
0.294615 -0.00126284 -16.2218 -15.9708
0.296154 0.0290029 -16.3165 -16.0517
0.297692 -0.0378938 -16.1529 -15.9217
0.299231 -0.183961 -15.6989 -15.7014
0.300769 -0.153136 -15.2284 -15.3598
0.302308 0.331575 -15.1329 -14.7811
0.303846 0.511778 -14.6377 -14.0135
0.305385 -0.0274333 -13.2434 -13.1754
0.306923 -0.473493 -11.8247 -12.1823
0.308462 -0.271841 -11.0652 -11.0836
0.31 -0.179368 -10.1556 -10.1153
0.311538 -0.207412 -9.08079 -9.2338
0.313077 0.202282 -8.43496 -8.21762
0.314615 0.282872 -7.47611 -7.09152
0.316154 -0.12207 -5.97719 -6.06278
0.317692 -0.47763 -4.47732 -5.07139
0.319231 0.100104 -3.94943 -4.0361
0.320769 0.655653 -3.47443 -3.04835
0.322308 0.448265 -2.28283 -2.12971
0.323846 0.16559 -1.03608 -1.1083
0.325385 -0.0273634 0.0787196 -0.00287369
0.326923 -0.229004 1.14982 1.00204
0.328462 -0.388862 2.09553 1.85815
0.33 -0.341046 2.76568 2.58862
0.331538 -0.138551 3.24068 3.20077
0.333077 -0.0421715 3.72133 3.70507
0.334615 -0.0570674 4.19744 4.11557
0.336154 -0.0138825 4.61565 4.47163
0.337692 0.170911 4.80077 4.80834
0.339231 0.255342 5.01469 5.11931
0.340769 0.0660999 5.40531 5.31636
0.342308 -0.25346 5.79417 5.40867
0.343846 -0.0655555 5.59738 5.46516
0.345385 0.242311 5.24797 5.47313
0.346923 0.078622 5.30005 5.36416
0.348462 -0.204093 5.4679 5.19307
0.35 -0.157284 5.22634 5.01871
0.351538 0.0493208 4.72485 4.79569
0.353077 0.0873694 4.38437 4.48132
0.354615 -0.0508093 4.19636 4.11893
0.356154 -0.0693533 3.8825 3.75632
0.357692 0.0844736 3.41099 3.43227
0.359231 0.251693 2.90335 3.14894
0.360769 0.0560298 2.76491 2.83181
0.362308 -0.314261 2.79508 2.48756
0.363846 -0.201739 2.29604 2.18002
0.365385 0.0750724 1.66688 1.84863
0.366923 0.0682467 1.3879 1.44186
0.368462 0.0388437 1.11898 0.998748
0.37 0.062214 0.758215 0.553437
0.371538 0.4084 0.0763045 0.191092
0.373077 0.764059 -0.592687 -0.01332
0.374615 0.311465 -0.446939 -0.121995
0.376154 -0.536094 0.106227 -0.240107
0.377692 -0.911255 0.23925 -0.398607
0.379231 -0.342785 -0.513662 -0.699669
0.380769 0.302976 -1.35044 -1.10143
0.382308 0.740742 -1.9611 -1.4119
0.383846 0.608819 -1.94114 -1.55542
0.385385 -0.100288 -1.32379 -1.63306
0.386923 -0.306057 -1.20568 -1.66908
0.388462 0.153903 -1.71896 -1.58905
0.39 0.578741 -2.17246 -1.46521
0.391538 -0.0462569 -1.54275 -1.39735
0.393077 -0.852187 -0.693722 -1.36425
0.394615 -0.649466 -0.858446 -1.26129
0.396154 0.115356 -1.59974 -1.18866
0.397692 0.201136 -1.64534 -1.25077
0.399231 -0.238751 -1.13404 -1.32771
0.400769 -0.290191 -1.02544 -1.28507
0.402308 0.0178717 -1.29007 -1.23654
0.403846 0.116691 -1.34405 -1.24031
0.405385 0.206486 -1.36596 -1.20322
0.406923 0.0926672 -1.17656 -1.10608
0.408462 -0.154638 -0.850919 -1.01229
0.41 -0.135464 -0.783813 -0.966635
0.411538 0.0573972 -0.866646 -0.907293
0.413077 0.498112 -1.19878 -0.780421
0.414615 0.301208 -0.892804 -0.639572
0.416154 -0.28923 -0.193637 -0.586052
0.417692 -0.381959 -0.0156156 -0.460891
0.419231 0.321168 -0.658771 -0.326854
0.420769 0.224257 -0.511379 -0.302074
0.422308 -0.0403063 -0.186822 -0.291289
0.423846 -0.0693557 -0.106463 -0.154393
0.425385 -0.0960833 -0.0449204 -0.0561718
0.426923 -0.216866 0.0878948 -0.0181061
0.428462 -0.11465 -0.0179379 0.0353356
0.43 -0.119921 -0.0206132 0.0482753
0.431538 -0.336571 0.18103 0.0240882
0.433077 -0.183928 0.00885427 0.0160007
0.434615 -0.138242 -0.048331 -0.00597662
0.436154 -0.157633 -0.05225 -0.0913732
0.437692 -0.135141 -0.120626 -0.194998
0.439231 -0.0628183 -0.257396 -0.32731
0.440769 0.0825494 -0.488246 -0.495801
0.442308 0.192385 -0.710535 -0.716808
0.443846 0.228798 -0.886563 -0.977194
0.445385 0.41707 -1.22941 -1.1754
0.446923 0.64923 -1.6026 -1.26656
0.448462 0.385259 -1.48498 -1.29274
0.45 -0.125143 -1.15823 -1.34422
0.451538 -0.483158 -0.998269 -1.41885
0.453077 -0.207206 -1.48742 -1.55638
0.454615 0.0169087 -1.94647 -1.80426
0.456154 -0.0220001 -2.16363 -2.14014
0.457692 -0.040289 -2.39937 -2.45962
0.459231 0.0069621 -2.70451 -2.76631
0.460769 0.138202 -3.08857 -3.07473
0.462308 0.284013 -3.47384 -3.33759
0.463846 0.2974 -3.72161 -3.54636
0.465385 0.0480587 -3.71037 -3.69682
0.466923 -0.152892 -3.74771 -3.82707
0.468462 -0.29509 -3.82819 -3.98344
0.47 -0.200486 -4.12058 -4.18066
0.471538 -0.00862468 -4.49378 -4.35155
0.473077 0.054447 -4.731 -4.50376
0.474615 -0.199887 -4.60153 -4.64283
0.476154 -0.296257 -4.57618 -4.72516
0.477692 -0.0788431 -4.8276 -4.75983
0.479231 -0.00727674 -4.90444 -4.80753
0.480769 0.00517552 -4.87608 -4.86715
0.482308 0.0615749 -4.84215 -4.88163
0.483846 0.282932 -4.89316 -4.76118
0.485385 0.567698 -4.91321 -4.46686
0.486923 0.314331 -4.2951 -4.01906
0.488462 -0.119249 -3.38294 -3.36725
0.49 -0.229666 -2.62374 -2.50813
0.491538 -0.34166 -1.64926 -1.59385
0.493077 -0.427312 -0.58408 -0.641033
0.494615 -0.165767 0.266688 0.485129
0.496154 0.104888 1.31915 1.76928
0.497692 0.0558224 3.01199 3.24359
0.499231 0.101794 4.76487 5.0889
0.500769 0.223219 6.74483 7.30964
0.502308 0.00860834 9.50071 9.76945
0.503846 -0.197878 12.4911 12.5592
0.505385 -0.0621043 15.2933 15.7123
0.506923 -0.0976857 18.7173 19.1148
0.508462 -0.0359038 22.5375 22.8158
0.51 0.24079 26.493 27.0514
0.511538 0.436482 30.9132 31.869
0.513077 0.0754163 36.4676 36.9543
0.514615 -0.350695 42.8505 41.8832
0.516154 0.667709 48.0851 46.7025
0.517692 4.28959 51.1073 51.1749
0.519231 7.87903 55.0434 54.8355
0.520769 11.9947 58.9501 57.1935
0.522308 17.6003 61.3404 57.834
0.523846 27.5956 59.9027 56.3556
0.525385 42.5463 54.4061 52.4175
0.526923 58.9205 47.7636 45.8982
0.528462 77.2336 39.2717 37.8187
0.53 98.7893 28.4834 29.23
0.531538 119.694 19.3484 20.1412
0.533077 139.037 11.5102 10.8683
0.534615 159.676 2.18268 1.41298
0.536154 181.296 -7.04579 -8.46153
0.537692 206.07 -18.7479 -18.97
0.539231 229.758 -29.9911 -29.8712
0.540769 253.156 -41.0279 -40.4814
0.542308 277.911 -52.4949 -50.0113
0.543846 299.165 -60.335 -58.5171
0.545385 317.999 -66.4041 -65.8382
0.546923 336.99 -72.5821 -71.7779
0.548462 355.435 -77.7462 -76.952
0.55 372.464 -81.9748 -81.5536
0.551538 388.704 -86.1111 -85.1873
0.553077 404.763 -89.5251 -87.732
0.554615 419.171 -90.7884 -88.9727
0.556154 430.765 -90.5982 -88.7913
0.557692 438.876 -88.1789 -87.2261
0.559231 446.518 -85.228 -84.4265
0.560769 453.596 -81.6733 -80.7895
0.562308 458.702 -76.6502 -76.5189
0.563846 463.442 -72.3147 -71.6141
0.565385 466.307 -67.1023 -66.13
0.566923 469.262 -60.788 -59.8996
0.568462 469.894 -54.2603 -52.6436
0.57 467.738 -45.5992 -44.7303
0.571538 464.9 -35.947 -36.4686
0.573077 462.038 -27.2529 -27.9889
0.574615 458.68 -19.3949 -19.7096
0.576154 454.54 -11.7799 -11.8235
0.577692 450.053 -4.16391 -4.08327
0.579231 444.682 3.4036 3.63369
0.580769 437.852 11.4533 11.3066
0.582308 430.488 19.2188 18.8805
0.583846 422.573 26.6114 26.2261
0.585385 414.422 33.7204 33.0705
0.586923 406.287 40.2043 39.2897
0.588462 398.178 45.7114 44.9775
0.59 390.291 50.2964 50.1546
0.591538 382.141 55.049 54.6908
0.593077 373.112 59.641 58.5877
0.594615 363.932 62.8781 61.9015
0.596154 355.04 65.1703 64.4342
0.597692 346.355 66.9222 66.0302
0.599231 337.681 67.7575 66.956
0.600769 329.176 67.5518 67.3399
0.602308 321.118 67.49 67.0997
0.603846 313.05 67.1233 66.8379
0.605385 304.752 65.5698 66.7239
0.606923 296.167 66.4517 66.3824
0.608462 287.448 67.0946 65.6097
0.61 279.167 65.8058 64.5131
0.611538 271.371 63.2267 62.8002
0.613077 263.662 60.1469 60.4
0.614615 255.737 57.8688 57.4968
0.616154 247.984 55.0445 54.4001
0.617692 240.609 51.2275 51.3038
0.619231 233.58 47.6946 48.0195
0.620769 226.766 44.7391 44.5577
0.622308 219.618 41.4321 41.1624
0.623846 212.105 37.6713 37.7967
0.625385 204.853 34.2697 34.2923
0.626923 198.187 30.9018 30.7508
0.628462 191.516 27.1854 27.4097
0.63 184.797 23.6682 24.292
0.631538 178.265 20.9593 21.3457
0.633077 171.846 18.7011 18.6566
0.634615 165.546 16.1558 16.2593
0.636154 159.369 13.728 14.0247
0.637692 153.46 11.7123 11.8972
0.639231 147.759 9.81753 10.0624
0.640769 142.209 8.01274 8.55965
0.642308 136.849 6.98255 7.27552
0.643846 131.767 6.24147 6.34253
0.645385 126.549 5.31346 5.87179
0.646923 121.254 5.16994 5.59243
0.648462 116.082 5.72498 5.34115
0.65 111.146 5.59328 4.97956
0.651538 106.394 5.0131 4.06737
0.653077 101.827 3.54428 1.90217
0.654615 97.4637 0.740113 -2.08068
0.656154 93.198 -4.98493 -8.30262
0.657692 88.7844 -14.2261 -17.0213
0.659231 84.3835 -26.0502 -28.6951
0.660769 80.4021 -39.9276 -43.5778
0.662308 76.7618 -57.5858 -60.7856
0.663846 73.2646 -79.6643 -79.0594
0.665385 69.6181 -100.502 -96.625
0.666923 66.0786 -117.828 -111.22
0.668462 62.8138 -128.27 -120.825
0.67 59.6379 -130.99 -124.664
0.671538 56.5486 -127.795 -122.894
0.673077 53.6637 -119.668 -116.456
0.674615 50.9162 -108.766 -106.774
0.676154 48.0859 -95.7579 -95.107
0.677692 45.0303 -82.3481 -82.6411
0.679231 42.1381 -69.1808 -70.3753
0.680769 39.7195 -57.1463 -59.2249
0.682308 37.5089 -47.2027 -49.5814
0.683846 35.5354 -39.9412 -41.5747
0.685385 33.7013 -34.0811 -35.1137
0.686923 31.8744 -29.1752 -29.9524
0.688462 29.8993 -24.8844 -25.634
0.69 27.8201 -21.5119 -21.9093
0.691538 25.7194 -18.3889 -18.6417
0.693077 23.6665 -15.4912 -15.7189
0.694615 21.746 -12.8577 -13.0175
0.696154 19.9389 -10.3001 -10.5398
0.697692 18.4823 -7.99506 -8.2036
0.699231 17.4145 -6.02825 -5.91022
0.700769 16.382 -3.83531 -3.63141
0.702308 15.1882 -1.39119 -1.23859
0.703846 13.8979 0.975597 1.28386
0.705385 12.6581 3.96678 3.83261
0.706923 11.4702 6.62397 6.29386
0.708462 10.33 8.94173 8.59344
0.71 9.40872 10.9253 10.655
0.711538 8.69485 12.5801 12.5616
0.713077 7.99527 14.2543 14.3812
0.714615 7.23742 16.1273 16.1273
0.716154 6.47186 18.0336 17.8125
0.717692 5.78147 19.6538 19.3896
0.719231 5.12738 21.0179 21.0513
0.720769 4.52247 22.0859 22.7831
0.722308 4.00911 24.4717 24.5297
0.723846 3.59403 26.7071 26.336
0.725385 3.13907 28.3597 28.1695
0.726923 2.58849 30.0656 29.7316
0.728462 2.04168 31.3367 31.0573
0.73 1.73844 32.2363 32.2467
0.731538 1.63976 33.3028 33.2173
0.733077 1.61669 34.3482 33.9592
0.734615 1.56981 34.9099 34.5182
0.736154 1.38913 35.0237 34.867
0.737692 1.01269 35.0469 35.0226
0.739231 0.529736 35.0472 35.0558
0.740769 0.101586 35.1049 35.0229
0.742308 -0.111309 35.0605 34.8894
0.743846 -0.0660975 34.8621 34.562
0.745385 0.0986295 34.3991 34.0272
0.746923 0.281266 33.4219 33.3801
0.748462 0.342352 32.411 32.6833
0.75 0.351718 31.8113 31.9792
0.751538 0.355804 31.3784 31.3641
0.753077 0.336395 30.8578 30.8348
0.754615 0.25824 30.3376 30.2122
0.756154 0.134791 29.81 29.3512
0.757692 0.0212833 28.7365 28.3044
0.759231 -0.0877152 27.05 27.1346
0.760769 -0.154902 25.6055 25.9138
0.762308 -0.186447 24.4708 24.7686
0.763846 -0.204832 23.6647 23.6999
0.765385 -0.130729 23.0089 22.5849
0.766923 -0.0513091 21.7545 21.3937
0.768462 0.0239375 20.04 20.164
0.77 0.0774321 18.5182 19.037
0.771538 0.0885853 17.4905 18.0891
0.773077 0.0694623 17.352 17.1676
0.774615 0.0448701 17.0438 16.1598
0.776154 0.0695645 15.4439 14.9774
0.777692 0.210833 13.4824 13.4979
0.779231 0.338079 11.5936 11.6604
0.780769 0.396032 9.98687 9.37303
0.782308 0.333054 7.87437 7.19628
0.783846 0.122947 4.05728 5.45911
0.785385 -0.0700723 2.6677 3.87599
0.786923 -0.225706 2.98604 2.40211
0.788462 -0.314316 2.06931 1.39578
0.79 -0.279045 0.434401 0.604021
0.791538 -0.220022 -1.06805 -0.241372
0.793077 -0.163048 -1.38765 -0.990176
0.794615 -0.129068 -1.2848 -1.56437
0.796154 -0.134411 -1.69511 -2.03598
0.797692 -0.144755 -2.42988 -2.52191
0.799231 -0.161755 -3.41822 -2.89912
0.800769 -0.178456 -3.82445 -3.18803
0.802308 -0.18431 -3.14537 -3.55239
0.803846 -0.134258 -3.10824 -3.9994
0.805385 -0.0212862 -4.26295 -4.5973
0.806923 0.0989915 -5.62631 -5.43605
0.808462 0.179715 -6.79169 -6.33545
0.81 0.227511 -7.39685 -7.05442
0.811538 0.25487 -7.64652 -7.48535
0.813077 0.240138 -7.87391 -7.66336
0.814615 0.206834 -7.77282 -7.76762
0.816154 0.161521 -7.63854 -7.87814
0.817692 0.0818586 -7.90419 -8.04189
0.819231 -0.0193603 -8.16858 -8.3149
0.820769 -0.129961 -8.67907 -8.69432
0.822308 -0.203693 -9.13421 -9.04747
0.823846 -0.223595 -9.5688 -9.34175
0.825385 -0.199254 -9.66144 -9.56941
0.826923 -0.129786 -9.6756 -9.77619
0.828462 -0.0571832 -9.80909 -9.96113
0.83 0.020396 -10.17 -10.135
0.831538 0.0588946 -10.4913 -10.3491
0.833077 0.0522096 -10.5329 -10.6027
0.834615 0.102749 -10.7482 -10.8347
0.836154 0.153618 -11.0814 -10.9804
0.837692 0.168797 -11.3524 -11.0696
0.839231 0.133117 -11.2043 -11.0719
0.840769 0.046853 -10.9794 -10.9378
0.842308 -0.0362529 -10.7636 -10.6497
0.843846 -0.0799324 -10.4209 -10.2983
0.845385 -0.0623506 -9.8815 -9.92825
0.846923 -0.0173382 -9.44541 -9.58035
0.848462 0.00387594 -9.11877 -9.32576
0.85 0.00273415 -9.00785 -9.17627
0.851538 -0.0210055 -9.15129 -9.07036
0.853077 -0.0388648 -9.15685 -8.97881
0.854615 -0.0220852 -8.91958 -8.90015
0.856154 0.0146598 -8.66705 -8.8438
0.857692 0.0711846 -8.6157 -8.86792
0.859231 0.0868288 -8.84838 -9.03483
0.860769 0.0388058 -9.26242 -9.34107
0.862308 -0.0677342 -9.76018 -9.73719
0.863846 -0.18542 -10.2035 -10.1729
0.865385 -0.172293 -10.6061 -10.6079
0.866923 -0.0783571 -11.0418 -11.0281
0.868462 -0.0200415 -11.4365 -11.443
0.87 0.0326224 -11.8548 -11.7928
0.871538 0.0549926 -12.296 -11.9881
0.873077 0.0754466 -12.3778 -12.1176
0.874615 0.110171 -11.9856 -12.3076
0.876154 0.154071 -12.055 -12.5678
0.877692 0.253584 -12.8097 -12.9404
0.879231 0.246885 -13.5813 -13.4673
0.880769 0.125965 -14.2251 -14.0569
0.882308 0.0215492 -14.6612 -14.6412
0.883846 -0.0229241 -15.0169 -15.2492
0.885385 -0.00438066 -15.7215 -15.9318
0.886923 0.0442476 -16.6096 -16.6174
0.888462 0.0281648 -17.7073 -17.2196
0.89 -0.0563661 -18.0957 -17.7299
0.891538 -0.202415 -18.0164 -18.2673
0.893077 -0.346852 -18.2368 -18.9059
0.894615 -0.370796 -19.2923 -19.8095
0.896154 -0.302423 -20.8137 -21.1318
0.897692 -0.169577 -22.5801 -22.8547
0.899231 0.000620979 -24.6461 -24.7535
0.900769 0.175488 -26.913 -26.5896
0.902308 0.311141 -28.8204 -28.1774
0.903846 0.380996 -30.0261 -29.312
0.905385 0.355812 -30.5561 -29.7365
0.906923 0.237421 -30.3784 -29.2846
0.908462 0.0494746 -29.078 -27.9011
0.91 -0.139301 -26.5789 -25.525
0.911538 -0.304203 -23.1231 -21.9508
0.913077 -0.43036 -18.75 -17.1188
0.914615 -0.454692 -12.5238 -11.0929
0.916154 -0.383987 -4.8899 -3.76048
0.917692 -0.238023 3.54711 5.00825
0.919231 -0.0859883 13.5123 14.8677
0.920769 -0.00430512 25.1916 24.4832
0.922308 0.0430288 36.8411 32.5929


==> figures/data/mass_T3.dat <==
t Qb eps epsavg
0.000769231 -0.00346429 7.02132 5.62753
0.00230769 0.140247 6.78269 6.04731
0.00384615 0.276467 5.91098 5.66261
0.00538462 -0.0813737 5.07285 4.71647
0.00692308 0.0108352 3.59559 3.64558
0.00846154 0.185893 2.24421 2.71589
0.01 -0.0214736 1.35797 1.86889
0.0115385 -0.412172 1.31467 1.17845
0.0130769 -0.377098 0.767765 0.616305
0.0146154 -0.0029825 0.180903 0.193303
0.0161538 0.412443 -0.597955 -0.196798
0.0176923 0.431278 -0.735405 -0.544283
0.0192308 0.449037 -0.649212 -0.807942
0.0207692 0.278476 -0.939612 -1.02258
0.0223077 0.135738 -1.12799 -1.28002
0.0238462 -0.0132625 -1.64681 -1.63341
0.0253846 -0.0851314 -1.99754 -2.08621
0.0269231 -0.0321914 -2.40518 -2.6391
0.0284615 0.0459826 -3.19168 -3.20581
0.03 -0.0307161 -3.93944 -3.86719
0.0315385 -0.17498 -4.46169 -4.65257
0.0330769 -0.172947 -5.31128 -5.45363
0.0346154 0.0174109 -6.368 -6.0244
0.0361538 0.243465 -7.26892 -5.91108
0.0376923 0.291593 -6.89066 -4.40841
0.0392308 0.00985163 -4.05469 -1.01102
0.0407692 -0.422872 2.13454 4.42907
0.0423077 -0.583891 10.5425 10.7943
0.0438462 -0.266767 20.2535 16.3923
0.0453846 0.219824 25.3333 19.7614
0.0469231 0.271936 24.2259 19.8732
0.0484615 -0.0405033 19.2399 16.7537
0.05 -0.238439 11.0982 11.549
0.0515385 -0.53282 4.35933 5.69866
0.0530769 -1.16927 -1.03592 0.252506
0.0546154 -1.72261 -5.19785 -4.0105
0.0561538 -2.75805 -8.21686 -7.241
0.0576923 -4.52972 -10.1444 -9.58085
0.0592308 -6.7575 -11.7857 -11.3193
0.0607692 -10.3699 -12.6784 -12.6266
0.0623077 -14.4082 -13.8925 -13.695
0.0638462 -19.6596 -14.7636 -14.5143
0.0653846 -25.8262 -15.46 -15.0562
0.0669231 -33.4507 -15.9378 -15.3319
0.0684615 -42.5038 -15.3959 -15.5976
0.07 -52.4081 -15.1234 -15.4152
0.0715385 -61.0688 -16.2113 -14.6923
0.0730769 -73.5588 -14.5985 -13.5241
0.0746154 -86.9129 -12.2635 -12.0333
0.0761538 -101.355 -9.37846 -9.50794
0.0776923 -115.236 -7.94236 -6.73203
0.0792308 -132.535 -3.39569 -3.55918
0.0807692 -147.99 -0.963157 -0.0969406
0.0823077 -166.429 3.59259 3.58214
0.0838462 -184.532 7.65099 6.96851
0.0853846 -201.25 10.6685 10.3579
0.0869231 -218.521 13.5184 13.4304
0.0884615 -234.772 16.2494 16.1137
0.09 -251.166 18.997 18.4527
0.0915385 -266.714 21.2601 20.3163
0.0930769 -281.277 22.2233 21.6221
0.0946154 -294.338 22.7275 22.1907
0.0961538 -305.945 22.7403 21.8207
0.0976923 -316.171 21.9423 20.7499
0.0992308 -324.09 19.2375 18.9408
0.100769 -330.883 16.9711 16.3143
0.102308 -335.834 13.7816 13.0011
0.103846 -339.811 9.63733 9.43233
0.105385 -342.109 5.27213 5.69329
0.106923 -343.699 1.45714 1.89464
0.108462 -344.743 -1.78193 -1.50181
0.11 -344.405 -5.2808 -4.2983
0.111538 -344.57 -7.42525 -6.59077
0.113077 -344.536 -8.6621 -8.34093
0.114615 -344.665 -10.0251 -9.48301
0.116154 -344.9 -10.4992 -10.382
0.117692 -344.947 -10.8978 -11.0082
0.119231 -344.345 -11.7607 -11.122
0.120769 -344.31 -11.9563 -10.8984
0.122308 -345.17 -10.4881 -10.4336
0.123846 -345.274 -9.27195 -9.51267
0.125385 -344.61 -8.65388 -8.41113
0.126923 -345.065 -7.14949 -7.47404
0.128462 -344.802 -6.32171 -6.60757
0.13 -344.63 -5.89219 -5.66137
0.131538 -344.554 -5.04599 -4.80425
0.133077 -344.904 -3.7985 -4.00636
0.134615 -345.189 -2.9534 -3.3138
0.136154 -345.222 -2.33645 -2.75083
0.137692 -344.835 -2.4029 -2.27743
0.139231 -344.528 -2.23589 -2.0108
0.140769 -344.758 -1.41649 -1.81914
0.142308 -344.193 -1.61786 -1.53327
0.143846 -344.383 -1.42709 -1.2005
0.145385 -344.619 -0.985013 -1.0808
0.146923 -344.78 -0.464465 -0.9125
0.148462 -344.462 -0.95488 -0.65479
0.15 -344.889 -0.802923 -0.285149
0.151538 -345.201 -0.123395 -0.0877682
0.153077 -345.306 0.994105 0.101316
0.154615 -344.656 0.367615 0.407296
0.156154 -344.886 0.0111538 0.719671
0.157692 -344.996 0.79952 0.931082
0.159231 -344.798 1.52438 1.29057
0.160769 -344.905 1.88688 1.6509
0.162308 -344.441 2.19809 2.11101
0.163846 -343.719 1.68753 2.72667
0.165385 -344.576 3.06931 3.36984
0.166923 -344.876 4.56709 4.21173
0.168462 -343.957 5.13082 5.20258
0.17 -343.931 6.48075 5.9598
0.171538 -342.687 6.8537 6.6133
0.173077 -340.819 6.83043 7.41918
0.174615 -338.842 7.74307 7.95454
0.176154 -336.605 9.25695 8.45817
0.177692 -332.581 9.13733 8.82446
0.179231 -327.977 9.40032 8.94897
0.180769 -321.824 8.64205 8.50019
0.182308 -315.319 8.51689 7.98968
0.183846 -306.448 6.8134 7.17467
0.185385 -297.76 6.65162 6.22716
0.186923 -287.716 5.19513 4.89635
0.188462 -276.203 3.983 3.38547
0.19 -263.283 1.78837 1.37412
0.191538 -249.746 -0.60814 -0.780013
0.193077 -234.576 -3.59536 -3.13104
0.194615 -218.99 -5.50166 -5.61282
0.196154 -202.519 -7.78807 -8.00173
0.197692 -184.94 -10.7168 -10.2093
0.199231 -167.646 -12.5108 -12.2384
0.200769 -149.742 -14.6549 -14.0224
0.202308 -132.637 -15.5941 -15.2809
0.203846 -114.896 -16.8529 -16.2192
0.205385 -98.4962 -16.8338 -16.6236
0.206923 -82.4267 -17.3757 -16.6478
0.208462 -67.6597 -16.665 -15.9677
0.21 -54.5663 -15.988 -14.7503
0.211538 -42.6581 -13.2411 -13.0224
0.213077 -31.9003 -10.8831 -10.6694
0.214615 -22.6789 -8.79449 -7.79499
0.216154 -15.8662 -4.72595 -4.77254
0.217692 -10.033 -1.46781 -1.51194
0.219231 -5.62867 1.95998 2.22551
0.220769 -2.52769 5.20251 5.79431
0.222308 -2.01321 10.1748 9.31349
0.223846 -0.282524 13.0606 12.421
0.225385 -1.00626 16.3114 14.9237
0.226923 0.226448 17.317 16.6973
0.228462 0.873587 17.9568 17.4768
0.23 -0.918335 19.1649 17.2713
0.231538 -0.177153 16.8155 16.3607
0.233077 -0.120486 15.2287 14.7756
0.234615 -0.345759 12.7823 12.4054
0.236154 0.0817669 10.1048 10.0037
0.237692 0.261271 7.07119 7.44742
0.239231 -0.11529 4.94532 4.82462
0.240769 -0.0282698 2.38947 2.40048
0.242308 0.380838 -0.432201 0.23544
0.243846 -0.0772647 -2.12086 -1.88154
0.245385 -0.371184 -3.71906 -3.72966
0.246923 0.0840096 -5.72469 -5.06165
0.248462 0.227795 -6.90148 -6.35093
0.25 -0.521174 -6.98647 -7.41584
0.251538 0.554184 -8.55464 -7.71545
0.253077 1.24232 -9.24352 -7.8178
0.254615 -0.870303 -6.89409 -7.82998
0.256154 0.0721096 -7.37606 -7.16424
0.257692 0.718138 -7.22955 -6.20474
0.259231 -0.519789 -5.07561 -5.43834
0.260769 -0.285819 -4.33861 -4.45054
0.262308 -0.302425 -3.29732 -3.37153
0.263846 -0.193457 -2.43022 -2.62162
0.265385 -0.0533774 -1.63391 -1.72892
0.266923 0.849377 -1.49749 -0.755717
0.268462 -0.120957 0.250147 -0.021054
0.27 -0.885854 1.66608 0.781613
0.271538 0.434785 1.08302 1.44785
0.273077 -0.495489 2.53562 1.82289
0.274615 0.449133 1.71876 1.99919
0.276154 0.283601 2.08062 2.25022
0.277692 0.131539 2.4269 2.12466
0.279231 -0.0584785 2.59752 2.30942
0.280769 0.919838 1.51663 2.35271
0.282308 -0.77728 3.02887 2.30449
0.283846 -0.193073 2.19018 2.04321
0.285385 -0.525223 2.27472 1.97318
0.286923 0.378284 1.07257 1.58563
0.288462 -0.265825 1.44638 1.21854
0.29 -0.0230708 0.824189 0.744004
0.291538 -0.0289005 0.518716 0.523124
0.293077 0.428389 -0.255844 0.173093
0.294615 -0.284345 0.178053 -0.115078
0.296154 0.036334 -0.413232 -0.388551
0.297692 0.0212406 -0.577546 -0.495207
0.299231 0.274799 -0.879451 -0.694077
0.300769 -0.0656755 -0.670272 -0.846948
0.302308 -0.0208034 -0.858053 -0.787227
0.303846 0.217432 -1.18402 -0.739012
0.305385 -0.653522 -0.190247 -0.753411
0.306923 -0.0438413 -0.700165 -0.669578
0.308462 0.0972077 -0.799548 -0.516381
0.31 -0.147709 -0.470691 -0.578944
0.311538 -0.137775 -0.366576 -0.622653
0.313077 0.16972 -0.600851 -0.418703
0.314615 0.738384 -1.0685 -0.476527
0.316154 -0.670838 0.413018 -0.455397
0.317692 0.993225 -1.1283 -0.356531
0.319231 0.153689 -0.168869 -0.0547796
0.320769 0.189617 -0.124133 0.0331349
0.322308 -0.589135 0.67537 0.281082
0.323846 -0.267688 0.456377 0.369008
0.325385 -0.310246 0.525244 0.447834
0.326923 0.159379 0.108349 0.388325
0.328462 -0.0146146 0.270777 0.366173
0.33 -0.03381 0.30979 0.385501
0.331538 -0.299853 0.613959 0.460188
0.333077 -0.265676 0.552178 0.449112
0.334615 -0.29075 0.551594 0.257047
0.336154 -0.0496431 0.267959 0.166487
0.337692 0.930759 -0.828391 -0.0757393
0.339231 -0.234743 0.304619 -0.234727
0.340769 0.827818 -0.806015 -0.211084
0.342308 0.165824 -0.162384 -0.0453897
0.343846 -0.359299 0.36037 -0.0685905
0.345385 -0.149894 0.180501 -0.00239024
0.346923 -0.0618324 0.0332873 -0.159537
0.348462 0.153015 -0.178621 -0.150119
0.35 1.14909 -1.18945 -0.209587
0.351538 -0.641092 0.618477 -0.0925064
0.353077 0.103869 -0.17777 0.103287
0.354615 -0.789664 0.698813 0.284872
0.356154 -0.729296 0.656575 0.134493
0.357692 0.0728454 -0.105975 0.0796276
0.359231 0.38088 -0.366016 -0.135771
0.360769 0.31071 -0.282945 -0.298705
0.362308 0.60183 -0.598778 -0.302072
0.363846 0.138448 -0.108143 -0.111271
0.365385 0.126782 -0.176795 0.0257537
0.366923 -0.716311 0.688089 0.115537
0.368462 -0.353683 0.355489 0.13046
0.37 0.212337 -0.184442 0.173839
0.371538 0.164318 -0.143681 0.0806738
0.373077 -0.117428 0.125368 -0.0465716
0.374615 -0.173664 0.166975 -0.147135
0.376154 0.323364 -0.317637 -0.0385354
0.377692 0.699897 -0.653265 0.00702727
0.379231 -0.510922 0.531545 -0.0396104
0.380769 -0.27961 0.294609 0.0124992
0.382308 0.140701 -0.157162 0.0726466
0.383846 -0.0110871 -0.0128882 0.0170527
0.385385 0.291065 -0.335814 -0.02677
0.386923 -0.267544 0.266424 0.0446004
0.388462 0.00195975 0.025462 0.0327442
0.39 -0.299949 0.333796 0.0349821
0.391538 0.190075 -0.156466 -0.0161844
0.393077 0.267779 -0.247873 0.134201
0.394615 0.140888 -0.151604 0.016255
0.396154 -0.99789 0.985602 -0.223454
0.397692 0.329012 -0.357788 -0.0372635
0.399231 1.29291 -1.28971 0.210308
0.400769 -0.796827 0.79007 0.0346692
0.402308 -0.976431 0.967624 0.0172036
0.403846 0.0195762 -0.0135282 0.257404
0.405385 0.412533 -0.43377 0.0577821
0.406923 0.0824557 -0.0996944 -0.22761
0.408462 0.23588 -0.292181 -0.169714
0.41 0.291597 -0.338498 -0.0856176
0.411538 -0.361021 0.348745 -0.0347618
0.413077 0.0263614 -0.0214614 0.0244147
0.414615 -0.141793 0.171423 0.0821675
0.416154 0.0651822 -0.0450281 0.0131534
0.417692 -0.0570145 0.0637665 0.00900486
0.419231 0.137211 -0.139384 -0.0800558
0.420769 -0.0892643 0.10692 -0.0313015
0.422308 0.426018 -0.410402 -0.0917174
0.423846 -0.399161 0.40896 -0.0400812
0.425385 0.336018 -0.337599 0.0094078
0.426923 -0.145308 0.161734 0.0580649
0.428462 -0.30863 0.329849 0.015047
0.43 0.211833 -0.183353 -0.0580199
0.431538 -0.135441 0.168872 0.077394
0.433077 0.830649 -0.819051 0.0962309
0.434615 -1.01514 1.02221 0.0298988
0.436154 -0.304848 0.305745 -0.0159507
0.437692 0.481207 -0.468524 0.115625
0.439231 0.234899 -0.208136 -0.17124
0.440769 5.84971e-05 0.0376991 -0.149729
0.442308 0.911566 -0.877799 -0.0383623
0.443846 -0.544446 0.567758 -0.0431779
0.445385 -0.0468203 0.0353389 0.0544457
0.446923 0.274961 -0.265457 0.249762
0.448462 -0.548484 0.576169 0.123761
0.45 -0.434541 0.4625 0.0997463
0.451538 0.1903 -0.176351 0.193251
0.453077 0.0227867 -0.0123391 0.0352984
0.454615 -0.312368 0.304317 -0.0913892
0.456154 0.307285 -0.310992 0.0236615
0.457692 0.314491 -0.316743 -0.021563
0.459231 -0.529766 0.52425 -0.0654784
0.460769 0.281553 -0.281552 -0.0320838
0.462308 -0.0480178 0.0515804 0.0403274
0.463846 0.176067 -0.169819 -0.0588933
0.465385 -0.166004 0.177959 0.0100103
0.466923 0.0862474 -0.107132 0.0418933
0.468462 -0.185496 0.155252 0.0310408
0.47 -0.31247 0.251598 0.0572577
0.471538 0.156768 -0.237143 0.00373702
0.473077 -0.450171 0.330969 -0.133433
0.474615 0.278976 -0.456564 -0.229057
0.476154 0.299313 -0.523552 -0.204886
0.477692 0.0119291 -0.303694 -0.346603
0.479231 -0.377015 -0.0190095 -0.550621
0.480769 -0.0346917 -0.471491 -0.630097
0.482308 0.853908 -1.49963 -0.793479
0.483846 0.0527779 -0.848972 -0.91586
0.485385 0.146934 -1.15104 -1.0131
0.486923 -0.64695 -0.575252 -1.31237
0.488462 -0.571588 -0.903878 -1.55526
0.49 1.48915 -3.22449 -1.64691
0.491538 0.145691 -2.14541 -2.05444
0.493077 -0.736339 -1.53777 -2.41269
0.494615 0.0541616 -2.62852 -2.34905
0.496154 -0.0142285 -2.79069 -2.57968
0.497692 -0.434998 -2.55149 -2.90723
0.499231 0.243395 -3.31291 -3.00351
0.500769 0.0966313 -3.21972 -3.10174
0.502308 0.165558 -3.18153 -2.99836
0.503846 0.541684 -3.29657 -2.55417
0.505385 -0.211674 -2.03731 -2.05358
0.506923 -0.461513 -0.969064 -1.04201
0.508462 0.608364 -0.862007 0.415208
0.51 -0.70147 1.92072 1.99031
0.511538 -0.678756 4.03668 3.82955
0.513077 0.04026 5.86875 6.69821
0.514615 1.3199 7.8126 9.29068
0.516154 -0.758648 13.8383 11.4473
0.517692 3.22457 14.7227 14.2548
0.519231 9.5571 14.1835 17.3404
0.520769 10.583 19.8521 18.5096
0.522308 14.5874 24.1024 19.0828
0.523846 29.0347 19.1495 18.9037
0.525385 41.6939 17.7848 16.532
0.526923 57.6288 13.9893 12.1308
0.528462 77.4614 8.04682 7.73651
0.53 98.6229 1.30896 3.05879
0.531538 118.367 -2.35546 -1.31036
0.533077 138.452 -5.87773 -5.38155
0.534615 158.96 -7.68889 -8.7328
0.536154 182.444 -12.4646 -12.0488
0.537692 205.163 -15.1646 -15.293
0.539231 229.632 -19.2133 -18.5425
0.540769 254.04 -21.8613 -20.7747
0.542308 278.104 -24.4665 -22.1165
0.543846 299.01 -23.4824 -22.0179
0.545385 319.641 -22.1007 -21.0144
0.546923 336.277 -18.4351 -19.1546
0.548462 355.416 -17.0338 -16.9439
0.55 372.401 -14.9227 -14.9857
0.551538 388.636 -12.3367 -13.3334
0.553077 405.251 -12.3673 -11.4045
0.554615 420.143 -10.2834 -9.42229
0.556154 430.093 -7.02412 -7.11165
0.557692 439.669 -4.93089 -3.96232
0.559231 446.816 -1.14791 -1.08563
0.560769 452.652 3.87892 1.79994
0.562308 460.272 3.85393 4.62204
0.563846 463.019 7.38244 6.52764
0.565385 466.783 9.31497 7.84742
0.566923 470.627 8.41628 9.1536
0.568462 469.566 10.2715 10.1435
0.57 469.176 10.3776 10.8668
0.571538 466.444 12.1211 11.6246
0.573077 462.305 12.8132 11.9595
0.574615 458.914 12.4875 12.021
0.576154 454.715 11.8684 11.2311
0.577692 450.085 10.9513 10.0827
0.579231 446.105 8.06563 9.12979
0.580769 438.801 6.82601 8.02427
0.582308 430.573 7.84161 6.80612
0.583846 423.637 6.33899 6.29231
0.585385 414.967 4.40915 6.17222
0.586923 406.894 5.72692 5.77283
0.588462 397.612 6.5608 5.02724
0.59 389.138 5.72485 4.47078
0.591538 382.681 2.40017 3.63576
0.593077 373.574 2.05295 2.4085
0.594615 363.854 1.46042 1.00586
0.596154 355.66 0.427839 0.202863
0.597692 347.023 -1.56016 -0.488812
0.599231 337.858 -1.38096 -1.27356
0.600769 329.191 -1.36598 -2.06283
0.602308 321.482 -2.41536 -2.47704
0.603846 313.158 -3.76577 -2.80513
0.605385 304.698 -3.41249 -3.12206
0.606923 295.496 -3.00417 -3.31429
0.608462 287.633 -2.99104 -3.22835
0.61 279.939 -3.46465 -3.01242
0.611538 271.843 -3.24521 -2.83661
0.613077 263.505 -2.32758 -2.76218
0.614615 255.535 -2.16524 -2.80873
0.616154 248.586 -2.50941 -2.7036
0.617692 241.404 -3.81765 -2.68014
0.619231 233.107 -2.77719 -2.72708
0.620769 225.772 -2.22901 -2.63571
0.622308 219.126 -2.37583 -2.19115
0.623846 211.908 -2.23176 -1.99478
0.625385 204.703 -1.36445 -1.78812
0.626923 198.217 -1.76682 -1.33964
0.628462 191.357 -1.25476 -0.758183
0.63 184.619 -0.141751 -0.313429
0.631538 177.75 0.781737 0.161395
0.633077 171.75 0.723144 0.607969
0.634615 165.779 0.635847 0.830518
0.636154 159.56 1.09246 0.943953
0.637692 154.113 0.946785 1.21035
0.639231 148.411 1.29839 1.65013
0.640769 142.347 2.02228 2.07734
0.642308 136.211 2.93735 2.63393
0.643846 130.889 3.1635 2.9464
0.645385 125.532 3.82262 3.09895
0.646923 121.459 2.77441 3.28023
0.648462 116.512 2.80736 3.5269
0.65 111.198 3.78806 3.81869
0.651538 106.366 4.39257 4.4776
0.653077 101.655 5.20354 5.2814
0.654615 97.2175 6.14334 6.0199
0.656154 93.2821 6.87635 6.7754
0.657692 89.4344 7.45272 7.35458
0.659231 85.2044 8.2241 7.22664
0.660769 80.7646 8.22852 5.62725
0.662308 76.7906 5.7193 2.09606
0.663846 73.0881 -1.08285 -3.64339
0.665385 69.4347 -10.0692 -10.513
0.666923 65.8629 -20.8388 -16.6912
0.668462 62.5052 -26.5451 -20.5552
0.67 59.3186 -25.5785 -21.4131
0.671538 56.6964 -20.4709 -19.0554
0.673077 53.9666 -14.4828 -14.6486
0.674615 50.5957 -8.70091 -9.95198
0.676154 47.5244 -4.10143 -6.03299
0.677692 45.0308 -1.85996 -3.18406
0.679231 42.638 -0.824999 -1.50473
0.680769 40.0659 -0.201232 -0.802828
0.682308 37.6832 -0.325535 -0.577221
0.683846 35.5654 -0.694444 -0.469243
0.685385 33.4499 -0.811219 -0.359299
0.686923 31.2136 -0.315467 -0.103386
0.688462 29.0345 0.306067 0.380674
0.69 26.9277 0.935966 1.02444
0.691538 25.0148 1.73131 1.63595
0.693077 23.4587 2.4673 2.16296
0.694615 22.2778 2.74615 2.64288
0.696154 21.003 2.94931 3.06611
0.697692 19.4876 3.34853 3.39867
0.699231 17.6051 3.86173 3.67398
0.700769 16.0055 4.11746 3.84169
0.702308 14.6692 4.14542 3.81572
0.703846 13.6357 3.79989 3.70121
0.705385 12.8967 3.17452 3.6178
0.706923 11.8382 3.25865 3.51142
0.708462 10.6556 3.72968 3.50525
0.71 9.65445 3.5632 3.61447
0.711538 8.57716 3.76982 3.60717
0.713077 7.57916 3.79644 3.39984
0.714615 6.90835 3.22451 3.07625
0.716154 6.2272 2.66336 2.6335
0.717692 5.64328 1.95941 2.11075
0.719231 5.22438 1.53108 1.65274
0.720769 5.00129 1.15431 1.39938
0.722308 4.34629 0.907441 1.29938
0.723846 3.24419 1.40772 1.23197
0.725385 2.37845 1.52367 1.15447
0.726923 2.27315 1.20658 1.11311
0.728462 2.13132 0.718811 0.965962
0.73 1.7064 0.773521 0.729947
0.731538 1.59571 0.645144 0.514647
0.733077 1.60313 0.289767 0.34132
0.734615 1.23805 0.130527 0.164563
0.736154 0.877822 -0.137865 0.0238709
0.737692 0.686001 -0.170923 -0.271786
0.739231 0.425446 -0.113502 -0.632164
0.740769 0.470688 -1.11475 -0.987576
0.742308 0.863191 -1.54237 -1.17405
0.743846 0.985723 -2.05653 -1.30596
0.745385 0.35659 -1.02829 -1.23771
0.746923 -0.15967 -0.693245 -1.0052
0.748462 0.086577 -0.862916 -0.593921
0.75 -0.176054 -0.495692 -0.324675
0.751538 -0.576173 0.196369 -0.298816
0.753077 -0.445221 0.357144 -0.18238
0.754615 0.418976 -0.684566 -0.0843144
0.756154 0.493891 -0.253457 -0.222899
0.757692 0.408289 0.0130497 -0.342195
0.759231 0.135832 -0.564338 -0.146029
0.760769 -0.0943475 -0.392794 -0.0254894
0.762308 -0.110411 0.471576 0.165337
0.763846 -0.12715 0.337669 0.348762
0.765385 -0.0407694 0.996037 0.571448
0.766923 -0.0917009 0.336778 0.580827
0.768462 -0.100839 1.00896 0.599791
0.77 -0.0110703 0.551925 0.591081
0.771538 0.0907012 0.418599 0.646339
0.773077 -0.271883 0.923503 0.721109
0.774615 -0.260976 0.618803 0.899787
0.776154 0.158507 1.21328 1.07314
0.777692 0.422045 1.30609 1.13116
0.779231 0.186678 1.31396 1.16449
0.780769 0.0248323 1.1838 1.12696
0.782308 -0.00088529 0.803492 1.09578
0.783846 -0.00492477 0.973313 1.08342
0.785385 0.00184803 1.19049 1.04528
0.786923 0.019596 1.27505 0.985851
0.788462 0.00937613 0.975329 0.829193
0.79 0.0690414 0.556133 0.358086
0.791538 0.346783 0.302002 0.10497
0.793077 0.383769 -1.64869 0.00111088
0.794615 0.0181029 0.189349 -0.0253077
0.796154 -0.361685 0.538917 -0.061172
0.797692 -0.287055 0.494413 0.149641
0.799231 -0.047331 0.0110872 0.0710829
0.800769 -0.0430349 -0.118007 -0.0669126
0.802308 -0.147119 -0.465207 -0.256857
0.803846 -0.238584 -0.174686 -0.316551
0.805385 -0.164292 -0.577564 -0.329898
0.806923 -0.00645694 -0.277732 -0.471688
0.808462 -0.00237057 -0.102647 -0.585128
0.81 0.145098 -1.23084 -0.554499
0.811538 0.217648 -0.774259 -0.505593
0.813077 0.0143842 -0.382364 -0.466961
0.814615 -0.0218751 -0.0840308 -0.277057
0.816154 0.00869944 0.0505656 -0.174525
0.817692 0.0219443 -0.215788 -0.289868
0.819231 -0.00539055 -0.226126 -0.373638
0.820769 -0.0534895 -1.04114 -0.373879
0.822308 -0.0535692 -0.437978 -0.243399
0.823846 0.0229222 -0.0704802 -0.151781
0.825385 0.0694277 0.564904 -0.0682084
0.826923 0.0916044 0.378837 0.00641986
0.828462 0.0224293 -0.450294 0.00325141
0.83 -0.153235 -0.15062 -0.210921
0.831538 -0.0168515 0.0923169 -0.254313
0.833077 0.2015 -0.699129 -0.0985964
0.834615 0.0991265 -0.0253117 -0.0816669
0.836154 -0.0496439 0.297786 -0.0268813
0.837692 -0.0107792 -0.0575281 0.011088
0.839231 0.0138906 0.305661 -0.0582026
0.840769 0.169356 -0.407939 -0.0478467
0.842308 0.219417 -0.414355 -0.103412
0.843846 -0.0751092 0.331746 -0.363448
0.845385 -0.170051 -0.271946 -0.390149
0.846923 0.231328 -1.1127 -0.292847
0.848462 0.302626 -0.523425 -0.266963
0.85 -0.503305 0.101571 -0.147731
0.851538 -0.78605 0.406866 -0.0344685
0.853077 -0.312285 0.377539 0.0252225
0.854615 0.199026 -0.558569 0.0668769
0.856154 -0.0448389 -0.236888 -0.0169057
0.857692 -0.104755 0.360035 -0.164236
0.859231 0.171968 0.0139409 -0.131766
0.860769 0.202116 -0.482778 -0.0621433
0.862308 0.118956 -0.293998 0.0229233
0.863846 -0.136851 0.0815449 0.0307313
0.865385 -0.206383 0.88431 0.00644815
0.866923 0.0890561 0.031758 -0.0753122
0.868462 0.232806 -0.560357 -0.0849587
0.87 0.19218 -0.77462 -0.242337
0.871538 0.016643 0.0826545 -0.383569
0.873077 -0.140594 0.0576481 -0.317513
0.874615 -0.11551 -0.618646 -0.265776
0.876154 -0.0895232 -0.247567 -0.453807
0.877692 -0.0387516 -0.461517 -0.662792
0.879231 -0.0457549 -0.888096 -0.768375
0.880769 -0.00544533 -1.08537 -0.968891
0.882308 0.0611269 -1.21388 -1.13133
0.883846 -0.00589089 -1.21152 -1.16855
0.885385 -0.0219775 -1.27078 -1.19238
0.886923 0.0274756 -1.05379 -1.15072
0.888462 0.0374058 -1.4635 -1.09979
0.89 0.113801 -0.950918 -1.00105
0.891538 0.0537717 -0.965627 -1.00466
0.893077 -0.0337635 -0.759567 -1.02617
0.894615 0.018518 -1.09887 -1.11334
0.896154 0.017137 -1.31054 -1.22237
0.897692 0.165562 -1.42079 -1.33297
0.899231 0.400213 -1.5181 -1.33339
0.900769 0.133302 -1.33738 -1.37154
0.902308 -0.389039 -1.02413 -1.46177
0.903846 -0.366022 -1.52281 -1.60328
0.905385 -0.129383 -1.85516 -1.83912
0.906923 0.0785206 -2.23112 -2.18039
0.908462 0.0726379 -2.53978 -2.46919
0.91 -0.00339017 -2.82943 -2.68236
0.911538 -0.0134551 -2.95289 -2.71713
0.913077 -0.0178293 -2.98964 -2.58114
0.914615 0.00810202 -2.38792 -2.22225
0.916154 -0.0268118 -1.85052 -1.47738
0.917692 -0.148006 -1.03818 -0.301567
0.919231 -0.39351 0.795075 1.28274
0.920769 -0.201767 2.832 3.04424
0.922308 -0.00953694 5.54914 4.59561


==> figures/data/mass_T4.dat <==
t Qb eps epsavg
0.000769231 0.190446 1.05538 0.532497
0.00230769 1.42709 -0.314914 0.526592
0.00384615 0.110049 0.614519 0.428281
0.00538462 0.107069 0.55142 0.236697
0.00692308 -0.0542915 0.371881 0.246035
0.00846154 0.346014 -0.204123 0.182339
0.01 0.15031 -0.130814 0.042213
0.0115385 -0.427412 0.349095 0.0175434
0.0130769 0.200933 -0.165525 0.0126175
0.0146154 -0.204466 0.277751 -0.0982603
0.0161538 -0.233943 -0.200299 -0.236595
0.0176923 0.192415 -0.766788 -0.279068
0.0192308 -0.192575 -0.462526 -0.519684
0.0207692 -0.323564 -0.229184 -0.413636
0.0223077 0.515973 -1.1604 -0.155191
0.0238462 -0.768066 0.378091 -0.15636
0.0253846 -0.980563 0.618121 -0.213011
0.0269231 0.0187877 -0.472883 -0.0621351
0.0284615 0.0575 -0.602197 -0.27057
0.03 -0.248477 -0.115753 -0.461087
0.0315385 0.266703 -0.687485 -0.355298
0.0330769 0.00609447 -0.370783 -0.440267
0.0346154 -0.63604 0.232366 -0.64334
0.0361538 0.551541 -1.12244 -0.75748
0.0376923 0.314953 -1.23494 -0.950787
0.0392308 0.0211729 -1.21367 -1.02582
0.0407692 -0.064917 -1.32402 -0.168859
0.0423077 -0.177978 -0.345407 1.46184
0.0438462 0.472509 3.24093 2.88475
0.0453846 0.196776 7.21096 3.72296
0.0469231 -0.174443 5.92205 3.96638
0.0484615 -0.235541 2.89307 3.39275
0.05 -0.355524 0.890212 1.84543
0.0515385 -0.856639 0.48421 0.4964
0.0530769 -0.292125 -1.03271 -0.428035
0.0546154 -1.63611 -0.812884 -0.944184
0.0561538 -2.10316 -1.92565 -1.50189
0.0576923 -4.60882 -1.59857 -1.76926
0.0592308 -6.56758 -2.56222 -2.21664
0.0607692 -10.5018 -2.23691 -2.46943
0.0623077 -13.9195 -3.15501 -2.42558
0.0638462 -18.9292 -3.12778 -2.3745
0.0653846 -26.6217 -1.54086 -2.22989
0.0669231 -32.3981 -2.77558 -1.97956
0.0684615 -42.1182 -1.21147 -1.46296
0.07 -49.8466 -2.50452 -1.53963
0.0715385 -62.8754 -0.125427 -1.08226
0.0730769 -72.2622 -2.51047 -0.657095
0.0746154 -87.9638 0.294946 -0.342656
0.0761538 -102.287 1.0483 -0.000910281
0.0776923 -115.684 -0.247058 0.472723
0.0792308 -132.761 1.45447 0.78287
0.0807692 -148.214 0.308439 0.814576
0.0823077 -166.437 1.65457 0.896396
0.0838462 -182.325 0.688388 1.45376
0.0853846 -199.526 0.0545353 1.79048
0.0869231 -221.5 5.58166 2.18285
0.0884615 -234.028 1.76316 2.51481
0.09 -255.183 5.98382 3.01097
0.0915385 -267.682 3.35654 2.57397
0.0930769 -282.749 3.83596 2.66676
0.0946154 -294.222 2.23626 1.99543
0.0961538 -307.73 3.4246 1.82682
0.0976923 -315.289 0.561302 1.1884
0.0992308 -326.144 2.58289 0.895893
0.100769 -330.088 -1.06999 -0.111493
0.102308 -337.564 1.11899 -0.461716
0.103846 -338.169 -2.98043 -1.40494
0.105385 -342.358 -2.18401 -1.76954
0.106923 -342.907 -3.69943 -2.48735
0.108462 -344.084 -3.4556 -2.42747
0.11 -344.84 -3.10821 -2.6689
0.111538 -346.487 -1.08088 -2.4655
0.113077 -343.726 -3.16861 -2.33468
0.114615 -344.469 -2.12252 -1.57405
0.116154 -344.193 -1.73718 -1.12192
0.117692 -346.037 1.19259 -0.529725
0.119231 -344.242 -0.0145069 0.157802
0.120769 -344.503 0.321531 0.705404
0.122308 -345.643 1.59624 0.698811
0.123846 -344.677 0.719439 0.805045
0.125385 -344.592 0.730025 0.956621
0.126923 -344.444 0.622597 0.818213
0.128462 -345.381 1.42294 0.899001
0.13 -345.187 1.01541 0.757283
0.131538 -346.381 1.91199 0.706687
0.133077 -343.727 -0.471704 0.359726
0.134615 -344.747 0.320856 0.376081
0.136154 -343.854 -0.867014 0.0359695
0.137692 -346.463 1.64356 -0.0496246
0.139231 -344.786 -0.248025 -0.0982547
0.140769 -344.301 -0.947551 -0.160852
0.142308 -345.663 0.516376 -0.414151
0.143846 -344.591 -1.04494 -0.246993
0.145385 -344.711 -0.532584 -0.0925289
0.146923 -344.989 0.302767 -0.171063
0.148462 -345.121 0.197972 -0.050867
0.15 -344.806 -0.24821 -0.0700031
0.151538 -344.85 -0.254718 -0.323076
0.153077 -344.394 -0.717887 -0.498904
0.154615 -344.162 -0.975294 -0.568959
0.156154 -344.725 -0.394215 -0.339898
0.157692 -344.836 -0.132956 -0.368451
0.159231 -346.214 1.28945 -0.0901085
0.160769 -343.143 -1.84066 0.0888925
0.162308 -345.566 0.266857 0.0888625
0.163846 -345.137 -0.0843717 0.0618017
0.165385 -344.789 -0.0998118 0.261227
0.166923 -346.764 2.36051 0.242403
0.168462 -344.179 0.279662 0.121268
0.17 -344.075 0.473604 0.313466
0.171538 -342.016 -0.588947 0.446819
0.173077 -342.584 1.62271 0.61017
0.174615 -340.775 2.34891 0.735835
0.176154 -337.093 1.36139 0.906697
0.177692 -334.144 1.9927 0.863542
0.179231 -329.025 1.11632 0.621564
0.180769 -322.098 0.376979 0.348014
0.182308 -315.333 0.233954 0.18252
0.183846 -306.206 -0.956251 0.118122
0.185385 -297.98 0.239328 0.0142075
0.186923 -287.767 -0.0783222 0.0467496
0.188462 -275.774 -0.390562 -0.00617004
0.19 -263.717 0.102018 -0.195747
0.191538 -249.074 -0.898777 -0.357888
0.193077 -234.401 -0.783979 -0.236447
0.194615 -218.202 -0.938029 -0.515463
0.196154 -203.294 0.455975 -0.42272
0.197692 -183.838 -1.65758 -0.451936
0.199231 -167.783 0.0107819 -0.493105
0.200769 -149.909 -0.440767 -0.586942
0.202308 -131.728 -1.13366 -0.829495
0.203846 -116.924 0.924058 -0.981624
0.205385 -96.8695 -2.73521 -1.04845
0.206923 -82.6101 -1.03116 -0.965742
0.208462 -66.8447 -1.64351 -1.11415
0.21 -54.3688 -0.602602 -0.703464
0.211538 -41.4995 -1.40613 -0.566415
0.213077 -31.9895 -0.145423 -0.352869
0.214615 -22.5483 -0.182077 -0.0742747
0.216154 -15.3268 0.0776968 0.202991
0.217692 -11.0123 1.41228 0.63031
0.219231 -5.6107 0.550361 0.847557
0.220769 -3.98614 2.35965 1.31666
0.222308 -1.78133 2.262 1.45642
0.223846 -1.60203 3.32041 1.69984
0.225385 1.0183 0.873877 1.88239
0.226923 0.925299 0.834295 1.58081
0.228462 -1.44983 2.69907 1.09286
0.23 1.74103 -1.30424 0.679306
0.231538 -0.553201 0.202359 0.0327816
0.233077 -1.01318 -0.0668263 -0.853161
0.234615 0.390664 -1.77006 -0.874386
0.236154 -0.432683 -0.996481 -1.26869
0.237692 -0.949177 -0.299518 -1.34196
0.239231 0.614581 -1.74852 -1.09
0.240769 -1.02089 0.192473 -0.836629
0.242308 -0.496326 0.0872839 -0.575083
0.243846 -0.568394 0.427028 -0.165921
0.245385 -1.24863 1.322 0.161136
0.246923 0.864976 -0.592307 0.398791
0.248462 -0.0643822 0.562023 0.502775
0.25 -0.702692 1.18297 0.409582
0.251538 0.34224 -0.0228312 0.397398
0.253077 0.702374 -0.484223 0.0649522
0.254615 1.17129 -1.12992 0.0781924
0.256154 1.3089 -1.34088 0.0699532
0.257692 -2.41548 2.38552 -0.144436
0.259231 -0.638558 0.65649 -0.0950115
0.260769 0.586326 -0.760055 0.0369488
0.262308 -1.89206 1.69866 -0.105022
0.263846 0.0921931 -0.179554 -0.143099
0.265385 -0.233302 0.236858 0.0921488
0.266923 0.333208 -0.421536 -0.0640818
0.268462 -0.1254 0.180101 0.0357682
0.27 0.789076 -0.761798 -0.0649432
0.271538 -0.516153 0.600152 -0.0826746
0.273077 0.885344 -0.821868 -0.0119672
0.274615 0.769933 -0.743698 0.138107
0.276154 -1.01888 1.14146 0.0283561
0.277692 0.0962208 -0.0127882 0.0472752
0.279231 0.897636 -0.838243 0.0975949
0.280769 0.370891 -0.32297 0.0148468
0.282308 -0.403478 0.415349 -0.0499003
0.283846 0.148788 -0.263165 -0.0184493
0.285385 -0.553031 0.346511 0.164151
0.286923 -1.01748 0.81368 0.0477067
0.288462 -0.898142 0.781803 -0.051689
0.29 0.968092 -0.909865 0.033226
0.291538 0.597766 -0.554557 -0.150643
0.293077 0.238646 -0.288254 -0.303592
0.294615 1.58341 -1.72835 -0.203199
0.296154 -0.0554704 0.0650026 -0.0543623
0.297692 0.282396 -0.131866 -0.0523897
0.299231 -0.859949 1.05998 0.237823
0.300769 -0.0644301 0.133478 0.0736496
0.302308 -0.995739 1.04148 0.266289
0.303846 0.696754 -0.602063 0.134679
0.305385 -1.9318 1.91968 -0.0994669
0.306923 0.620824 -0.659801 0.0652128
0.308462 1.02436 -1.11453 0.129101
0.31 -2.56144 2.44295 -0.1378
0.311538 -0.684998 0.530812 0.0189314
0.313077 0.373275 -0.491785 -0.0120695
0.314615 -1.42147 1.4293 -0.109817
0.316154 0.446847 -0.461906 -0.0134125
0.317692 -1.40853 1.44536 -0.114887
0.319231 0.237077 -0.147973 -0.225912
0.320769 1.45325 -1.39394 -0.0389482
0.322308 0.135897 -0.134898 -0.13619
0.323846 1.14314 -1.07277 0.145651
0.325385 1.00299 -0.89055 0.245886
0.326923 -1.16581 1.23209 0.128458
0.328462 1.0408 -0.965249 0.151721
0.33 1.1698 -1.12998 0.0921708
0.331538 -0.181941 0.157872 -0.333102
0.333077 0.0100309 0.0281253 -0.157959
0.334615 0.495357 -0.465067 0.0302251
0.336154 -0.583581 0.568131 -0.0755225
0.337692 -0.284318 0.279785 0.0124912
0.339231 1.23067 -1.24202 0.137049
0.340769 -0.625991 0.609966 0.226259
0.342308 0.0532655 -0.0815844 0.0587165
0.343846 -2.00894 1.89786 -0.124863
0.345385 0.265324 -0.336017 -0.0029819
0.346923 2.43273 -2.5033 0.0117195
0.348462 -0.686402 0.654708 -0.305666
0.35 -0.00333859 0.0349233 -0.127018
0.351538 0.81782 -0.840098 0.202929
0.353077 -1.19015 1.19701 -0.0423843
0.354615 -0.286811 0.294593 -0.00388064
0.356154 0.0979383 -0.098519 0.184807
0.357692 -0.07863 0.0754077 0.0513502
0.359231 -0.519859 0.484751 -0.00122068
0.360769 0.399448 -0.486256 0.02356
0.362308 0.30478 -0.34577 0.0271151
0.363846 0.187223 -0.166018 -0.0950985
0.365385 -0.864953 0.858182 0.0304637
0.366923 -0.299205 0.306445 -0.00315673
0.368462 -0.727491 0.745406 0.00740155
0.37 0.506532 -0.489314 -0.146426
0.371538 0.323352 -0.305196 0.0973978
0.373077 0.369854 -0.32729 -0.0384754
0.374615 -2.22429 2.21656 -0.00670589
0.376154 0.823125 -0.804033 -0.0763898
0.377692 0.4085 -0.416315 0.0671634
0.379231 1.05757 -1.08517 0.0041974
0.380769 0.502086 -0.527207 -0.0248656
0.382308 -0.271657 0.235876 0.102393
0.383846 0.179516 -0.221746 0.0601456
0.385385 -1.87094 1.82375 0.0320738
0.386923 -0.00450807 -0.028432 -0.0995597
0.388462 -0.64143 0.666867 0.0323785
0.39 -0.382442 0.378701 -0.109724
0.391538 -0.890047 0.864322 -0.092188
0.393077 0.237996 -0.226155 -0.0426769
0.394615 -0.0293719 0.0390301 0.0533551
0.396154 -1.26809 1.3296 0.0185402
0.397692 -0.190024 0.256833 0.00609151
0.399231 0.0332628 0.0320092 0.0930838
0.400769 0.635008 -0.59752 0.111415
0.402308 0.225823 -0.196518 -0.0598273
0.403846 -0.832912 0.898844 0.00494666
0.405385 0.852743 -0.839795 0.0205904
0.406923 -0.319493 0.31014 -0.111444
0.408462 -0.202905 0.155619 -0.125979
0.41 -0.171048 0.173458 0.190923
0.411538 -0.272141 0.245477 -0.0514681
0.413077 -1.3248 1.28276 -0.0544634
0.414615 1.12425 -1.1522 0.09633
0.416154 0.211242 -0.259142 0.0345755
0.417692 0.34245 -0.359309 -0.205125
0.419231 0.289985 -0.300478 0.0634517
0.420769 0.309568 -0.339035 0.054307
0.422308 -0.515619 0.464826 0.0695687
0.423846 0.3024 -0.35764 0.163233
0.425385 -0.569927 0.590655 -0.0620554
0.426923 -0.833307 0.889074 -0.0648947
0.428462 1.92038 -1.89285 -0.0902549
0.43 -0.381812 0.383087 -0.112848
0.431538 0.648526 -0.624022 -0.21634
0.433077 -0.0259006 0.0746628 0.148256
0.434615 0.385582 -0.331355 0.0610373
0.436154 -0.481442 0.48677 0.0988593
0.437692 1.25623 -1.29934 0.088417
0.439231 0.430342 -0.483881 0.230233
0.440769 0.186278 -0.216147 -0.0024391
0.442308 -1.25787 1.23982 -0.0166494
0.443846 0.427016 -0.475737 -0.151469
0.445385 0.385229 -0.385064 -0.0074313
0.446923 1.13397 -1.13259 -0.212015
0.448462 -1.70672 1.76141 -0.0951167
0.45 0.827196 -0.7528 -0.182908
0.451538 0.668626 -0.550312 0.151333
0.453077 1.0334 -0.916302 -0.0412978
0.454615 -1.79877 1.8902 0.138489
0.456154 0.395282 -0.295785 0.145652
0.457692 -0.0340265 0.111246 0.0773711
0.459231 0.510186 -0.469239 -0.00825455
0.460769 0.581943 -0.60904 0.0779737
0.462308 -2.20476 2.13921 -0.117504
0.463846 -0.67741 0.596764 -0.116478
0.465385 0.707683 -0.790996 0.0783927
0.466923 0.825839 -0.897112 0.0346413
0.468462 -0.36736 0.255959 -0.0524666
0.47 -0.0868712 -0.0276989 0.0298778
0.471538 0.357392 -0.474931 -0.0395115
0.473077 0.128185 -0.234848 -0.00672556
0.474615 0.230139 -0.301035 -0.0412396
0.476154 -0.316469 0.272599 -0.0490816
0.477692 0.257442 -0.26136 0.028443
0.479231 -0.47399 0.462671 0.0713716
0.480769 -1.56622 1.58291 0.0699613
0.482308 0.34408 -0.307958 0.0176979
0.483846 -0.352139 0.38862 0.0511249
0.485385 0.420014 -0.376995 -0.063288
0.486923 0.242471 -0.187897 -0.0995141
0.488462 -0.131925 0.177078 -0.0978433
0.49 -0.00312125 0.0805045 -0.0502456
0.491538 -0.108601 0.161073 0.0695228
0.493077 1.01079 -0.969121 0.103308
0.494615 -0.81425 0.825879 0.07199
0.496154 0.258864 -0.299 0.0211896
0.497692 1.63932 -1.77329 -0.0566283
0.499231 -0.435463 0.245087 -0.315043
0.500769 0.021063 -0.322927 -0.384211
0.502308 0.663859 -1.1158 -0.466112
0.503846 -0.509357 -0.0919715 -0.655694
0.505385 -0.0273862 -0.718811 -0.771919
0.506923 0.169959 -1.10993 -0.816385
0.508462 0.0747926 -1.12726 -0.892199
0.51 0.41822 -1.46856 -0.81867
0.511538 0.266328 -1.07712 -0.430166
0.513077 0.135348 -0.391688 0.28135
0.514615 -0.810166 1.66259 1.17342
0.516154 -0.349321 3.12519 1.07392
0.517692 1.57588 4.12475 2.23354
0.519231 12.4072 -2.78612 3.48245
0.520769 9.94317 4.99151 3.58947
0.522308 14.6098 7.67148 3.5683
0.523846 28.6925 3.1283 3.64488
0.525385 39.5524 3.8499 1.86379
0.526923 59.181 -1.88008 -0.914093
0.528462 77.1692 -3.50675 -2.74199
0.53 99.624 -7.66605 -3.97007
0.531538 118.623 -6.16977 -4.06971
0.533077 137.829 -3.05892 -3.51597
0.534615 159.011 -1.49746 -1.99652
0.536154 183.587 -1.68895 -1.07517
0.537692 204.386 0.901638 -0.730597
0.539231 230.546 -1.62552 -0.586386
0.540769 253.746 -0.883279 -0.632318
0.542308 278.065 -1.57824 -0.587891
0.543846 299.899 -1.4633 0.188635
0.545385 318.119 1.77773 0.781344
0.546923 336.317 2.59104 1.03517
0.548462 355.025 2.46893 1.4405
0.55 376.074 -0.979382 1.27372
0.551538 389.911 -0.79954 0.459431
0.553077 404.444 -0.199087 -0.455186
0.554615 419.828 -2.61916 -0.598968
0.556154 432.311 -3.18679 -0.656694
0.557692 439.274 0.0612548 -0.740396
0.559231 446.293 1.653 -0.0663973
0.560769 453.871 0.108141 0.557629
0.562308 458.258 2.30534 0.499452
0.563846 463.865 0.621202 0.289731
0.565385 467.34 -0.705378 0.0239473
0.566923 469.816 -0.631765 -0.472619
0.568462 470.982 -1.44372 -0.417377
0.57 469.404 -0.908518 -0.0110499
0.571538 466.113 1.00447 0.0669707
0.573077 462.177 1.87536 0.634459
0.574615 461.129 -1.01548 0.944697
0.576154 454.272 2.14621 0.695529
0.577692 448.907 1.407 0.144343
0.579231 445.354 -0.581202 0.108354
0.580769 438.703 -1.00057 -0.182984
0.582308 431.182 -0.351614 -0.327169
0.583846 423.416 0.02324 0.0773337
0.585385 415.447 0.000248078 0.428597
0.586923 406.214 1.63446 0.58056
0.588462 399.325 0.000253381 0.556418
0.59 390.281 0.161456 0.314752
0.591538 381.291 0.600335 -0.0279162
0.593077 373.676 -1.28693 -0.127208
0.594615 364.494 -0.390744 -0.202244
0.596154 354.892 0.197844 -0.133855
0.597692 347.591 -0.14213 0.00985654
0.599231 337.919 -0.17555 0.105607
0.600769 329.179 -0.433736 -0.0102318
0.602308 320.553 0.556553 -0.308452
0.603846 313.076 -0.615828 -0.396287
0.605385 305.886 -1.45066 -0.207769
0.606923 295.921 -0.0297777 -0.198324
0.608462 287.451 0.540708 -0.306941
0.61 279.516 0.325046 -0.078939
0.611538 272.515 -0.977124 0.221364
0.613077 264.594 -0.690489 0.118888
0.614615 255.212 1.08608 -0.0784446
0.616154 248.005 0.0512297 0.110115
0.617692 241.556 -1.01914 -0.0384858
0.619231 233.348 0.0557729 -0.300828
0.620769 226.752 -0.886151 -0.206273
0.622308 218.738 0.0180535 -0.0212816
0.623846 211.277 0.567503 0.121862
0.625385 204.835 0.220767 0.29982
0.626923 197.301 0.754819 0.264909
0.628462 191.084 0.0905216 0.0755823
0.63 184.742 0.0326715 -0.0518267
0.631538 178.727 -0.483148 -0.27307
0.633077 172.157 -0.334881 -0.33848
0.634615 165.977 -0.339286 -0.0482885
0.636154 160.307 -0.674102 0.108388
0.637692 152.537 1.40032 0.26294
0.639231 147.777 0.0785917 0.302929
0.640769 141.849 0.314989 0.168001
0.642308 136.848 -0.110237 -0.0488621
0.643846 132.499 -1.15237 -0.115398
0.645385 125.835 0.31984 -0.215565
0.646923 121.086 0.00451489 -0.165953
0.648462 116.156 -0.0511686 0.195842
0.65 111.257 0.0499437 0.339235
0.651538 105.867 0.895248 0.119816
0.653077 101.09 1.13578 0.351005
0.654615 99.4163 -1.57032 0.510544
0.656154 92.2762 1.3516 0.634753
0.657692 88.7373 0.669485 0.613098
0.659231 83.954 1.51739 1.13378
0.660769 80.9315 0.723872 1.35008
0.662308 76.9821 1.58994 1.56438
0.663846 73.4511 1.83555 0.422015
0.665385 68.1605 2.263 -0.962156
0.666923 67.6012 -4.58628 -2.27056
0.668462 62.8792 -6.26897 -2.8898
0.67 60.6285 -5.30268 -3.32766
0.671538 55.3464 -0.489395 -2.616
0.673077 53.7012 -0.426916 -1.27365
0.674615 51.1723 -0.672038 -0.0380529
0.676154 46.9554 0.729612 0.000318251
0.677692 43.8211 1.33338 0.194532
0.679231 43.9398 -1.06019 0.381462
0.680769 39.8486 0.865215 0.379314
0.682308 38.3594 0.145769 0.384779
0.683846 35.7894 0.615984 0.808381
0.685385 32.9638 1.14698 0.857071
0.686923 30.6213 1.36937 1.12073
0.688462 29.1646 0.77728 1.03997
0.69 26.0239 1.87924 0.792153
0.691538 25.8651 0.164027 0.487963
0.693077 24.2693 0.0415783 0.289237
0.694615 22.5635 -0.193625 0.071978
0.696154 20.6987 -0.0498432 0.0431802
0.697692 18.5013 0.511592 0.00865468
0.699231 17.2747 0.0923273 0.129817
0.700769 16.2477 -0.3261 -0.0419416
0.702308 13.5848 1.09397 -0.219783
0.703846 14.1682 -0.751621 -0.304195
0.705385 12.9861 -0.407929 -0.335233
0.706923 11.6734 -0.358427 -0.437865
0.708462 10.601 -0.431663 -0.20809
0.71 9.35215 -0.165942 -0.0251427
0.711538 8.191 0.355029 0.199477
0.713077 7.22996 0.574479 0.0719771
0.714615 6.26612 1.03653 0.0626218
0.716154 7.69877 -1.04191 0.00911259
0.717692 5.54404 0.137179 -0.0773806
0.719231 5.17948 -0.500942 -0.266591
0.720769 4.27522 0.168001 -0.0367868
0.722308 4.23819 -0.209329 0.198934
0.723846 3.60573 0.0971391 0.255526
0.725385 1.97865 1.15011 0.158311
0.726923 2.67197 0.059367 0.126529
0.728462 2.61869 -0.441516 -0.0536838
0.73 2.35141 -0.186176 -0.0691013
0.731538 2.87314 -1.01151 -0.0274587
0.733077 0.412797 1.26442 0.108323
0.734615 0.961921 0.63089 0.248755
0.736154 0.527943 0.455817 0.349373
0.737692 0.0319455 0.418554 -0.0313543
0.739231 0.250571 -0.0892067 -0.299726
0.740769 1.1257 -0.753016 -0.23469
0.742308 1.69649 -1.21067 -0.245876
0.743846 -0.142183 0.737425 -0.137235
0.745385 0.0133644 0.218284 -0.0329849
0.746923 -0.282542 0.326822 0.350768
0.748462 0.653729 -0.662862 0.294301
0.75 -0.974151 1.13822 0.073102
0.751538 -0.395949 0.525155 -0.0452942
0.753077 0.759433 -0.784284 -0.0127759
0.754615 0.712437 -0.251385 -0.247469
0.756154 0.177617 -0.346772 -0.295955
0.757692 0.142322 -0.136929 0.0295227
0.759231 0.121204 -0.000716094 0.121117
0.760769 -0.607243 0.926625 0.230445
0.762308 -0.204986 0.120471 0.325758
0.763846 0.00286674 0.22683 0.220549
0.765385 -0.427616 0.459392 -0.020946
0.766923 0.480479 -0.336153 -0.100837
0.768462 0.397776 -0.327918 -0.140741
0.77 0.0241133 -0.522308 -0.256629
0.771538 -0.0385229 0.0282065 -0.0476834
0.773077 0.247939 -0.438703 0.106035
0.774615 -0.669021 0.736487 0.12883
0.776154 -0.304366 0.53244 0.080558
0.777692 0.746452 -0.138385 0.0579671
0.779231 -0.0894674 -0.186635 0.127333
0.780769 0.249601 -0.635673 0.0127086
0.782308 -0.932565 1.28739 0.00648471
0.783846 0.239922 -0.210013 -0.0479409
0.785385 0.67311 -0.0463302 -0.0085309
0.786923 0.0618305 -0.479965 -0.0561612
0.788462 0.762449 -0.516571 0.0150071
0.79 -0.713884 0.646707 -0.00302966
0.791538 -0.398276 0.295519 -0.0118651
0.793077 -0.119007 -0.202039 -0.0460467
0.794615 0.601795 -0.349778 -0.0384896
0.796154 0.380221 -0.31203 -0.135046
0.797692 -0.796254 0.948281 -0.0674442
0.799231 -0.00736573 -0.420849 -0.058547
0.800769 -0.11869 0.0796564 0.0590013
0.802308 0.890806 -0.535776 0.110517
0.803846 -0.293076 0.306098 0.0960213
0.805385 -0.655363 1.25665 0.0354459
0.806923 0.106444 -0.596538 0.0469968
0.808462 0.113066 -0.11569 0.0665615
0.81 0.84953 -0.450294 -0.136373
0.811538 -0.641282 0.500582 -0.0113937
0.813077 -0.480044 -0.151651 -0.00720308
0.814615 0.0083577 0.116655 -0.00998141
0.816154 0.516976 -0.282119 0.0502879
0.817692 0.401638 -0.495534 0.118212
0.819231 -0.723987 0.660511 0.102403
0.820769 -0.242933 0.258711 0.163975
0.822308 0.0497294 0.0270312 0.176423
0.823846 0.243691 -0.191066 -0.0959836
0.825385 -0.0944575 -0.36713 -0.155961
0.826923 0.492038 -0.770643 -0.111035
0.828462 -0.282508 0.0132208 -0.209464
0.83 -0.176471 0.51296 -0.0983649
0.831538 0.536155 -0.447002 0.0841722
0.833077 -0.714869 0.153102 -0.0110604
0.834615 -0.09887 0.0662758 -0.237733
0.836154 0.113429 -0.442759 -0.179496
0.837692 0.388702 -0.963204 -0.0121217
0.839231 0.212152 -0.267256 -0.0752459
0.840769 -0.767113 1.28951 -0.01183
0.842308 0.202229 -0.255986 0.0846553
0.843846 -0.0210949 -0.0269419 0.165681
0.845385 0.454225 -0.385138 0.0402245
0.846923 -0.237524 0.116796 0.0360309
0.848462 -0.459739 0.369526 0.0595804
0.85 0.317958 -0.124765 0.121838
0.851538 -0.0470463 0.1087 0.123303
0.853077 -0.101034 -0.0366962 -0.0428336
0.854615 -0.502376 0.380472 0.0437557
0.856154 0.357445 -0.547793 0.0139745
0.857692 -0.0380871 0.484287 0.0228651
0.859231 0.192389 -0.0094845 -0.0562435
0.860769 -0.408716 0.238698 -0.106787
0.862308 -0.309116 -0.0773614 -0.129272
0.863846 0.659645 -0.781762 -0.121511
0.865385 0.00337544 0.196037 -0.13366
0.866923 0.290471 -0.176582 -0.117825
0.868462 -0.0992956 0.107999 0.0965205
0.87 -0.064159 -0.177418 0.0425794
0.871538 -0.628949 0.546862 0.0853434
0.873077 0.214763 -0.0906547 0.187659
0.874615 0.0473608 0.0915116 0.0977098
0.876154 -0.466653 0.622064 -0.121675
0.877692 0.50006 -0.497574 -0.104528
0.879231 0.27685 -0.828263 -0.0263492
0.880769 0.148133 -0.129751 -0.108227
0.882308 -0.567753 0.514769 -0.0986427
0.883846 -0.323657 0.121068 0.0950215
0.885385 0.542135 -0.499587 0.123227
0.886923 -0.283985 0.381771 0.0197936
0.888462 -0.169615 0.0456206 -0.0542467
0.89 -0.0810446 -0.0689191 -0.0265432
0.891538 0.188137 -0.24053 -0.0318189
0.893077 0.353438 -0.317656 -0.00778766
0.894615 -0.372649 0.27257 0.020027
0.896154 -0.126491 0.17195 0.0091951
0.897692 -0.0941043 0.0520172 -0.032336
0.899231 0.410551 -0.3618 -0.0927327
0.900769 0.431239 -0.561644 -0.0416526
0.902308 0.125948 -0.0628021 -0.06135
0.903846 -0.650556 0.582948 -0.111772
0.905385 -0.330302 0.0227333 -0.0828298
0.906923 0.497127 -0.541645 -0.0930072
0.908462 0.333415 -0.24937 -0.0847541
0.91 0.0019045 -0.18432 -0.149861
0.911538 -0.737179 0.605009 -0.135389
0.913077 0.0769799 -0.309789 -0.0982231
0.914615 0.223764 -0.455223 -0.155094
0.916154 -0.374486 -0.101691 -0.387189
0.917692 0.199307 -0.332566 -0.197792
0.919231 0.233885 -0.795895 0.0617992
0.920769 -0.832231 0.666459 0.253176
0.922308 -0.147558 0.833402 0.289939


==> figures/data/mass_T5.dat <==
t Qb eps epsavg
0.000769231 1.40463 -1.31524 -0.0347288
0.00230769 0.592431 -0.356528 -0.0605314
0.00384615 1.38195 -1.30547 -0.0688112
0.00538462 0.00750075 0.197289 -0.0469456
0.00692308 -0.43242 0.380522 -0.0778087
0.00846154 0.664094 -0.656325 0.127763
0.01 -0.163276 0.0701004 0.100227
0.0115385 -0.268161 0.261896 0.0582796
0.0130769 -0.156025 -0.148453 -0.00503751
0.0146154 -0.29368 0.24878 -0.092873
0.0161538 0.907604 -0.966569 -0.162402
0.0176923 0.29277 -0.407712 -0.089289
0.0192308 0.366091 -0.267554 0.0756949
0.0207692 -0.175788 0.0847477 -0.0578181
0.0223077 -1.49027 1.72153 0.179658
0.0238462 1.42595 -1.21016 0.0439169
0.0253846 -1.18474 1.23685 -0.00305726
0.0269231 1.42742 -1.48802 -0.172548
0.0284615 0.178791 -0.074022 0.0703198
0.03 -0.188653 0.337625 -0.144063
0.0315385 0.00858737 0.171759 0.0565313
0.0330769 0.106389 -0.0752072 0.0454634
0.0346154 -0.0788169 0.134394 -0.00535941
0.0361538 -0.0330487 -0.0823199 -0.0592097
0.0376923 0.0432875 -0.103459 -0.0319141
0.0392308 0.132728 -0.280989 -0.169556
0.0407692 -0.258026 -0.205524 -0.219814
0.0423077 0.424946 -0.758592 0.147304
0.0438462 0.046951 -0.136898 0.218671
0.0453846 -0.226678 1.80168 0.249187
0.0469231 1.35983 -0.826447 0.420075
0.0484615 -0.398919 0.286583 0.491307
0.05 -0.0884351 -0.127244 0.0513736
0.0515385 0.293282 -0.868602 -0.186586
0.0530769 -0.0984089 -1.02626 -0.210245
0.0546154 -1.5008 -0.344823 -0.384958
0.0561538 -3.29219 0.513945 -0.272594
0.0576923 -3.95275 -0.707396 -0.243167
0.0592308 -7.95381 1.02171 -0.0220931
0.0607692 -9.47249 -0.623643 -0.0486083
0.0623077 -14.9627 0.573028 0.0711152
0.0638462 -19.0957 -0.396833 -0.118937
0.0653846 -26.2523 0.437037 0.160494
0.0669231 -31.6809 -1.33825 -0.0226411
0.0684615 -42.9326 1.27933 0.0562577
0.07 -52.4555 1.20152 -0.00384122
0.0715385 -64.8148 2.60345 0.0931614
0.0730769 -75.2117 0.994222 -0.177963
0.0746154 -84.3741 -2.73283 -0.132394
0.0761538 -101.108 -0.115412 -0.0120177
0.0776923 -116.187 -0.0330046 0.105772
0.0792308 -136.744 4.60383 0.014724
0.0807692 -149.996 1.19479 0.129995
0.0823077 -164.931 -1.07147 0.0502115
0.0838462 -186.923 3.59623 0.101591
0.0853846 -195.089 -5.72287 -0.0799313
0.0869231 -217.542 -0.771229 0.258391
0.0884615 -237.556 2.48147 -0.075118
0.09 -252.504 0.896584 0.386913
0.0915385 -263.371 -3.6413 -0.185915
0.0930769 -281.453 0.0515114 0.204828
0.0946154 -292.259 -2.41471 -0.166182
0.0961538 -307.302 1.00819 0.310839
0.0976923 -312.936 -2.05301 -0.110111
0.0992308 -327.865 3.33729 0.438885
0.100769 -329.192 -2.20976 -0.155293
0.102308 -338.919 2.55225 0.144352
0.103846 -337.156 -2.84347 -0.297864
0.105385 -344.22 1.51759 -0.0713987
0.106923 -341.478 -2.97467 -0.410869
0.108462 -345.552 0.557986 0.0124857
0.11 -344.585 -0.249804 -0.273053
0.111538 -346.359 1.56441 -0.0701846
0.113077 -344.691 -0.0460932 -0.0385028
0.114615 -344.855 0.157527 0.0822649
0.116154 -342.732 -1.87894 -0.0790826
0.117692 -343.757 -1.05987 0.15146
0.119231 -344.385 -0.462551 0.16636
0.120769 -343.45 -1.06703 -0.0179454
0.122308 -344.651 -0.140365 0.0375574
0.123846 -345.264 0.474799 0.060145
0.125385 -346.332 1.50744 -0.0302474
0.126923 -344.567 -0.423753 -0.120766
0.128462 -344.915 -0.00665724 -0.0306983
0.13 -343.547 -1.35192 -0.25306
0.131538 -344.798 -0.0196493 0.0214192
0.133077 -344.413 -0.524213 0.0401343
0.134615 -347.029 2.28323 0.183488
0.136154 -346.67 1.91986 -0.147348
0.137692 -344.473 -0.17847 0.204678
0.139231 -339.819 -4.45125 -0.0113018
0.140769 -345.912 1.15464 -0.115235
0.142308 -346.569 2.22682 -0.140937
0.143846 -341.597 -3.10678 0.168044
0.145385 -344.528 -0.264994 0.0447323
0.146923 -345.834 0.927814 -0.0145772
0.148462 -345.2 0.199291 0.0889377
0.15 -343.318 -1.7162 -0.0212808
0.151538 -346.857 1.61755 0.0131753
0.153077 -342.184 -2.59903 -0.0117333
0.154615 -345.697 0.59372 -0.0257527
0.156154 -345.519 0.73743 -0.175898
0.157692 -343.709 -1.16466 -0.0715481
0.159231 -345.391 0.301341 0.0322122
0.160769 -341.931 -3.06343 0.0318953
0.162308 -349.074 4.02815 -0.0336132
0.163846 -344.454 -0.84798 -0.0328399
0.165385 -346.101 0.830306 -0.0855385
0.166923 -343.89 -0.884448 -0.142249
0.168462 -345.635 0.944843 -0.036516
0.17 -346.328 2.46915 0.0231846
0.171538 -341.841 -1.02302 0.1507
0.173077 -339.006 -2.50032 0.308858
0.174615 -337.288 -2.25299 0.0376068
0.176154 -336.463 -0.0737362 0.0128543
0.177692 -331.833 -1.09345 0.0458208
0.179231 -328.883 0.584473 0.071851
0.180769 -321.816 -0.456694 -0.0685293
0.182308 -316.919 1.67525 0.0927662
0.183846 -309.122 1.89584 -0.0709689
0.185385 -297.108 -0.949003 -0.00912273
0.186923 -288.585 0.798771 -0.0288027
0.188462 -275.14 -1.08178 0.0365938
0.19 -265.867 2.66918 0.064279
0.191538 -249.181 -0.419851 -0.0338196
0.193077 -236.11 1.56062 0.0261056
0.194615 -217.343 -1.60698 0.0358222
0.196154 -206.339 4.03585 -0.0696019
0.197692 -185.941 0.92019 -0.0213091
0.199231 -166.294 -1.24994 0.0981365
0.200769 -149.91 0.0133886 -0.126292
0.202308 -133.247 0.790705 -0.011623
0.203846 -114.809 -0.368167 -0.122088
0.205385 -99.0856 0.408285 -0.10084
0.206923 -80.7309 -1.76372 -0.0998625
0.208462 -67.6607 -0.255892 0.198284
0.21 -51.399 -2.68699 -0.190835
0.211538 -41.2798 -0.572466 0.0114482
0.213077 -25.3079 -6.19205 -0.0941332
0.214615 -24.0837 0.984502 0.0236517
0.216154 -16.6001 1.02042 -0.157123
0.217692 -10.0045 -0.0837184 0.0984049
0.219231 -5.4233 -0.44543 0.0893636
0.220769 -2.78135 -0.354374 0.130175
0.222308 1.56499 -2.53518 -0.0448184
0.223846 -0.614975 0.0232371 0.0785516
0.225385 0.36033 -0.34885 0.108179
0.226923 -2.44605 2.49405 0.140125
0.228462 -1.00768 0.877103 0.0311957
0.23 -1.73147 1.47329 -0.143628
0.231538 -0.214876 0.00448563 -0.0419359
0.233077 -3.81117 3.70227 0.0143388
0.234615 -3.31449 3.45729 -0.172324
0.236154 0.624958 -0.581151 -0.00294979
0.237692 -0.376288 0.0469151 0.152695
0.239231 0.286761 -0.357922 0.0505611
0.240769 -0.366878 0.287083 0.0280256
0.242308 -3.44412 3.34614 0.0277299
0.243846 -1.14863 1.21927 -0.0519528
0.245385 3.44209 -3.31605 -0.0151031
0.246923 0.464149 -0.367583 0.0477552
0.248462 -1.0356 1.24371 -0.0719711
0.25 0.683519 -0.568056 0.0076236
0.251538 -1.03127 1.03016 0.0606818
0.253077 -2.20509 2.14622 0.152534
0.254615 -0.820242 0.834202 -0.110586
0.256154 0.67365 -0.772946 -0.028606
0.257692 1.94034 -1.94428 -0.0167576
0.259231 1.45148 -1.46046 0.0673721
0.260769 2.68454 -2.72771 -0.282722
0.262308 -2.53024 2.5843 0.0359199
0.263846 0.709178 -0.590247 0.0392867
0.265385 -1.27418 1.27918 0.0460678
0.266923 -1.41394 1.3593 -0.0410327
0.268462 1.88192 -1.98295 0.194842
0.27 -0.0516907 -0.0568835 -0.0966899
0.271538 0.721567 -0.784293 0.0046884
0.273077 -1.19245 1.09816 -0.0522696
0.274615 0.7245 -0.68793 -0.0152972
0.276154 0.160189 -0.268591 -0.154117
0.277692 -0.1095 0.120687 0.0586963
0.279231 1.60385 -1.61929 -0.058869
0.280769 -0.169323 0.294667 -0.0175612
0.282308 -0.276071 0.358891 0.0168467
0.283846 -3.97891 4.05087 0.127343
0.285385 1.07834 -1.16566 -0.164662
0.286923 2.43221 -2.44894 -0.024281
0.288462 1.09014 -0.970429 0.0636528
0.29 -0.700229 0.744623 -0.0440407
0.291538 -0.0447938 0.0755711 0.225855
0.293077 0.775922 -0.717023 0.049519
0.294615 2.90916 -2.94544 -0.0680342
0.296154 1.25632 -1.36557 -0.028814
0.297692 -5.17873 5.12475 0.141584
0.299231 -1.1258 0.995334 -0.257284
0.300769 -1.6754 1.64332 0.123893
0.302308 0.477752 -0.455862 0.0402467
0.303846 -0.359601 0.391263 0.0184701
0.305385 1.19988 -1.10397 0.00459889
0.306923 -4.06479 4.18285 0.058859
0.308462 1.62943 -1.60848 -0.0467226
0.31 2.10698 -2.20015 0.00901388
0.311538 0.40277 -0.466185 -0.031489
0.313077 -0.93267 0.920273 -0.287344
0.314615 0.349381 -0.287268 -0.117375
0.316154 0.886496 -0.843318 0.0157609
0.317692 0.563546 -0.608121 0.114977
0.319231 -2.1094 1.98605 0.0769285
0.320769 -0.744513 0.569375 0.0408653
0.322308 -2.2527 2.17024 0.208794
0.323846 -1.12017 1.09762 -0.0607138
0.325385 -0.278402 0.460301 -0.176106
0.326923 0.445038 -0.225613 -0.12565
0.328462 1.64855 -1.44115 0.0700023
0.33 -0.17423 0.286049 0.10416
0.331538 -3.44718 3.40643 0.094213
0.333077 0.455239 -0.636651 0.107657
0.334615 3.31725 -3.52196 0.265493
0.336154 -0.159295 0.0257521 -0.0975777
0.337692 -0.301195 0.248986 -0.165081
0.339231 0.082301 0.034802 0.00788385
0.340769 1.19459 -1.07907 0.0292319
0.342308 0.15362 -0.0978086 -0.242375
0.343846 0.703991 -0.685267 0.219541
0.345385 3.14762 -3.15403 0.0129788
0.346923 -0.597028 0.536116 -0.0447466
0.348462 2.21896 -2.27471 -0.135225
0.35 -1.43145 1.37399 0.157391
0.351538 -1.9066 1.94073 -0.188862
0.353077 -0.665752 0.698916 -0.102956
0.354615 0.805671 -0.747564 0.0364379
0.356154 -1.6061 1.67697 0.11146
0.357692 -0.899313 1.02622 -0.048274
0.359231 -1.63503 1.72001 0.136752
0.360769 3.44904 -3.39633 0.00593281
0.362308 3.58126 -3.57829 0.0499745
0.363846 -0.0574104 -0.0132702 -0.0959691
0.365385 0.838683 -0.873506 -0.0628794
0.366923 -1.49633 1.47598 0.0210728
0.368462 0.389049 -0.431331 0.0130989
0.37 -1.47125 1.44413 -0.0338391
0.371538 -2.34356 2.31127 -0.00147065
0.373077 1.85684 -1.91137 0.102391
0.374615 -0.388078 0.369107 0.0183468
0.376154 -2.58704 2.60436 0.0746001
0.377692 -0.899872 0.829645 0.0644388
0.379231 1.65972 -1.72891 0.0584568
0.380769 1.34905 -1.38229 -0.138514
0.382308 0.395738 -0.335565 -0.109083
0.383846 -0.0988013 0.122093 -0.12038
0.385385 -0.0924227 0.223039 -0.0551507
0.386923 0.21415 -0.0746184 -0.022981
0.388462 1.55783 -1.4677 0.115374
0.39 -2.42036 2.36109 0.0959323
0.391538 0.808047 -1.00048 0.191532
0.393077 -2.82652 2.57511 -0.0306019
0.394615 1.30934 -1.62869 0.0155594
0.396154 0.44032 -0.573042 -0.110537
0.397692 -1.67393 1.65527 -0.0885188
0.399231 0.758472 -0.604283 -0.0413739
0.400769 -2.23172 2.4715 0.00760273
0.402308 -3.24151 3.43894 0.0814621
0.403846 -0.29192 0.418012 0.045715
0.405385 -4.02652 4.04258 -0.00979344
0.406923 -0.323451 0.3239 -0.0107355
0.408462 -1.07316 1.08395 0.0111875
0.41 1.50224 -1.49749 -0.0310317
0.411538 2.37196 -2.32166 -0.0831112
0.413077 -4.29196 4.30253 -0.0119614
0.414615 -1.49644 1.51752 0.0435776
0.416154 -1.01994 1.01575 -0.0146911
0.417692 -1.42759 1.37049 0.0373733
0.419231 -0.445378 0.444708 -0.0105631
0.420769 -0.556705 0.571719 0.0579453
0.422308 -3.12754 3.13321 -0.0237196
0.423846 1.24455 -1.20296 0.0721942
0.425385 -1.19853 1.23361 -0.179537
0.426923 0.912661 -0.877911 -0.0294076
0.428462 1.62868 -1.58172 0.0201014
0.43 -1.91855 1.94742 0.0240935
0.431538 -1.52813 1.45629 -0.024503
0.433077 -3.53496 3.43425 0.0514832
0.434615 0.880223 -0.932334 0.130507
0.436154 0.755728 -0.763669 -0.0316326
0.437692 2.36324 -2.30383 -0.0391875
0.439231 1.02217 -0.909869 -0.264066
0.440769 0.0552569 -0.0149998 0.107665
0.442308 0.35729 -0.409521 0.0939435
0.443846 0.809943 -0.87027 -0.0187718
0.445385 -3.55875 3.41721 -0.0384317
0.446923 -1.08837 0.967025 0.100353
0.448462 -2.85659 2.79984 -0.0134561
0.45 -0.0853916 0.142075 -0.0402374
0.451538 1.92016 -1.84189 0.0359448
0.453077 1.70356 -1.61722 0.0879574
0.454615 3.67645 -3.61166 0.100808
0.456154 -0.043914 0.0583707 -0.083721
0.457692 0.901961 -0.877106 -0.072019
0.459231 0.135565 -0.0992287 -0.105385
0.460769 -1.25876 1.32219 -0.330167
0.462308 -1.87709 1.9796 -0.00339942
0.463846 1.1888 -1.10286 0.0905288
0.465385 -2.16608 2.18337 0.098894
0.466923 -0.0723036 -0.0727721 0.0681349
0.468462 1.58196 -1.83011 0.316346
0.47 0.238183 -0.472056 -0.0765523
0.471538 1.16603 -1.23507 -0.0614565
0.473077 -1.25172 1.33585 0.0616241
0.474615 2.30525 -2.12086 0.00297075
0.476154 0.295081 -0.085448 -0.119787
0.477692 3.61178 -3.51936 0.252602
0.479231 1.67796 -1.71051 0.0780274
0.480769 -0.693671 0.598079 -0.148711
0.482308 -0.733518 0.626462 0.096379
0.483846 6.96143 -7.01726 0.0995647
0.485385 2.52022 -2.53052 -0.162182
0.486923 -1.58936 1.64083 0.0331517
0.488462 1.41299 -1.32633 0.0851922
0.49 0.481817 -0.395084 -0.150155
0.491538 0.150514 -0.0969632 -0.0610056
0.493077 -3.01244 2.98458 0.0361266
0.494615 -1.5524 1.48668 -0.134038
0.496154 1.90448 -1.99423 0.0469515
0.497692 1.00831 -1.0631 0.0236648
0.499231 -0.277712 0.234202 -0.0178395
0.500769 0.323492 -0.323301 0.0821507
0.502308 -0.24397 0.280931 -0.116965
0.503846 -1.54725 1.62303 -0.094358
0.505385 -0.697119 0.755422 -0.000790902
0.506923 -3.5479 3.56383 -0.141295
0.508462 -0.935731 0.869654 -0.128218
0.51 1.0269 -1.25065 0.0751631
0.511538 -0.280191 -0.00421322 -0.142692
0.513077 -1.42894 1.17715 0.368426
0.514615 -2.33366 2.50963 0.356844
0.516154 -3.74124 4.91253 -0.531776
0.517692 -3.40721 6.6041 -0.185587
0.519231 9.24045 -2.79517 0.586992
0.520769 12.024 -0.576642 0.0744949
0.522308 14.4359 4.03611 0.317865
0.523846 28.5 -0.418554 0.895198
0.525385 41.7128 -0.975415 0.154657
0.526923 60.3185 -3.89502 -0.907267
0.528462 78.6566 -3.30248 -0.99775
0.53 99.7987 -3.78403 -0.812052
0.531538 118.537 -0.733524 -0.108914
0.533077 135.882 4.34918 0.595907
0.534615 157.213 4.36788 1.04064
0.536154 181.293 2.01467 0.839176
0.537692 207.793 -2.71254 0.191777
0.539231 230.058 -1.95668 -0.462501
0.540769 255.246 -2.92323 -0.985161
0.542308 276.492 -0.0154898 -0.79732
0.543846 300.999 -1.97369 -0.383746
0.545385 314.074 5.94336 0.352184
0.546923 337.6 1.44077 0.618505
0.548462 356.814 -0.554509 0.816825
0.55 376.399 -2.91612 0.215368
0.551538 390.927 -2.67299 -0.068867
0.553077 404.972 -1.17544 -0.665565
0.554615 419.755 -1.84159 -0.639973
0.556154 431.885 -2.44719 -0.288454
0.557692 443.478 -2.37798 0.217166
0.559231 443.134 4.51481 0.538561
0.560769 454.939 -0.273997 0.510792
0.562308 455.386 3.6732 0.1123
0.563846 470.5 -6.53102 -0.000117488
0.565385 466.444 0.163274 -0.564271
0.566923 468.025 1.59192 -0.33563
0.568462 470.229 -0.702652 -0.164837
0.57 465 4.2356 0.182056
0.571538 467.954 -0.906877 0.231939
0.573077 464.969 -0.973523 0.517934
0.574615 462.5 -2.52975 0.092185
0.576154 457.076 -1.7114 0.0231674
0.577692 449.505 0.603799 -0.435847
0.579231 435.127 8.575 -0.363926
0.580769 441.162 -2.35689 -0.205726
0.582308 428.524 2.43163 -0.0880302
0.583846 423.038 0.390405 0.089771
0.585385 415.635 -0.277784 0.489904
0.586923 408.38 -1.58692 0.147831
0.588462 403.193 -4.74469 0.115566
0.59 393.579 -3.79734 -0.100153
0.591538 379.941 1.42513 -0.0729197
0.593077 373.547 -0.535945 -0.156403
0.594615 361.653 2.84976 -0.116765
0.596154 355.228 0.938605 -0.157792
0.597692 349.094 -1.8118 0.0663746
0.599231 337.312 0.245628 -0.0119536
0.600769 329.764 0.21075 0.0101135
0.602308 319.045 1.56857 0.115094
0.603846 311.027 1.70325 -0.195589
0.605385 303.461 0.626901 0.110935
0.606923 297.986 -2.03703 -0.0229364
0.608462 285.538 2.68708 -0.0495359
0.61 282.271 -2.25286 -0.171946
0.611538 272.405 -0.769297 0.372852
0.613077 261.306 2.63791 -0.0441452
0.614615 253.841 2.00435 0.121076
0.616154 246.535 1.77169 0.07764
0.617692 240.038 0.861153 -0.0841748
0.619231 233.845 -0.530316 -0.211791
0.620769 227.811 -1.30111 -0.140247
0.622308 217.657 1.43924 0.0236704
0.623846 211.484 0.412183 -0.0039266
0.625385 201.863 2.87662 0.514747
0.626923 198.258 -0.315133 -0.364962
0.628462 189.401 1.71525 0.059368
0.63 190.944 -6.25889 -0.0928547
0.631538 174.473 3.83188 0.0814663
0.633077 171.03 1.01547 -0.200906
0.634615 167.165 -1.45541 0.283774
0.636154 159.171 0.441508 0.0773766
0.637692 154.91 -1.24588 0.0663422
0.639231 146.426 1.52413 -0.0639667
0.640769 141.584 0.489203 -0.051664
0.642308 134.744 2.22346 0.0808096
0.643846 128.669 2.74078 0.0577966
0.645385 127.66 -1.52934 -0.0296294
0.646923 120.162 0.751868 0.0210783
0.648462 116.851 -0.984871 0.0351606
0.65 111.454 -0.495517 -0.0417727
0.651538 105.181 1.04878 -0.0302439
0.653077 102.027 -0.132923 -0.00691265
0.654615 90.8982 6.48484 0.0134626
0.656154 93.9983 -0.825819 -0.0042097
0.657692 90.4533 -1.4286 -0.0218366
0.659231 85.034 -0.0954229 -0.342638
0.660769 81.5831 -0.600139 0.319665
0.662308 78.2988 -1.23189 0.28141
0.663846 71.2139 2.11896 0.243756
0.665385 68.8514 1.16547 0.0390892
0.666923 61.8057 4.1585 0.0800399
0.668462 62.6733 -1.40493 -0.58738
0.67 59.1888 0.122281 -0.513693
0.671538 57.766 -1.0811 -0.582597
0.673077 54.6728 -1.02155 0.0864104
0.674615 53.0219 -2.21471 0.485252
0.676154 47.4973 0.412077 0.197768
0.677692 44.2459 0.888015 0.145485
0.679231 45.6657 -3.03736 0.229859
0.680769 41.3176 -1.14501 -0.0967268
0.682308 37.9198 -0.0221782 -0.308205
0.683846 35.7515 -0.300217 0.141508
0.685385 32.578 0.586539 0.111255
0.686923 28.8748 2.04109 0.264615
0.688462 28.7666 0.0762579 0.0169565
0.69 26.4563 0.59798 -0.117597
0.691538 28.0359 -2.52323 -0.198616
0.693077 24.3578 -0.531144 -0.145526
0.694615 22.2959 0.00779148 -0.215709
0.696154 20.9847 -0.345568 0.0579251
0.697692 18.3725 0.713532 0.23532
0.699231 17.7297 -0.193123 0.243579
0.700769 15.5718 0.469128 0.0886774
0.702308 14.6548 0.0900469 -0.133513
0.703846 14.2656 -0.634696 0.0264015
0.705385 12.7901 -0.315881 -0.21077
0.706923 10.424 1.10846 -0.132225
0.708462 11.0947 -0.443759 -0.0389019
0.71 8.65573 0.851992 0.252574
0.711538 9.34503 -0.661365 0.0745162
0.713077 7.22846 0.393331 0.12008
0.714615 7.27647 -0.533945 -0.114143
0.716154 6.55318 -0.14154 -0.0247353
0.717692 6.181 -0.604513 -0.193623
0.719231 4.49979 0.626935 -0.163238
0.720769 4.60253 0.0117991 0.159348
0.722308 4.56189 -0.61782 0.170977
0.723846 1.85661 1.47596 0.191306
0.725385 4.27991 -1.32177 0.0244652
0.726923 1.38504 0.959988 -0.00756113
0.728462 2.47005 -0.540369 -0.145156
0.73 2.75978 -0.429214 -0.106257
0.731538 1.2711 0.643779 -0.138576
0.733077 1.88535 -0.504104 -0.0669423
0.734615 1.22091 0.252221 0.231113
0.736154 1.10571 -0.209702 0.159832
0.737692 -1.43962 2.10893 0.142325
0.739231 0.826357 -0.415111 -0.0576059
0.740769 -0.0732108 0.500835 0.0221839
0.742308 0.886136 -0.654215 -0.209867
0.743846 0.673117 -0.156234 -0.230504
0.745385 0.0944226 0.135825 -0.147476
0.746923 0.0876559 0.319552 0.194934
0.748462 -0.108303 0.109652 0.260722
0.75 -0.637784 0.895745 0.14873
0.751538 0.24326 -0.225414 0.009507
0.753077 -0.362012 0.53722 -0.142131
0.754615 1.90724 -1.48556 -0.0810928
0.756154 2.48696 -2.59254 -0.288508
0.757692 -1.94563 2.36491 -0.124586
0.759231 0.294325 -0.624433 0.132339
0.760769 0.782387 -0.90371 0.25567
0.762308 -0.649659 0.615892 -0.00379075
0.763846 -0.274269 0.120229 0.103215
0.765385 -0.127593 -0.110073 0.0319899
0.766923 0.153291 -0.186727 -0.033923
0.768462 -0.195045 0.22787 -0.196715
0.77 -1.33532 1.85442 -0.0795356
0.771538 0.660557 -0.602177 0.0616355
0.773077 -0.572572 0.656543 -0.0120161
0.774615 -0.916751 0.979542 -0.087663
0.776154 0.390465 -0.518004 0.184177
0.777692 -0.248482 0.41262 0.0660611
0.779231 -0.292214 0.303278 -0.00624032
0.780769 0.00901767 -0.0404867 0.0182262
0.782308 -0.464821 0.564468 -0.0178217
0.783846 0.166308 -0.240501 -0.0608195
0.785385 0.464953 -0.311219 -0.0739175
0.786923 -0.481537 0.212407 -0.0275928
0.788462 0.3532 -0.0472129 -0.0433461
0.79 -0.136502 0.505752 0.0250707
0.791538 -0.123069 -0.713468 0.0459568
0.793077 -0.0352873 0.108193 0.114282
0.794615 0.0144102 0.144296 -0.0251469
0.796154 -0.490818 0.522785 0.0171487
0.797692 -0.210839 -0.00426462 -0.00218142
0.799231 0.137491 -0.127327 -0.0480773
0.800769 0.00110733 0.134087 -0.0659789
0.802308 -0.148115 0.0656739 0.0135528
0.803846 0.00170887 0.422872 0.0389188
0.805385 0.00895271 -0.294085 0.0577355
0.806923 -0.318636 0.178129 0.000724879
0.808462 0.0297302 0.0863456 -0.00685517
0.81 0.187391 -0.341163 0.00667699
0.811538 0.0125461 -0.105519 -0.0247971
0.813077 0.061553 0.440801 -0.0993999
0.814615 -0.00735641 -0.109839 0.027053
0.816154 -0.035275 0.0509004 0.0616124
0.817692 -0.654147 0.822779 -0.029141
0.819231 -0.162539 0.201737 -0.0698404
0.820769 0.665493 -0.559564 0.142469
0.822308 0.0115135 -0.316368 -0.112737
0.823846 -0.933618 1.17042 0.0212256
0.825385 0.954736 -1.79886 0.0593681
0.826923 -1.19072 1.29411 0.169939
0.828462 0.246076 -0.653818 -0.24747
0.83 -0.749558 0.809266 0.132194
0.831538 1.38145 -1.45433 -0.0247543
0.833077 -0.663966 0.919736 -0.00781176
0.834615 -0.162807 -0.185391 -0.0896552
0.836154 -0.392014 0.680212 -0.0192676
0.837692 0.235774 -0.452965 0.0733525
0.839231 0.732231 -0.621781 -0.0592359
0.840769 -1.89953 2.10872 0.075359
0.842308 1.69176 -1.41545 -0.0503816
0.843846 -0.955712 0.92822 0.110654
0.845385 0.671641 -0.718193 -0.0202352
0.846923 -0.0209058 -0.0340635 -0.0515042
0.848462 -1.12104 1.1568 -0.128575
0.85 1.19915 -0.957052 0.154061
0.851538 -0.257173 -0.0842385 0.0717222
0.853077 -0.0795778 0.26472 -0.121845
0.854615 0.0340437 -0.276853 0.0755391
0.856154 0.00512249 0.0522775 0.0290699
0.857692 -0.223829 -0.0787485 -0.0998232
0.859231 -0.202336 0.306799 -0.0133968
0.860769 0.292298 -0.20579 0.0196898
0.862308 0.0521865 -0.297636 -0.0485501
0.863846 -0.138373 0.389905 0.00782004
0.865385 0.0854908 -0.180887 0.00775724
0.866923 -0.365794 0.467253 0.0642963
0.868462 -0.0215498 -0.21466 -0.00138958
0.87 -0.244789 0.500808 0.0242044
0.871538 0.629965 -0.662142 -0.0622258
0.873077 -0.215786 0.260405 -0.00477529
0.874615 0.0148871 -0.0609463 -0.038274
0.876154 -0.262444 0.375618 0.0472746
0.877692 -0.429061 0.418409 -0.00744688
0.879231 0.0314227 -0.026908 -0.00016535
0.880769 0.295081 -0.365988 -0.0130436
0.882308 0.333573 -0.330208 -0.0205022
0.883846 0.127544 -0.140951 -0.0148949
0.885385 -0.300579 0.280477 0.0595618
0.886923 -0.366838 0.45321 0.0439478
0.888462 0.184492 -0.0966795 -0.0292294
0.89 0.120918 -0.189882 0.00276912
0.891538 0.361801 -0.362813 -0.015232
0.893077 -0.27771 0.182537 -0.0330754
0.894615 0.419562 -0.397672 -0.0152021
0.896154 -0.262848 0.0806293 0.0390317
0.897692 -0.376626 0.333905 -0.0480137
0.899231 0.27279 -0.0852578 0.0267839
0.900769 0.218131 -0.243589 -0.0150903
0.902308 -0.334957 0.374742 0.0180333
0.903846 0.812785 -0.747628 0.00655739
0.905385 -0.158882 0.171005 0.0273853
0.906923 -0.494969 0.433726 0.026228
0.908462 0.148075 -0.091083 -0.0113326
0.91 -0.693978 0.694806 0.0381803
0.911538 0.603072 -0.549413 -0.0306551
0.913077 -0.276647 0.352228 -0.0308302
0.914615 0.794369 -0.698248 -0.104828
0.916154 0.0155802 -0.090072 -0.000722648
0.917692 0.126457 -0.064122 -0.0697954
0.919231 -0.693705 0.643109 0.0974267
0.920769 -0.731983 0.561303 0.0917638
0.922308 -1.41864 1.5479 0.177166


==> figures/data/motion_base_data.dat <==
t D
0.041 0.727812
0.04456 0.740518
0.04991 0.757459
0.05526 0.7808
0.06061 0.799812
0.06417 0.812518
0.06774 0.829553
0.0713 0.858071
0.07487 0.901553
0.07843 0.971482
0.082 1.05402
0.08556 1.13882
0.08913 1.22136
0.09269 1.33581
0.09626 1.4176
0.09982 1.47134
0.10339 1.52649
0.10695 1.55398
0.11052 1.56668
0.11765 1.56245
0.12121 1.54974
0.12478 1.53073
0.12834 1.50955
0.13191 1.48198
0.13547 1.45016
0.13904 1.40998
0.1426 1.37609
0.14617 1.33158
0.14973 1.28706
0.1533 1.24687
0.15686 1.20235
0.16043 1.16
0.16578 1.08791
0.16934 1.06466
0.17291 1.02861
0.17647 1.00113
0.18004 0.979953
0.1836 0.965082
0.18717 0.952376
0.21034 0.935435
0.21569 0.926965
0.21925 0.918494
0.22282 0.910024
0.23351 0.901553
0.23708 0.920565
0.24064 0.965835
0.24421 1.03708
0.24777 1.10701
0.25134 1.18965
0.2549 1.26381
0.25847 1.33158
0.26203 1.37816
0.2656 1.41205
0.2959 1.42692
0.30303 1.40998
0.3066 1.40151
0.31016 1.3888
0.32086 1.37186
0.32977 1.38664
0.33333 1.40151
0.3369 1.41845
0.34046 1.43746
0.34403 1.45233
0.34938 1.47351
0.36007 1.49045
0.40107 1.50315
0.45811 1.54551
0.4902 1.55821
0.50446 1.56245
0.52763 1.54974
0.53119 1.53496
0.53476 1.50532
0.53832 1.46711
0.54189 1.41628
0.54545 1.36339
0.54902 1.30193
0.55258 1.23416
0.55615 1.1536
0.55971 1.08584
0.56328 1.02014
0.56684 0.963012
0.57041 0.903624
0.57398 0.865506
0.57754 0.831624
0.58111 0.806212
0.58467 0.785035
0.5918 0.765929
0.60963 0.761694
0.61497 0.748988
0.63815 0.723576
0.65062 0.706635
0.66132 0.689694
0.67023 0.676988
0.67558 0.664282
0.67914 0.655812
0.68806 0.647341
0.70232 0.651576
0.70588 0.651576
0.76471 0.651576
0.80392 0.660047
0.80749 0.651576
0.81105 0.643106
0.8164 0.626165
0.82175 0.613459
0.83422 0.626165
0.83779 0.638871
0.8467 0.655812
0.86453 0.676988
0.90731 0.719341


==> figures/data/motion_base_model.dat <==
t D
0 0.699085
0.00154103 0.699085
0.00308206 0.699085
0.00462309 0.699085
0.00616412 0.699085
0.00770515 0.699085
0.00924618 0.699085
0.0107872 0.699085
0.0123282 0.699085
0.0138693 0.699085
0.0154103 0.699085
0.0169513 0.699085
0.0184924 0.699085
0.0200334 0.699085
0.0215744 0.699085
0.0231154 0.699085
0.0246565 0.699085
0.0261975 0.699085
0.0277385 0.699085
0.0292796 0.699085
0.0308206 0.699085
0.0323616 0.699085
0.0339027 0.699085
0.0354437 0.699085
0.0369847 0.699085
0.0385257 0.699085
0.0400668 0.699085
0.0416078 0.699085
0.0431488 0.699085
0.0446899 0.699085
0.0462309 0.699085
0.0477719 0.699085
0.049313 0.699085
0.050854 0.699085
0.052395 0.699085
0.053936 0.699085
0.0554771 0.699195
0.0570181 0.700095
0.0585591 0.702546
0.0601002 0.707174
0.0616412 0.714475
0.0631822 0.724827
0.0647233 0.738494
0.0662643 0.755637
0.0678053 0.776319
0.0693463 0.800516
0.0708874 0.828121
0.0724284 0.858956
0.0739694 0.892776
0.0755105 0.929282
0.0770515 0.968122
0.0785925 1.0089
0.0801336 1.05121
0.0816746 1.09457
0.0832156 1.13854
0.0847566 1.18262
0.0862977 1.22635
0.0878387 1.26924
0.0893797 1.31083
0.0909208 1.3507
0.0924618 1.38841
0.0940028 1.42361
0.0955439 1.45597
0.0970849 1.48521
0.0986259 1.51113
0.100167 1.53357
0.101708 1.55248
0.103249 1.56787
0.10479 1.57985
0.106331 1.58863
0.107872 1.59454
0.109413 1.598
0.110954 1.59959
0.112495 1.59999
0.114036 1.6
0.115577 1.6
0.117118 1.6
0.118659 1.6
0.1202 1.6
0.121741 1.6
0.123282 1.6
0.124823 1.6
0.126364 1.6
0.127905 1.6
0.129447 1.6
0.130988 1.6
0.132529 1.6
0.13407 1.6
0.135611 1.6
0.137152 1.6
0.138693 1.6
0.140234 1.6
0.141775 1.6
0.143316 1.6
0.144857 1.6
0.146398 1.6
0.147939 1.6
0.14948 1.6
0.151021 1.6
0.152562 1.6
0.154103 1.6
0.155644 1.6
0.157185 1.6
0.158726 1.6
0.160267 1.6
0.161808 1.6
0.163349 1.6
0.16489 1.6
0.166431 1.6
0.167972 1.6
0.169513 1.6
0.171054 1.6
0.172595 1.6
0.174136 1.6
0.175677 1.6
0.177218 1.6
0.178759 1.6
0.180301 1.6
0.181842 1.6
0.183383 1.6
0.184924 1.6
0.186465 1.6
0.188006 1.6
0.189547 1.6
0.191088 1.6
0.192629 1.6
0.19417 1.6
0.195711 1.6
0.197252 1.6
0.198793 1.6
0.200334 1.6
0.201875 1.6
0.203416 1.6
0.204957 1.6
0.206498 1.6
0.208039 1.6
0.20958 1.6
0.211121 1.6
0.212662 1.6
0.214203 1.6
0.215744 1.6
0.217285 1.6
0.218826 1.6
0.220367 1.6
0.221908 1.6
0.223449 1.6
0.22499 1.6
0.226531 1.6
0.228072 1.6
0.229613 1.6
0.231154 1.6
0.232696 1.6
0.234237 1.6
0.235778 1.6
0.237319 1.6
0.23886 1.6
0.240401 1.6
0.241942 1.6
0.243483 1.6
0.245024 1.6
0.246565 1.6
0.248106 1.6
0.249647 1.6
0.251188 1.6
0.252729 1.6
0.25427 1.6
0.255811 1.6
0.257352 1.6
0.258893 1.6
0.260434 1.6
0.261975 1.6
0.263516 1.6
0.265057 1.6
0.266598 1.6
0.268139 1.6
0.26968 1.6
0.271221 1.6
0.272762 1.6
0.274303 1.6
0.275844 1.6
0.277385 1.6
0.278926 1.6
0.280467 1.6
0.282008 1.6
0.28355 1.6
0.285091 1.6
0.286632 1.6
0.288173 1.6
0.289714 1.6
0.291255 1.6
0.292796 1.6
0.294337 1.6
0.295878 1.6
0.297419 1.6
0.29896 1.6
0.300501 1.6
0.302042 1.6
0.303583 1.6
0.305124 1.6
0.306665 1.6
0.308206 1.6
0.309747 1.6
0.311288 1.6
0.312829 1.6
0.31437 1.6
0.315911 1.6
0.317452 1.6
0.318993 1.6
0.320534 1.6
0.322075 1.6
0.323616 1.6
0.325157 1.6
0.326698 1.6
0.328239 1.6
0.32978 1.6
0.331321 1.6
0.332862 1.6
0.334403 1.6
0.335945 1.6
0.337486 1.6
0.339027 1.6
0.340568 1.6
0.342109 1.6
0.34365 1.6
0.345191 1.6
0.346732 1.6
0.348273 1.6
0.349814 1.6
0.351355 1.6
0.352896 1.6
0.354437 1.6
0.355978 1.6
0.357519 1.6
0.35906 1.6
0.360601 1.6
0.362142 1.6
0.363683 1.6
0.365224 1.6
0.366765 1.6
0.368306 1.6
0.369847 1.6
0.371388 1.6
0.372929 1.6
0.37447 1.6
0.376011 1.6
0.377552 1.6
0.379093 1.6
0.380634 1.6
0.382175 1.6
0.383716 1.6
0.385257 1.6
0.386799 1.6
0.38834 1.6
0.389881 1.6
0.391422 1.6
0.392963 1.6
0.394504 1.6
0.396045 1.6
0.397586 1.6
0.399127 1.6
0.400668 1.6
0.402209 1.6
0.40375 1.6
0.405291 1.6
0.406832 1.6
0.408373 1.6
0.409914 1.6
0.411455 1.6
0.412996 1.6
0.414537 1.6
0.416078 1.6
0.417619 1.6
0.41916 1.6
0.420701 1.6
0.422242 1.6
0.423783 1.6
0.425324 1.6
0.426865 1.6
0.428406 1.6
0.429947 1.6
0.431488 1.6
0.433029 1.6
0.43457 1.6
0.436111 1.6
0.437652 1.6
0.439194 1.6
0.440735 1.6
0.442276 1.6
0.443817 1.6
0.445358 1.6
0.446899 1.6
0.44844 1.6
0.449981 1.6
0.451522 1.6
0.453063 1.6
0.454604 1.6
0.456145 1.6
0.457686 1.6
0.459227 1.6
0.460768 1.6
0.462309 1.6
0.46385 1.6
0.465391 1.6
0.466932 1.6
0.468473 1.6
0.470014 1.6
0.471555 1.6
0.473096 1.6
0.474637 1.6
0.476178 1.6
0.477719 1.6
0.47926 1.6
0.480801 1.6
0.482342 1.6
0.483883 1.6
0.485424 1.6
0.486965 1.6
0.488506 1.6
0.490048 1.6
0.491589 1.6
0.49313 1.6
0.494671 1.6
0.496212 1.6
0.497753 1.6
0.499294 1.6
0.500835 1.6
0.502376 1.6
0.503917 1.6
0.505458 1.6
0.506999 1.6
0.50854 1.6
0.510081 1.6
0.511622 1.6
0.513163 1.6
0.514704 1.6
0.516245 1.6
0.517786 1.6
0.519327 1.59996
0.520868 1.59961
0.522409 1.59861
0.52395 1.59669
0.525491 1.5936
0.527032 1.58913
0.528573 1.58311
0.530114 1.57539
0.531655 1.56588
0.533196 1.55451
0.534737 1.54122
0.536278 1.52601
0.537819 1.50887
0.53936 1.48986
0.540902 1.46901
0.542443 1.44642
0.543984 1.42217
0.545525 1.39638
0.547066 1.36918
0.548607 1.34071
0.550148 1.31114
0.551689 1.28061
0.55323 1.24932
0.554771 1.21743
0.556312 1.18515
0.557853 1.15265
0.559394 1.12013
0.560935 1.08779
0.562476 1.05582
0.564017 1.0244
0.565558 0.993712
0.567099 0.96394
0.56864 0.935249
0.570181 0.907796
0.571722 0.881727
0.573263 0.857175
0.574804 0.834257
0.576345 0.813071
0.577886 0.7937
0.579427 0.776204
0.580968 0.760621
0.582509 0.746966
0.58405 0.735227
0.585591 0.725367
0.587132 0.717317
0.588673 0.71098
0.590214 0.706224
0.591755 0.702883
0.593297 0.700758
0.594838 0.699609
0.596379 0.699157
0.59792 0.699085
0.599461 0.699085
0.601002 0.699085
0.602543 0.699085
0.604084 0.699085
0.605625 0.699085
0.607166 0.699085
0.608707 0.699085
0.610248 0.699085
0.611789 0.699085
0.61333 0.699085
0.614871 0.699085
0.616412 0.699085
0.617953 0.699085
0.619494 0.699085
0.621035 0.699085
0.622576 0.699085
0.624117 0.699085
0.625658 0.699085
0.627199 0.699085
0.62874 0.699085
0.630281 0.699085
0.631822 0.699085
0.633363 0.699085
0.634904 0.699085
0.636445 0.699085
0.637986 0.699085
0.639527 0.699085
0.641068 0.699085
0.642609 0.699085
0.644151 0.699085
0.645692 0.699085
0.647233 0.699085
0.648774 0.699085
0.650315 0.699085
0.651856 0.699085
0.653397 0.699085
0.654938 0.699085
0.656479 0.699085
0.65802 0.699085
0.659561 0.699085
0.661102 0.699085
0.662643 0.699085
0.664184 0.699085
0.665725 0.699085
0.667266 0.699085
0.668807 0.699085
0.670348 0.699085
0.671889 0.699085
0.67343 0.699085
0.674971 0.699085
0.676512 0.699085
0.678053 0.699085
0.679594 0.699085
0.681135 0.699085
0.682676 0.699085
0.684217 0.699085
0.685758 0.699085
0.687299 0.699085
0.68884 0.699085
0.690381 0.699085
0.691922 0.699085
0.693463 0.699085
0.695004 0.699085
0.696546 0.699085
0.698087 0.699085
0.699628 0.699085
0.701169 0.699085
0.70271 0.699085
0.704251 0.699085
0.705792 0.699085
0.707333 0.699085
0.708874 0.699085
0.710415 0.699085
0.711956 0.699085
0.713497 0.699085
0.715038 0.699085
0.716579 0.699085
0.71812 0.699085
0.719661 0.699085
0.721202 0.699085
0.722743 0.699085
0.724284 0.699085
0.725825 0.699085
0.727366 0.699085
0.728907 0.699085
0.730448 0.699085
0.731989 0.699085
0.73353 0.699085
0.735071 0.699085
0.736612 0.699085
0.738153 0.699085
0.739694 0.699085
0.741235 0.699085
0.742776 0.699085
0.744317 0.699085
0.745858 0.699085
0.7474 0.699085
0.748941 0.699085
0.750482 0.699085
0.752023 0.699085
0.753564 0.699085
0.755105 0.699085
0.756646 0.699085
0.758187 0.699085
0.759728 0.699085
0.761269 0.699085
0.76281 0.699085
0.764351 0.699085
0.765892 0.699085
0.767433 0.699085
0.768974 0.699085
0.770515 0.699085
0.772056 0.699085
0.773597 0.699085
0.775138 0.699085
0.776679 0.699085
0.77822 0.699085
0.779761 0.699085
0.781302 0.699085
0.782843 0.699085
0.784384 0.699085
0.785925 0.699085
0.787466 0.699085
0.789007 0.699085
0.790548 0.699085
0.792089 0.699085
0.79363 0.699085
0.795171 0.699085
0.796712 0.699085
0.798253 0.699085
0.799795 0.699085
0.801336 0.699085
0.802877 0.699085
0.804418 0.699085
0.805959 0.699085
0.8075 0.699085
0.809041 0.699085
0.810582 0.699085
0.812123 0.699085
0.813664 0.699085
0.815205 0.699085
0.816746 0.699085
0.818287 0.699085
0.819828 0.699085
0.821369 0.699085
0.82291 0.699085
0.824451 0.699085
0.825992 0.699085
0.827533 0.699085
0.829074 0.699085
0.830615 0.699085
0.832156 0.699085
0.833697 0.699085
0.835238 0.699085
0.836779 0.699085
0.83832 0.699085
0.839861 0.699085
0.841402 0.699085
0.842943 0.699085
0.844484 0.699085
0.846025 0.699085
0.847566 0.699085
0.849107 0.699085
0.850649 0.699085
0.85219 0.699085
0.853731 0.699085
0.855272 0.699085
0.856813 0.699085
0.858354 0.699085
0.859895 0.699085
0.861436 0.699085
0.862977 0.699085
0.864518 0.699085
0.866059 0.699085
0.8676 0.699085
0.869141 0.699085
0.870682 0.699085
0.872223 0.699085
0.873764 0.699085
0.875305 0.699085
0.876846 0.699085
0.878387 0.699085
0.879928 0.699085
0.881469 0.699085
0.88301 0.699085
0.884551 0.699085
0.886092 0.699085
0.887633 0.699085
0.889174 0.699085
0.890715 0.699085
0.892256 0.699085
0.893797 0.699085
0.895338 0.699085
0.896879 0.699085
0.89842 0.699085
0.899961 0.699085
0.901503 0.699085
0.903044 0.699085
0.904585 0.699085
0.906126 0.699085
0.907667 0.699085
0.909208 0.699085
0.910749 0.699085
0.91229 0.699085
0.913831 0.699085
0.915372 0.699085
0.916913 0.699085
0.918454 0.699085
0.919995 0.699085
0.921536 0.699085
0.923077 0.699085


==> figures/data/motion_centre_data.dat <==
t D
0.00356 0.725835
0.0089 0.729035
0.01246 0.732235
0.01957 0.738541
0.02491 0.741741
0.03381 0.748141
0.04448 0.757741
0.04804 0.716235
0.0516 0.717835
0.05516 0.760941
0.0605 0.767341
0.06406 0.775247
0.06762 0.789647
0.07117 0.802353
0.07473 0.815153
0.07829 0.827953
0.08541 0.831153
0.08897 0.834259
0.09431 0.824753
0.09786 0.815153
0.10142 0.807153
0.10498 0.802353
0.11032 0.808753
0.11388 0.824753
0.11744 0.859859
0.121 0.931576
0.12456 1.00979
0.12811 1.11661
0.13167 1.19482
0.13523 1.28574
0.13879 1.34438
0.14235 1.39736
0.14591 1.42927
0.14947 1.45007
0.15302 1.46278
0.15658 1.47558
0.16014 1.48678
0.1637 1.49148
0.16904 1.49468
0.1726 1.48678
0.17794 1.46918
0.18149 1.45487
0.18505 1.44047
0.18861 1.41816
0.19217 1.40056
0.19573 1.38146
0.19929 1.36075
0.20285 1.34475
0.20641 1.33355
0.21174 1.33355
0.2153 1.34635
0.21886 1.37666
0.22242 1.40696
0.22598 1.45007
0.22954 1.48518
0.2331 1.50908
0.23665 1.54739
0.24021 1.56489
0.24377 1.57129
0.25089 1.56809
0.25445 1.55689
0.25801 1.54259
0.26157 1.52179
0.2669 1.48678
0.27046 1.46278
0.27402 1.44367
0.27936 1.43407
0.28292 1.43727
0.28648 1.44687
0.29004 1.46438
0.29359 1.48678
0.29715 1.50588
0.30071 1.52339
0.30427 1.53939
0.30783 1.55059
0.31495 1.55849
0.31851 1.55529
0.3274 1.53299
0.33274 1.52179
0.33986 1.52028
0.34342 1.52339
0.34698 1.53139
0.35053 1.53779
0.35409 1.54259
0.35765 1.54579
0.37011 1.54579
0.37722 1.54579
0.38078 1.54899
0.38434 1.55219
0.39324 1.55849
0.3968 1.55849
0.40036 1.55849
0.40925 1.56169
0.41281 1.56489
0.41815 1.56809
0.42349 1.57129
0.4306 1.57449
0.43772 1.57769
0.44306 1.58089
0.45374 1.58409
0.45907 1.5872
0.46263 1.5872
0.46619 1.5872
0.46975 1.5904
0.47331 1.5904
0.47687 1.5936
0.48043 1.5936
0.48932 1.5968
0.49288 1.5968
0.49644 1.5968
0.5 1.5984
0.51068 1.6
0.51779 1.5968
0.52313 1.592
0.52669 1.58249
0.53025 1.57129
0.53381 1.55689
0.53737 1.53779
0.54093 1.49948
0.54448 1.46664
0.54804 1.41816
0.5516 1.37186
0.55516 1.30645
0.55872 1.24904
0.56228 1.18682
0.56584 1.13261
0.5694 1.08819
0.57295 1.0544
0.57651 1.02889
0.58007 1.01139
0.58363 1.00019
0.58897 0.993788
0.59964 0.982682
0.6032 0.976282
0.60676 0.965082
0.61032 0.948329
0.61388 0.933176
0.61744 0.914071
0.62278 0.890165
0.62633 0.874165
0.62989 0.851859
0.63345 0.835859
0.63701 0.824753
0.64235 0.816753
0.64769 0.808753
0.65125 0.802353
0.6548 0.791247
0.65836 0.783247
0.66192 0.772047
0.66548 0.759341
0.66904 0.746541
0.6726 0.733835
0.67616 0.725835
0.68149 0.719435
0.68505 0.719435
0.68861 0.711435
0.69217 0.706635
0.69751 0.700329
0.70107 0.693929
0.70463 0.687529
0.70819 0.677929
0.7153 0.679529
0.71886 0.684329
0.72598 0.690729
0.72954 0.693929
0.7331 0.693929
0.73665 0.693929
0.74021 0.690729
0.74377 0.687529
0.74911 0.684329
0.75267 0.687529
0.75979 0.681129
0.76512 0.674729
0.76868 0.671624
0.77224 0.668424
0.7758 0.660424
0.77936 0.654024
0.7847 0.662024
0.79004 0.665224
0.79359 0.662024
0.79715 0.652424
0.80071 0.644424
0.80427 0.639718
0.80783 0.636518
0.81495 0.639718
0.81851 0.658824
0.82206 0.673224
0.82562 0.685929
0.82918 0.690729
0.83986 0.687529
0.84342 0.682729
0.84875 0.687529
0.85231 0.693929
0.85587 0.700329
0.85943 0.706635
0.86299 0.706635
0.87011 0.706635
0.87367 0.706635
0.88256 0.703529
0.88612 0.703529
0.88968 0.703529
0.89324 0.700329
0.8968 0.697129
0.90036 0.690729
0.90391 0.687529
0.90925 0.684329
0.91281 0.684329
0.91637 0.687529
0.91993 0.695529


==> figures/data/motion_centre_model.dat <==
t D
0 0.699085
0.00154103 0.699085
0.00308206 0.699085
0.00462309 0.699085
0.00616412 0.699085
0.00770515 0.699085
0.00924618 0.699085
0.0107872 0.699085
0.0123282 0.699085
0.0138693 0.699085
0.0154103 0.699085
0.0169513 0.699085
0.0184924 0.699085
0.0200334 0.699085
0.0215744 0.699085
0.0231154 0.699085
0.0246565 0.699085
0.0261975 0.699085
0.0277385 0.699085
0.0292796 0.699085
0.0308206 0.699085
0.0323616 0.699085
0.0339027 0.699085
0.0354437 0.699085
0.0369847 0.699085
0.0385257 0.699085
0.0400668 0.699085
0.0416078 0.699085
0.0431488 0.699085
0.0446899 0.699085
0.0462309 0.699085
0.0477719 0.699085
0.049313 0.699085
0.050854 0.699085
0.052395 0.699085
0.053936 0.699085
0.0554771 0.699085
0.0570181 0.699085
0.0585591 0.699085
0.0601002 0.699085
0.0616412 0.699085
0.0631822 0.699085
0.0647233 0.699085
0.0662643 0.699085
0.0678053 0.699085
0.0693463 0.699085
0.0708874 0.699085
0.0724284 0.699085
0.0739694 0.699085
0.0755105 0.699085
0.0770515 0.699085
0.0785925 0.699085
0.0801336 0.699085
0.0816746 0.699085
0.0832156 0.699085
0.0847566 0.699085
0.0862977 0.699085
0.0878387 0.699085
0.0893797 0.699085
0.0909208 0.699085
0.0924618 0.699085
0.0940028 0.699085
0.0955439 0.699085
0.0970849 0.699085
0.0986259 0.699085
0.100167 0.699085
0.101708 0.699085
0.103249 0.699085
0.10479 0.699085
0.106331 0.699085
0.107872 0.699085
0.109413 0.699137
0.110954 0.699813
0.112495 0.701898
0.114036 0.706045
0.115577 0.712776
0.117118 0.72249
0.118659 0.735476
0.1202 0.751914
0.121741 0.771885
0.123282 0.795382
0.124823 0.822316
0.126364 0.85252
0.127905 0.885764
0.129447 0.921757
0.130988 0.960159
0.132529 1.00058
0.13407 1.04262
0.135611 1.08581
0.137152 1.12969
0.138693 1.17379
0.140234 1.21763
0.141775 1.26072
0.143316 1.30261
0.144857 1.34286
0.146398 1.38103
0.147939 1.41677
0.14948 1.44972
0.151021 1.47961
0.152562 1.5062
0.154103 1.52935
0.155644 1.54897
0.157185 1.56506
0.158726 1.57771
0.160267 1.58711
0.161808 1.59356
0.163349 1.59748
0.16489 1.59939
0.166431 1.59997
0.167972 1.6
0.169513 1.6
0.171054 1.6
0.172595 1.6
0.174136 1.6
0.175677 1.6
0.177218 1.6
0.178759 1.6
0.180301 1.6
0.181842 1.6
0.183383 1.6
0.184924 1.6
0.186465 1.6
0.188006 1.6
0.189547 1.6
0.191088 1.6
0.192629 1.6
0.19417 1.6
0.195711 1.6
0.197252 1.6
0.198793 1.6
0.200334 1.6
0.201875 1.6
0.203416 1.6
0.204957 1.6
0.206498 1.6
0.208039 1.6
0.20958 1.6
0.211121 1.6
0.212662 1.6
0.214203 1.6
0.215744 1.6
0.217285 1.6
0.218826 1.6
0.220367 1.6
0.221908 1.6
0.223449 1.6
0.22499 1.6
0.226531 1.6
0.228072 1.6
0.229613 1.6
0.231154 1.6
0.232696 1.6
0.234237 1.6
0.235778 1.6
0.237319 1.6
0.23886 1.6
0.240401 1.6
0.241942 1.6
0.243483 1.6
0.245024 1.6
0.246565 1.6
0.248106 1.6
0.249647 1.6
0.251188 1.6
0.252729 1.6
0.25427 1.6
0.255811 1.6
0.257352 1.6
0.258893 1.6
0.260434 1.6
0.261975 1.6
0.263516 1.6
0.265057 1.6
0.266598 1.6
0.268139 1.6
0.26968 1.6
0.271221 1.6
0.272762 1.6
0.274303 1.6
0.275844 1.6
0.277385 1.6
0.278926 1.6
0.280467 1.6
0.282008 1.6
0.28355 1.6
0.285091 1.6
0.286632 1.6
0.288173 1.6
0.289714 1.6
0.291255 1.6
0.292796 1.6
0.294337 1.6
0.295878 1.6
0.297419 1.6
0.29896 1.6
0.300501 1.6
0.302042 1.6
0.303583 1.6
0.305124 1.6
0.306665 1.6
0.308206 1.6
0.309747 1.6
0.311288 1.6
0.312829 1.6
0.31437 1.6
0.315911 1.6
0.317452 1.6
0.318993 1.6
0.320534 1.6
0.322075 1.6
0.323616 1.6
0.325157 1.6
0.326698 1.6
0.328239 1.6
0.32978 1.6
0.331321 1.6
0.332862 1.6
0.334403 1.6
0.335945 1.6
0.337486 1.6
0.339027 1.6
0.340568 1.6
0.342109 1.6
0.34365 1.6
0.345191 1.6
0.346732 1.6
0.348273 1.6
0.349814 1.6
0.351355 1.6
0.352896 1.6
0.354437 1.6
0.355978 1.6
0.357519 1.6
0.35906 1.6
0.360601 1.6
0.362142 1.6
0.363683 1.6
0.365224 1.6
0.366765 1.6
0.368306 1.6
0.369847 1.6
0.371388 1.6
0.372929 1.6
0.37447 1.6
0.376011 1.6
0.377552 1.6
0.379093 1.6
0.380634 1.6
0.382175 1.6
0.383716 1.6
0.385257 1.6
0.386799 1.6
0.38834 1.6
0.389881 1.6
0.391422 1.6
0.392963 1.6
0.394504 1.6
0.396045 1.6
0.397586 1.6
0.399127 1.6
0.400668 1.6
0.402209 1.6
0.40375 1.6
0.405291 1.6
0.406832 1.6
0.408373 1.6
0.409914 1.6
0.411455 1.6
0.412996 1.6
0.414537 1.6
0.416078 1.6
0.417619 1.6
0.41916 1.6
0.420701 1.6
0.422242 1.6
0.423783 1.6
0.425324 1.6
0.426865 1.6
0.428406 1.6
0.429947 1.6
0.431488 1.6
0.433029 1.6
0.43457 1.6
0.436111 1.6
0.437652 1.6
0.439194 1.6
0.440735 1.6
0.442276 1.6
0.443817 1.6
0.445358 1.6
0.446899 1.6
0.44844 1.6
0.449981 1.6
0.451522 1.6
0.453063 1.6
0.454604 1.6
0.456145 1.6
0.457686 1.6
0.459227 1.6
0.460768 1.6
0.462309 1.6
0.46385 1.6
0.465391 1.6
0.466932 1.6
0.468473 1.6
0.470014 1.6
0.471555 1.6
0.473096 1.6
0.474637 1.6
0.476178 1.6
0.477719 1.6
0.47926 1.6
0.480801 1.6
0.482342 1.6
0.483883 1.6
0.485424 1.6
0.486965 1.6
0.488506 1.6
0.490048 1.6
0.491589 1.6
0.49313 1.6
0.494671 1.6
0.496212 1.6
0.497753 1.6
0.499294 1.6
0.500835 1.6
0.502376 1.6
0.503917 1.6
0.505458 1.6
0.506999 1.6
0.50854 1.6
0.510081 1.6
0.511622 1.6
0.513163 1.6
0.514704 1.6
0.516245 1.6
0.517786 1.6
0.519327 1.59999
0.520868 1.59995
0.522409 1.59981
0.52395 1.59953
0.525491 1.59907
0.527032 1.5984
0.528573 1.59747
0.530114 1.59626
0.531655 1.59472
0.533196 1.59284
0.534737 1.59059
0.536278 1.58794
0.537819 1.58487
0.53936 1.58136
0.540902 1.5774
0.542443 1.57298
0.543984 1.56808
0.545525 1.56269
0.547066 1.5568
0.548607 1.55041
0.550148 1.54352
0.551689 1.53612
0.55323 1.52821
0.554771 1.5198
0.556312 1.51088
0.557853 1.50147
0.559394 1.49157
0.560935 1.48118
0.562476 1.47032
0.564017 1.459
0.565558 1.44723
0.567099 1.43503
0.56864 1.4224
0.570181 1.40937
0.571722 1.39595
0.573263 1.38215
0.574804 1.36801
0.576345 1.35353
0.577886 1.33875
0.579427 1.32367
0.580968 1.30833
0.582509 1.29274
0.58405 1.27693
0.585591 1.26092
0.587132 1.24474
0.588673 1.22841
0.590214 1.21196
0.591755 1.19541
0.593297 1.17879
0.594838 1.16213
0.596379 1.14544
0.59792 1.12876
0.599461 1.11212
0.601002 1.09553
0.602543 1.07903
0.604084 1.06263
0.605625 1.04638
0.607166 1.03028
0.608707 1.01436
0.610248 0.99866
0.611789 0.983188
0.61333 0.967973
0.614871 0.953036
0.616412 0.938399
0.617953 0.924084
0.619494 0.91011
0.621035 0.896497
0.622576 0.883264
0.624117 0.870428
0.625658 0.858006
0.627199 0.846012
0.62874 0.834462
0.630281 0.823367
0.631822 0.81274
0.633363 0.80259
0.634904 0.792927
0.636445 0.783758
0.637986 0.775089
0.639527 0.766924
0.641068 0.759266
0.642609 0.752115
0.644151 0.74547
0.645692 0.739329
0.647233 0.733687
0.648774 0.728538
0.650315 0.723872
0.651856 0.719678
0.653397 0.715945
0.654938 0.712657
0.656479 0.709795
0.65802 0.707342
0.659561 0.705274
0.661102 0.703566
0.662643 0.702192
0.664184 0.701123
0.665725 0.700325
0.667266 0.699763
0.668807 0.699401
0.670348 0.699196
0.671889 0.699107
0.67343 0.699085
0.674971 0.699085
0.676512 0.699085
0.678053 0.699085
0.679594 0.699085
0.681135 0.699085
0.682676 0.699085
0.684217 0.699085
0.685758 0.699085
0.687299 0.699085
0.68884 0.699085
0.690381 0.699085
0.691922 0.699085
0.693463 0.699085
0.695004 0.699085
0.696546 0.699085
0.698087 0.699085
0.699628 0.699085
0.701169 0.699085
0.70271 0.699085
0.704251 0.699085
0.705792 0.699085
0.707333 0.699085
0.708874 0.699085
0.710415 0.699085
0.711956 0.699085
0.713497 0.699085
0.715038 0.699085
0.716579 0.699085
0.71812 0.699085
0.719661 0.699085
0.721202 0.699085
0.722743 0.699085
0.724284 0.699085
0.725825 0.699085
0.727366 0.699085
0.728907 0.699085
0.730448 0.699085
0.731989 0.699085
0.73353 0.699085
0.735071 0.699085
0.736612 0.699085
0.738153 0.699085
0.739694 0.699085
0.741235 0.699085
0.742776 0.699085
0.744317 0.699085
0.745858 0.699085
0.7474 0.699085
0.748941 0.699085
0.750482 0.699085
0.752023 0.699085
0.753564 0.699085
0.755105 0.699085
0.756646 0.699085
0.758187 0.699085
0.759728 0.699085
0.761269 0.699085
0.76281 0.699085
0.764351 0.699085
0.765892 0.699085
0.767433 0.699085
0.768974 0.699085
0.770515 0.699085
0.772056 0.699085
0.773597 0.699085
0.775138 0.699085
0.776679 0.699085
0.77822 0.699085
0.779761 0.699085
0.781302 0.699085
0.782843 0.699085
0.784384 0.699085
0.785925 0.699085
0.787466 0.699085
0.789007 0.699085
0.790548 0.699085
0.792089 0.699085
0.79363 0.699085
0.795171 0.699085
0.796712 0.699085
0.798253 0.699085
0.799795 0.699085
0.801336 0.699085
0.802877 0.699085
0.804418 0.699085
0.805959 0.699085
0.8075 0.699085
0.809041 0.699085
0.810582 0.699085
0.812123 0.699085
0.813664 0.699085
0.815205 0.699085
0.816746 0.699085
0.818287 0.699085
0.819828 0.699085
0.821369 0.699085
0.82291 0.699085
0.824451 0.699085
0.825992 0.699085
0.827533 0.699085
0.829074 0.699085
0.830615 0.699085
0.832156 0.699085
0.833697 0.699085
0.835238 0.699085
0.836779 0.699085
0.83832 0.699085
0.839861 0.699085
0.841402 0.699085
0.842943 0.699085
0.844484 0.699085
0.846025 0.699085
0.847566 0.699085
0.849107 0.699085
0.850649 0.699085
0.85219 0.699085
0.853731 0.699085
0.855272 0.699085
0.856813 0.699085
0.858354 0.699085
0.859895 0.699085
0.861436 0.699085
0.862977 0.699085
0.864518 0.699085
0.866059 0.699085
0.8676 0.699085
0.869141 0.699085
0.870682 0.699085
0.872223 0.699085
0.873764 0.699085
0.875305 0.699085
0.876846 0.699085
0.878387 0.699085
0.879928 0.699085
0.881469 0.699085
0.88301 0.699085
0.884551 0.699085
0.886092 0.699085
0.887633 0.699085
0.889174 0.699085
0.890715 0.699085
0.892256 0.699085
0.893797 0.699085
0.895338 0.699085
0.896879 0.699085
0.89842 0.699085
0.899961 0.699085
0.901503 0.699085
0.903044 0.699085
0.904585 0.699085
0.906126 0.699085
0.907667 0.699085
0.909208 0.699085
0.910749 0.699085
0.91229 0.699085
0.913831 0.699085
0.915372 0.699085
0.916913 0.699085
0.918454 0.699085
0.919995 0.699085
0.921536 0.699085
0.923077 0.699085


==> figures/data/motion_tip_data.dat <==
t D
0.00356 0.706635
0.0089 0.709835
0.01601 0.713035
0.02135 0.716235
0.03025 0.719435
0.04093 0.722635
0.04448 0.722635
0.04804 0.703529
0.0516 0.729035
0.05516 0.737035
0.05872 0.748141
0.06228 0.764141
0.06584 0.781647
0.0694 0.797647
0.07295 0.811953
0.07651 0.821553
0.08007 0.829553
0.08363 0.835859
0.08719 0.840659
0.09075 0.847059
0.09431 0.847059
0.10142 0.850259
0.121 0.859859
0.12456 0.862965
0.12811 0.862965
0.13167 0.862965
0.13523 0.862965
0.13879 0.862965
0.14235 0.859859
0.14591 0.853459
0.15125 0.847059
0.1548 0.835859
0.15836 0.827953
0.16192 0.824753
0.16548 0.818353
0.17082 0.827953
0.17438 0.852518
0.17794 0.885365
0.18149 0.942776
0.18505 1.00659
0.18861 1.11031
0.19217 1.19002
0.19573 1.29214
0.19929 1.36395
0.20285 1.44207
0.20641 1.48602
0.20996 1.52875
0.21352 1.54099
0.21708 1.54579
0.22242 1.54899
0.22598 1.54579
0.22954 1.54259
0.23488 1.53619
0.23843 1.53299
0.24199 1.52659
0.24555 1.51548
0.24911 1.49882
0.25267 1.47718
0.25623 1.44433
0.25979 1.41496
0.26335 1.37506
0.2669 1.34315
0.27046 1.30805
0.27402 1.28254
0.27758 1.26024
0.28114 1.25064
0.2847 1.25704
0.28826 1.26824
0.29181 1.30014
0.29537 1.33515
0.29893 1.37986
0.30249 1.42767
0.30605 1.46918
0.30961 1.51068
0.31317 1.54419
0.31673 1.56649
0.32028 1.57769
0.3274 1.57769
0.33096 1.56969
0.3363 1.55369
0.33986 1.54419
0.34342 1.53939
0.34698 1.53939
0.35053 1.54259
0.35409 1.55059
0.35765 1.55529
0.36299 1.56969
0.36655 1.57449
0.37011 1.57449
0.38256 1.57449
0.3879 1.57449
0.39324 1.57769
0.3968 1.57769
0.40036 1.57929
0.40391 1.58089
0.40747 1.58089
0.41103 1.58089
0.41459 1.58089
0.41815 1.58089
0.42171 1.58089
0.42527 1.58089
0.42883 1.58089
0.43772 1.58409
0.44484 1.58409
0.45374 1.5872
0.45907 1.5904
0.46441 1.5936
0.47153 1.5968
0.48754 1.6032
0.4911 1.6032
0.49466 1.6064
0.5 1.6096
0.50534 1.6096
0.5089 1.6096
0.51246 1.6096
0.51957 1.6064
0.52313 1.6048
0.52669 1.5968
0.53025 1.5872
0.53381 1.57289
0.53737 1.55059
0.54093 1.50089
0.54448 1.45647
0.54804 1.39426
0.5516 1.32621
0.55516 1.23633
0.55872 1.19802
0.56228 1.064
0.56584 0.984282
0.5694 0.937976
0.57295 0.902871
0.57651 0.880565
0.58007 0.872565
0.58363 0.875765
0.58719 0.885365
0.59075 0.894871
0.59431 0.910871
0.59786 0.923671
0.60142 0.939576
0.60498 0.952376
0.60854 0.981082
0.6121 0.998588
0.61566 1.02089
0.61922 1.03689
0.62278 1.0544
0.62633 1.0688
0.62989 1.08631
0.63345 1.10231
0.63701 1.11501
0.64057 1.12461
0.64413 1.13261
0.64769 1.14061
0.65125 1.14381
0.65658 1.14381
0.66014 1.14061
0.6637 1.14221
0.66726 1.14381
0.67438 1.14381
0.67794 1.13741
0.68149 1.12781
0.68505 1.11031
0.68861 1.09591
0.69217 1.06193
0.69573 1.02729
0.69929 0.988988
0.70285 0.953976
0.70641 0.914071
0.70996 0.888565
0.71352 0.862965
0.71708 0.851859
0.72064 0.840659
0.7242 0.840659
0.72776 0.832659
0.73132 0.818353
0.73488 0.802353
0.73843 0.786447
0.74199 0.762541
0.74555 0.744941
0.74911 0.727435
0.75267 0.711435
0.75623 0.698729
0.75979 0.685929
0.76335 0.673224
0.7669 0.665224
0.77046 0.657224
0.77402 0.652424
0.77758 0.652424
0.78114 0.655624
0.7847 0.658824
0.79004 0.658824
0.79359 0.658824
0.79715 0.658824
0.80605 0.652424
0.80961 0.652424
0.81317 0.652424
0.82206 0.652424
0.82562 0.652424
0.82918 0.652424
0.83452 0.655624
0.83808 0.655624
0.84164 0.658824
0.8452 0.658824
0.84875 0.662024
0.85231 0.665224
0.85587 0.668424
0.86121 0.671624
0.86477 0.674729
0.87011 0.677929
0.87544 0.681129
0.879 0.677929
0.88256 0.674729
0.88612 0.671624
0.89146 0.665224
0.89858 0.662024
0.90391 0.668424
0.91103 0.674729
0.91815 0.681129


==> figures/data/motion_tip_model.dat <==
t D
0 0.699085
0.00154103 0.699085
0.00308206 0.699085
0.00462309 0.699085
0.00616412 0.699085
0.00770515 0.699085
0.00924618 0.699085
0.0107872 0.699085
0.0123282 0.699085
0.0138693 0.699085
0.0154103 0.699085
0.0169513 0.699085
0.0184924 0.699085
0.0200334 0.699085
0.0215744 0.699085
0.0231154 0.699085
0.0246565 0.699085
0.0261975 0.699085
0.0277385 0.699085
0.0292796 0.699085
0.0308206 0.699085
0.0323616 0.699085
0.0339027 0.699085
0.0354437 0.699085
0.0369847 0.699085
0.0385257 0.699085
0.0400668 0.699085
0.0416078 0.699085
0.0431488 0.699085
0.0446899 0.699085
0.0462309 0.699085
0.0477719 0.699085
0.049313 0.699085
0.050854 0.699085
0.052395 0.699085
0.053936 0.699085
0.0554771 0.699085
0.0570181 0.699085
0.0585591 0.699085
0.0601002 0.699085
0.0616412 0.699085
0.0631822 0.699085
0.0647233 0.699085
0.0662643 0.699085
0.0678053 0.699085
0.0693463 0.699085
0.0708874 0.699085
0.0724284 0.699085
0.0739694 0.699085
0.0755105 0.699085
0.0770515 0.699085
0.0785925 0.699085
0.0801336 0.699085
0.0816746 0.699085
0.0832156 0.699085
0.0847566 0.699085
0.0862977 0.699085
0.0878387 0.699085
0.0893797 0.699085
0.0909208 0.699085
0.0924618 0.699085
0.0940028 0.699085
0.0955439 0.699085
0.0970849 0.699085
0.0986259 0.699085
0.100167 0.699085
0.101708 0.699085
0.103249 0.699085
0.10479 0.699085
0.106331 0.699085
0.107872 0.699085
0.109413 0.699085
0.110954 0.699085
0.112495 0.699085
0.114036 0.699085
0.115577 0.699085
0.117118 0.699085
0.118659 0.699085
0.1202 0.699085
0.121741 0.699085
0.123282 0.699085
0.124823 0.699085
0.126364 0.699085
0.127905 0.699085
0.129447 0.699085
0.130988 0.699085
0.132529 0.699085
0.13407 0.699085
0.135611 0.699085
0.137152 0.699085
0.138693 0.699085
0.140234 0.699085
0.141775 0.699085
0.143316 0.699085
0.144857 0.699085
0.146398 0.699085
0.147939 0.699085
0.14948 0.699085
0.151021 0.699085
0.152562 0.699085
0.154103 0.699085
0.155644 0.699085
0.157185 0.699085
0.158726 0.699085
0.160267 0.699085
0.161808 0.699085
0.163349 0.699103
0.16489 0.699587
0.166431 0.701333
0.167972 0.705021
0.169513 0.711197
0.171054 0.720286
0.172595 0.732598
0.174136 0.748333
0.175677 0.767593
0.177218 0.790388
0.178759 0.816642
0.180301 0.846207
0.181842 0.878862
0.183383 0.91433
0.184924 0.952278
0.186465 0.99233
0.188006 1.03407
0.189547 1.07707
0.191088 1.12085
0.192629 1.16495
0.19417 1.20887
0.195711 1.25216
0.197252 1.29433
0.198793 1.33493
0.200334 1.37356
0.201875 1.40981
0.203416 1.44334
0.204957 1.47387
0.206498 1.50114
0.208039 1.52499
0.20958 1.54532
0.211121 1.56211
0.212662 1.57544
0.214203 1.58547
0.215744 1.59249
0.217285 1.59687
0.218826 1.59914
0.220367 1.59992
0.221908 1.6
0.223449 1.6
0.22499 1.6
0.226531 1.6
0.228072 1.6
0.229613 1.6
0.231154 1.6
0.232696 1.6
0.234237 1.6
0.235778 1.6
0.237319 1.6
0.23886 1.6
0.240401 1.6
0.241942 1.6
0.243483 1.6
0.245024 1.6
0.246565 1.6
0.248106 1.6
0.249647 1.6
0.251188 1.6
0.252729 1.6
0.25427 1.6
0.255811 1.6
0.257352 1.6
0.258893 1.6
0.260434 1.6
0.261975 1.6
0.263516 1.6
0.265057 1.6
0.266598 1.6
0.268139 1.6
0.26968 1.6
0.271221 1.6
0.272762 1.6
0.274303 1.6
0.275844 1.6
0.277385 1.6
0.278926 1.6
0.280467 1.6
0.282008 1.6
0.28355 1.6
0.285091 1.6
0.286632 1.6
0.288173 1.6
0.289714 1.6
0.291255 1.6
0.292796 1.6
0.294337 1.6
0.295878 1.6
0.297419 1.6
0.29896 1.6
0.300501 1.6
0.302042 1.6
0.303583 1.6
0.305124 1.6
0.306665 1.6
0.308206 1.6
0.309747 1.6
0.311288 1.6
0.312829 1.6
0.31437 1.6
0.315911 1.6
0.317452 1.6
0.318993 1.6
0.320534 1.6
0.322075 1.6
0.323616 1.6
0.325157 1.6
0.326698 1.6
0.328239 1.6
0.32978 1.6
0.331321 1.6
0.332862 1.6
0.334403 1.6
0.335945 1.6
0.337486 1.6
0.339027 1.6
0.340568 1.6
0.342109 1.6
0.34365 1.6
0.345191 1.6
0.346732 1.6
0.348273 1.6
0.349814 1.6
0.351355 1.6
0.352896 1.6
0.354437 1.6
0.355978 1.6
0.357519 1.6
0.35906 1.6
0.360601 1.6
0.362142 1.6
0.363683 1.6
0.365224 1.6
0.366765 1.6
0.368306 1.6
0.369847 1.6
0.371388 1.6
0.372929 1.6
0.37447 1.6
0.376011 1.6
0.377552 1.6
0.379093 1.6
0.380634 1.6
0.382175 1.6
0.383716 1.6
0.385257 1.6
0.386799 1.6
0.38834 1.6
0.389881 1.6
0.391422 1.6
0.392963 1.6
0.394504 1.6
0.396045 1.6
0.397586 1.6
0.399127 1.6
0.400668 1.6
0.402209 1.6
0.40375 1.6
0.405291 1.6
0.406832 1.6
0.408373 1.6
0.409914 1.6
0.411455 1.6
0.412996 1.6
0.414537 1.6
0.416078 1.6
0.417619 1.6
0.41916 1.6
0.420701 1.6
0.422242 1.6
0.423783 1.6
0.425324 1.6
0.426865 1.6
0.428406 1.6
0.429947 1.6
0.431488 1.6
0.433029 1.6
0.43457 1.6
0.436111 1.6
0.437652 1.6
0.439194 1.6
0.440735 1.6
0.442276 1.6
0.443817 1.6
0.445358 1.6
0.446899 1.6
0.44844 1.6
0.449981 1.6
0.451522 1.6
0.453063 1.6
0.454604 1.6
0.456145 1.6
0.457686 1.6
0.459227 1.6
0.460768 1.6
0.462309 1.6
0.46385 1.6
0.465391 1.6
0.466932 1.6
0.468473 1.6
0.470014 1.6
0.471555 1.6
0.473096 1.6
0.474637 1.6
0.476178 1.6
0.477719 1.6
0.47926 1.6
0.480801 1.6
0.482342 1.6
0.483883 1.6
0.485424 1.6
0.486965 1.6
0.488506 1.6
0.490048 1.6
0.491589 1.6
0.49313 1.6
0.494671 1.6
0.496212 1.6
0.497753 1.6
0.499294 1.6
0.500835 1.6
0.502376 1.6
0.503917 1.6
0.505458 1.6
0.506999 1.6
0.50854 1.6
0.510081 1.6
0.511622 1.6
0.513163 1.6
0.514704 1.6
0.516245 1.6
0.517786 1.6
0.519327 1.6
0.520868 1.59998
0.522409 1.59994
0.52395 1.59985
0.525491 1.59971
0.527032 1.5995
0.528573 1.5992
0.530114 1.59882
0.531655 1.59832
0.533196 1.59771
0.534737 1.59697
0.536278 1.5961
0.537819 1.59508
0.53936 1.5939
0.540902 1.59257
0.542443 1.59106
0.543984 1.58937
0.545525 1.58751
0.547066 1.58545
0.548607 1.58319
0.550148 1.58074
0.551689 1.57807
0.55323 1.5752
0.554771 1.57212
0.556312 1.56881
0.557853 1.56529
0.559394 1.56155
0.560935 1.55758
0.562476 1.55338
0.564017 1.54895
0.565558 1.5443
0.567099 1.53942
0.56864 1.53431
0.570181 1.52896
0.571722 1.52339
0.573263 1.5176
0.574804 1.51157
0.576345 1.50532
0.577886 1.49885
0.579427 1.49216
0.580968 1.48524
0.582509 1.47812
0.58405 1.47078
0.585591 1.46323
0.587132 1.45547
0.588673 1.44752
0.590214 1.43936
0.591755 1.43102
0.593297 1.42248
0.594838 1.41376
0.596379 1.40487
0.59792 1.3958
0.599461 1.38656
0.601002 1.37716
0.602543 1.3676
0.604084 1.3579
0.605625 1.34805
0.607166 1.33807
0.608707 1.32795
0.610248 1.31771
0.611789 1.30735
0.61333 1.29689
0.614871 1.28632
0.616412 1.27565
0.617953 1.2649
0.619494 1.25407
0.621035 1.24316
0.622576 1.23218
0.624117 1.22115
0.625658 1.21007
0.627199 1.19895
0.62874 1.18779
0.630281 1.1766
0.631822 1.16539
0.633363 1.15418
0.634904 1.14296
0.636445 1.13174
0.637986 1.12054
0.639527 1.10936
0.641068 1.0982
0.642609 1.08709
0.644151 1.07601
0.645692 1.06499
0.647233 1.05403
0.648774 1.04313
0.650315 1.03231
0.651856 1.02157
0.653397 1.01092
0.654938 1.00037
0.656479 0.989923
0.65802 0.979587
0.659561 0.969368
0.661102 0.959274
0.662643 0.949313
0.664184 0.939489
0.665725 0.92981
0.667266 0.920282
0.668807 0.91091
0.670348 0.901702
0.671889 0.892662
0.67343 0.883796
0.674971 0.875109
0.676512 0.866606
0.678053 0.858293
0.679594 0.850173
0.681135 0.842252
0.682676 0.834532
0.684217 0.827019
0.685758 0.819716
0.687299 0.812625
0.68884 0.805751
0.690381 0.799096
0.691922 0.792661
0.693463 0.786451
0.695004 0.780465
0.696546 0.774707
0.698087 0.769176
0.699628 0.763875
0.701169 0.758802
0.70271 0.753959
0.704251 0.749346
0.705792 0.74496
0.707333 0.740803
0.708874 0.736872
0.710415 0.733165
0.711956 0.729681
0.713497 0.726416
0.715038 0.723368
0.716579 0.720533
0.71812 0.717908
0.719661 0.715487
0.721202 0.713267
0.722743 0.711241
0.724284 0.709405
0.725825 0.707751
0.727366 0.706274
0.728907 0.704966
0.730448 0.703818
0.731989 0.702824
0.73353 0.701974
0.735071 0.701259
0.736612 0.700669
0.738153 0.700194
0.739694 0.699823
0.741235 0.699543
0.742776 0.699344
0.744317 0.699212
0.745858 0.699135
0.7474 0.699097
0.748941 0.699086
0.750482 0.699085
0.752023 0.699085
0.753564 0.699085
0.755105 0.699085
0.756646 0.699085
0.758187 0.699085
0.759728 0.699085
0.761269 0.699085
0.76281 0.699085
0.764351 0.699085
0.765892 0.699085
0.767433 0.699085
0.768974 0.699085
0.770515 0.699085
0.772056 0.699085
0.773597 0.699085
0.775138 0.699085
0.776679 0.699085
0.77822 0.699085
0.779761 0.699085
0.781302 0.699085
0.782843 0.699085
0.784384 0.699085
0.785925 0.699085
0.787466 0.699085
0.789007 0.699085
0.790548 0.699085
0.792089 0.699085
0.79363 0.699085
0.795171 0.699085
0.796712 0.699085
0.798253 0.699085
0.799795 0.699085
0.801336 0.699085
0.802877 0.699085
0.804418 0.699085
0.805959 0.699085
0.8075 0.699085
0.809041 0.699085
0.810582 0.699085
0.812123 0.699085
0.813664 0.699085
0.815205 0.699085
0.816746 0.699085
0.818287 0.699085
0.819828 0.699085
0.821369 0.699085
0.82291 0.699085
0.824451 0.699085
0.825992 0.699085
0.827533 0.699085
0.829074 0.699085
0.830615 0.699085
0.832156 0.699085
0.833697 0.699085
0.835238 0.699085
0.836779 0.699085
0.83832 0.699085
0.839861 0.699085
0.841402 0.699085
0.842943 0.699085
0.844484 0.699085
0.846025 0.699085
0.847566 0.699085
0.849107 0.699085
0.850649 0.699085
0.85219 0.699085
0.853731 0.699085
0.855272 0.699085
0.856813 0.699085
0.858354 0.699085
0.859895 0.699085
0.861436 0.699085
0.862977 0.699085
0.864518 0.699085
0.866059 0.699085
0.8676 0.699085
0.869141 0.699085
0.870682 0.699085
0.872223 0.699085
0.873764 0.699085
0.875305 0.699085
0.876846 0.699085
0.878387 0.699085
0.879928 0.699085
0.881469 0.699085
0.88301 0.699085
0.884551 0.699085
0.886092 0.699085
0.887633 0.699085
0.889174 0.699085
0.890715 0.699085
0.892256 0.699085
0.893797 0.699085
0.895338 0.699085
0.896879 0.699085
0.89842 0.699085
0.899961 0.699085
0.901503 0.699085
0.903044 0.699085
0.904585 0.699085
0.906126 0.699085
0.907667 0.699085
0.909208 0.699085
0.910749 0.699085
0.91229 0.699085
0.913831 0.699085
0.915372 0.699085
0.916913 0.699085
0.918454 0.699085
0.919995 0.699085
0.921536 0.699085
0.923077 0.699085


==> figures/data/pressure.dat <==
t p Q
0 -20.2367 61.8322
0.00154103 -19.7375 57.9621
0.00308206 -19.2171 54.1879
0.00462309 -18.6761 50.5135
0.00616412 -18.1151 46.9427
0.00770515 -17.5345 43.4792
0.00924618 -16.9351 40.1267
0.0107872 -16.3174 36.8887
0.0123282 -15.682 33.7684
0.0138693 -15.0298 30.7693
0.0154103 -14.3612 27.8943
0.0169513 -13.6771 25.1465
0.0184924 -12.9782 22.5287
0.0200334 -12.265 20.0438
0.0215744 -11.5385 17.6942
0.0231154 -10.7994 15.4824
0.0246565 -10.0484 13.4107
0.0261975 -9.28631 11.4813
0.0277385 -8.51393 9.69613
0.0292796 -7.73206 8.05713
0.0308206 -6.94153 6.56599
0.0323616 -6.14315 5.22424
0.0339027 -5.33775 4.0333
0.0354437 -4.52617 2.99439
0.0369847 -3.70927 2.10861
0.0385257 -2.88788 1.37687
0.0400668 -2.06286 0.799933
0.0416078 -1.23509 0.378405
0.0431488 -0.405403 0.112723
0.0446899 0.425319 0.00316425
0.0462309 0.59255 0
0.0477719 0.59255 0
0.049313 0.59255 0
0.050854 0.59255 0
0.052395 0.59255 0
0.053936 0.59255 0
0.0554771 0.59255 0
0.0570181 0.59255 0
0.0585591 0.59255 0
0.0601002 0.59255 0
0.0616412 0.59255 0
0.0631822 0.59255 0
0.0647233 0.59255 0
0.0662643 0.59255 0
0.0678053 0.59255 0
0.0693463 0.59255 0
0.0708874 0.59255 0
0.0724284 0.59255 0
0.0739694 0.59255 0
0.0755105 0.59255 0
0.0770515 0.59255 0
0.0785925 0.59255 0
0.0801336 0.59255 0
0.0816746 0.59255 0
0.0832156 0.59255 0
0.0847566 0.59255 0
0.0862977 0.59255 0
0.0878387 0.59255 0
0.0893797 0.59255 0
0.0909208 0.59255 0
0.0924618 0.59255 0
0.0940028 0.59255 0
0.0955439 0.59255 0
0.0970849 0.59255 0
0.0986259 0.59255 0
0.100167 0.59255 0
0.101708 0.59255 0
0.103249 0.59255 0
0.10479 0.59255 0
0.106331 0.59255 0
0.107872 0.59255 0
0.109413 0.59255 0
0.110954 0.59255 0
0.112495 0.59255 0
0.114036 0.59255 0
0.115577 0.59255 0
0.117118 0.59255 0
0.118659 0.59255 0
0.1202 0.59255 0
0.121741 0.59255 0
0.123282 0.59255 0
0.124823 0.59255 0
0.126364 0.59255 0
0.127905 0.59255 0
0.129447 0.59255 0
0.130988 0.59255 0
0.132529 0.59255 0
0.13407 0.59255 0
0.135611 0.59255 0
0.137152 0.59255 0
0.138693 0.59255 0
0.140234 0.59255 0
0.141775 0.59255 0
0.143316 0.59255 0
0.144857 0.59255 0
0.146398 0.59255 0
0.147939 0.59255 0
0.14948 0.59255 0
0.151021 0.59255 0
0.152562 0.59255 0
0.154103 0.59255 0
0.155644 0.59255 0
0.157185 0.59255 0
0.158726 0.59255 0
0.160267 0.59255 0
0.161808 0.59255 0
0.163349 0.59255 0
0.16489 0.59255 0
0.166431 0.59255 0
0.167972 0.59255 0
0.169513 0.59255 0
0.171054 0.59255 0
0.172595 0.59255 0
0.174136 0.59255 0
0.175677 0.59255 0
0.177218 0.59255 0
0.178759 0.59255 0
0.180301 0.59255 0
0.181842 0.59255 0
0.183383 0.59255 0
0.184924 0.59255 0
0.186465 0.59255 0
0.188006 0.59255 0
0.189547 0.59255 0
0.191088 0.59255 0
0.192629 0.59255 0
0.19417 0.59255 0
0.195711 0.59255 0
0.197252 0.59255 0
0.198793 0.59255 0
0.200334 0.59255 0
0.201875 0.59255 0
0.203416 0.59255 0
0.204957 0.59255 0
0.206498 0.59255 0
0.208039 0.59255 0
0.20958 0.59255 0
0.211121 0.59255 0
0.212662 0.59255 0
0.214203 0.59255 0
0.215744 0.59255 0
0.217285 0.59255 0
0.218826 0.59255 0
0.220367 0.59255 0
0.221908 0.59255 0
0.223449 0.59255 0
0.22499 0.59255 0
0.226531 0.59255 0
0.228072 0.59255 0
0.229613 0.59255 0
0.231154 0.59255 0
0.232696 0.59255 0
0.234237 0.59255 0
0.235778 0.59255 0
0.237319 0.59255 0
0.23886 0.59255 0
0.240401 0.59255 0
0.241942 0.59255 0
0.243483 0.59255 0
0.245024 0.59255 0
0.246565 0.59255 0
0.248106 0.59255 0
0.249647 0.59255 0
0.251188 0.59255 0
0.252729 0.59255 0
0.25427 0.59255 0
0.255811 0.59255 0
0.257352 0.59255 0
0.258893 0.59255 0
0.260434 0.59255 0
0.261975 0.59255 0
0.263516 0.59255 0
0.265057 0.59255 0
0.266598 0.59255 0
0.268139 0.59255 0
0.26968 0.59255 0
0.271221 0.59255 0
0.272762 0.59255 0
0.274303 0.59255 0
0.275844 0.59255 0
0.277385 0.59255 0
0.278926 0.59255 0
0.280467 0.59255 0
0.282008 0.59255 0
0.28355 0.59255 0
0.285091 0.59255 0
0.286632 0.59255 0
0.288173 0.59255 0
0.289714 0.59255 0
0.291255 0.59255 0
0.292796 0.59255 0
0.294337 0.59255 0
0.295878 0.59255 0
0.297419 0.59255 0
0.29896 0.59255 0
0.300501 0.59255 0
0.302042 0.59255 0
0.303583 0.59255 0
0.305124 0.59255 0
0.306665 0.59255 0
0.308206 0.59255 0
0.309747 0.59255 0
0.311288 0.59255 0
0.312829 0.59255 0
0.31437 0.59255 0
0.315911 0.59255 0
0.317452 0.59255 0
0.318993 0.59255 0
0.320534 0.59255 0
0.322075 0.59255 0
0.323616 0.59255 0
0.325157 0.59255 0
0.326698 0.59255 0
0.328239 0.59255 0
0.32978 0.59255 0
0.331321 0.59255 0
0.332862 0.59255 0
0.334403 0.59255 0
0.335945 0.59255 0
0.337486 0.59255 0
0.339027 0.59255 0
0.340568 0.59255 0
0.342109 0.59255 0
0.34365 0.59255 0
0.345191 0.59255 0
0.346732 0.59255 0
0.348273 0.59255 0
0.349814 0.59255 0
0.351355 0.59255 0
0.352896 0.59255 0
0.354437 0.59255 0
0.355978 0.59255 0
0.357519 0.59255 0
0.35906 0.59255 0
0.360601 0.59255 0
0.362142 0.59255 0
0.363683 0.59255 0
0.365224 0.59255 0
0.366765 0.59255 0
0.368306 0.59255 0
0.369847 0.59255 0
0.371388 0.59255 0
0.372929 0.59255 0
0.37447 0.59255 0
0.376011 0.59255 0
0.377552 0.59255 0
0.379093 0.59255 0
0.380634 0.59255 0
0.382175 0.59255 0
0.383716 0.59255 0
0.385257 0.59255 0
0.386799 0.59255 0
0.38834 0.59255 0
0.389881 0.59255 0
0.391422 0.59255 0
0.392963 0.59255 0
0.394504 0.59255 0
0.396045 0.59255 0
0.397586 0.59255 0
0.399127 0.59255 0
0.400668 0.59255 0
0.402209 0.59255 0
0.40375 0.59255 0
0.405291 0.59255 0
0.406832 0.59255 0
0.408373 0.59255 0
0.409914 0.59255 0
0.411455 0.59255 0
0.412996 0.59255 0
0.414537 0.59255 0
0.416078 0.59255 0
0.417619 0.59255 0
0.41916 0.59255 0
0.420701 0.59255 0
0.422242 0.59255 0
0.423783 0.59255 0
0.425324 0.59255 0
0.426865 0.59255 0
0.428406 0.59255 0
0.429947 0.59255 0
0.431488 0.59255 0
0.433029 0.59255 0
0.43457 0.59255 0
0.436111 0.59255 0
0.437652 0.59255 0
0.439194 0.59255 0
0.440735 0.59255 0
0.442276 0.59255 0
0.443817 0.59255 0
0.445358 0.59255 0
0.446899 0.59255 0
0.44844 0.59255 0
0.449981 0.59255 0
0.451522 0.59255 0
0.453063 0.59255 0
0.454604 0.59255 0
0.456145 0.59255 0
0.457686 0.59255 0
0.459227 0.59255 0
0.460768 0.59255 0
0.462309 0.59255 0
0.46385 0.59255 0
0.465391 0.59255 0
0.466932 0.59255 0
0.468473 0.59255 0
0.470014 0.59255 0
0.471555 0.59255 0
0.473096 0.59255 0
0.474637 0.59255 0
0.476178 0.59255 0
0.477719 0.59255 0
0.47926 0.59255 0
0.480801 0.59255 0
0.482342 0.59255 0
0.483883 0.59255 0
0.485424 0.59255 0
0.486965 0.59255 0
0.488506 0.59255 0
0.490048 0.59255 0
0.491589 0.59255 0
0.49313 0.59255 0
0.494671 0.59255 0
0.496212 0.59255 0
0.497753 0.59255 0
0.499294 0.59255 0
0.500835 0.59255 0
0.502376 0.59255 0
0.503917 0.59255 0
0.505458 0.59255 0
0.506999 0.59255 0
0.50854 0.59255 0
0.510081 0.59255 0
0.511622 0.59255 0
0.513163 0.59255 0
0.514704 0.59255 0
0.516245 0.59255 0
0.517786 0.59255 0
0.519327 0.59255 0
0.520868 0.59255 0
0.522409 0.59255 0
0.52395 0.59255 0
0.525491 0.59255 0
0.527032 0.59255 0
0.528573 0.59255 0
0.530114 0.59255 0
0.531655 0.59255 0
0.533196 0.59255 0
0.534737 0.59255 0
0.536278 0.59255 0
0.537819 0.59255 0
0.53936 0.59255 0
0.540902 0.59255 0
0.542443 0.59255 0
0.543984 0.59255 0
0.545525 0.59255 0
0.547066 0.59255 0
0.548607 0.59255 0
0.550148 0.59255 0
0.551689 0.59255 0
0.55323 0.59255 0
0.554771 0.59255 0
0.556312 0.59255 0
0.557853 0.59255 0
0.559394 0.59255 0
0.560935 0.59255 0
0.562476 0.59255 0
0.564017 0.59255 0
0.565558 0.59255 0
0.567099 0.59255 0
0.56864 0.59255 0
0.570181 0.59255 0
0.571722 0.59255 0
0.573263 0.59255 0
0.574804 0.59255 0
0.576345 0.59255 0
0.577886 0.59255 0
0.579427 0.59255 0
0.580968 0.59255 0
0.582509 0.59255 0
0.58405 0.59255 0
0.585591 0.59255 0
0.587132 0.59255 0
0.588673 0.59255 0
0.590214 0.59255 0
0.591755 0.59255 0
0.593297 0.59255 0
0.594838 0.59255 0
0.596379 0.59255 0
0.59792 0.59255 0
0.599461 0.59255 0
0.601002 0.59255 0
0.602543 0.59255 0
0.604084 0.59255 0
0.605625 0.59255 0
0.607166 0.59255 0
0.608707 0.59255 0
0.610248 0.59255 0
0.611789 0.59255 0
0.61333 0.59255 0
0.614871 0.59255 0
0.616412 0.59255 0
0.617953 0.59255 0
0.619494 0.59255 0
0.621035 0.59255 0
0.622576 0.59255 0
0.624117 0.59255 0
0.625658 0.59255 0
0.627199 0.59255 0
0.62874 0.59255 0
0.630281 0.59255 0
0.631822 0.59255 0
0.633363 0.59255 0
0.634904 0.59255 0
0.636445 0.59255 0
0.637986 0.59255 0
0.639527 0.59255 0
0.641068 0.59255 0
0.642609 0.59255 0
0.644151 0.59255 0
0.645692 0.59255 0
0.647233 0.59255 0
0.648774 0.59255 0
0.650315 0.59255 0
0.651856 0.59255 0
0.653397 0.59255 0
0.654938 0.59255 0
0.656479 0.59255 0
0.65802 0.59255 0
0.659561 0.59255 0
0.661102 0.59255 0
0.662643 0.59255 0
0.664184 0.59255 0
0.665725 0.59255 0
0.667266 0.59255 0
0.668807 0.986208 0.0175344
0.670348 1.81673 0.169655
0.671889 2.64598 0.477839
0.67343 3.47309 0.941766
0.674971 4.2972 1.56095
0.676512 5.11745 2.33475
0.678053 5.93299 3.26236
0.679594 6.74297 4.34281
0.681135 7.54654 5.57498
0.682676 8.34286 6.95758
0.684217 9.13112 8.48917
0.685758 9.91048 10.1682
0.687299 10.6801 11.9928
0.68884 11.4393 13.9612
0.690381 12.1871 16.0713
0.691922 12.9229 18.3209
0.693463 13.6458 20.7076
0.695004 14.3552 23.229
0.696546 15.0502 25.8825
0.698087 15.7301 28.6652
0.699628 16.3943 31.5744
0.701169 17.042 34.6068
0.70271 17.6726 37.7595
0.704251 18.2853 41.0291
0.705792 18.8797 44.4122
0.707333 19.455 47.9052
0.708874 20.0107 51.5047
0.710415 20.5461 55.2067
0.711956 21.0608 59.0074
0.713497 21.5541 62.9029
0.715038 22.0256 66.8891
0.716579 22.4748 70.9619
0.71812 22.9012 75.1171
0.719661 23.3043 79.3502
0.721202 23.6838 83.6569
0.722743 24.0392 88.0327
0.724284 24.3702 92.4731
0.725825 24.6765 96.9734
0.727366 24.9577 101.529
0.728907 25.2134 106.135
0.730448 25.4436 110.787
0.731989 25.6478 115.479
0.73353 25.826 120.208
0.735071 25.9779 124.967
0.736612 26.1033 129.753
0.738153 26.2022 134.559
0.739694 26.2743 139.382
0.741235 26.3198 144.216
0.742776 26.3384 149.056
0.744317 26.3302 153.897
0.745858 26.2953 158.734
0.7474 26.2335 163.561
0.748941 26.145 168.375
0.750482 26.0299 173.169
0.752023 25.8884 177.94
0.753564 25.7204 182.681
0.755105 25.5263 187.388
0.756646 25.3063 192.056
0.758187 25.0605 196.68
0.759728 24.7892 201.256
0.761269 24.4927 205.779
0.76281 24.1713 210.243
0.764351 23.8253 214.644
0.765892 23.4551 218.979
0.767433 23.0612 223.241
0.768974 22.6438 227.427
0.770515 22.2035 231.533
0.772056 21.7406 235.553
0.773597 21.2557 239.484
0.775138 20.7493 243.323
0.776679 20.2219 247.064
0.77822 19.6741 250.703
0.779761 19.1064 254.238
0.781302 18.5194 257.665
0.782843 17.9137 260.979
0.784384 17.29 264.178
0.785925 16.6489 267.257
0.787466 15.991 270.215
0.789007 15.3172 273.047
0.790548 14.628 275.752
0.792089 13.9241 278.325
0.79363 13.2064 280.764
0.795171 12.4756 283.068
0.796712 11.7323 285.233
0.798253 10.9775 287.257
0.799795 10.2118 289.137
0.801336 9.43617 290.873
0.802877 8.65129 292.463
0.804418 7.85801 293.904
0.805959 7.05717 295.195
0.8075 6.24959 296.334
0.809041 5.43612 297.322
0.810582 4.61761 298.156
0.812123 3.7949 298.835
0.813664 2.96886 299.36
0.815205 2.14034 299.729
0.816746 1.31021 299.942
0.818287 0.479331 299.999
0.819828 -0.351429 299.899
0.821369 -1.18121 299.644
0.82291 -2.00913 299.232
0.824451 -2.83435 298.665
0.825992 -3.656 297.944
0.827533 -4.47323 297.068
0.829074 -5.28517 296.039
0.830615 -6.091 294.858
0.832156 -6.88986 293.526
0.833697 -7.68093 292.044
0.835238 -8.46339 290.415
0.836779 -9.23641 288.639
0.83832 -9.99919 286.719
0.839861 -10.7509 284.657
0.841402 -11.4909 282.454
0.842943 -12.2182 280.113
0.844484 -12.9322 277.637
0.846025 -13.6321 275.028
0.847566 -14.3172 272.288
0.849107 -14.9868 269.421
0.850649 -15.6402 266.43
0.85219 -16.2766 263.318
0.853731 -16.8955 260.087
0.855272 -17.4961 256.742
0.856813 -18.0779 253.286
0.858354 -18.6403 249.722
0.859895 -19.1826 246.054
0.861436 -19.7043 242.286
0.862977 -20.2049 238.422
0.864518 -20.6838 234.466
0.866059 -21.1406 230.422
0.8676 -21.5747 226.294
0.869141 -21.9858 222.087
0.870682 -22.3733 217.805
0.872223 -22.7369 213.452
0.873764 -23.0762 209.032
0.875305 -23.3908 204.552
0.876846 -23.6805 200.014
0.878387 -23.9449 195.425
0.879928 -24.1837 190.788
0.881469 -24.3967 186.109
0.88301 -24.5837 181.392
0.884551 -24.7445 176.642
0.886092 -24.8788 171.865
0.887633 -24.9867 167.065
0.889174 -25.0679 162.247
0.890715 -25.1223 157.416
0.892256 -25.15 152.578
0.893797 -25.1509 147.737
0.895338 -25.125 142.898
0.896879 -25.0722 138.067
0.89842 -24.9928 133.248
0.899961 -24.8866 128.446
0.901503 -24.754 123.667
0.903044 -24.5949 118.916
0.904585 -24.4097 114.197
0.906126 -24.1983 109.515
0.907667 -23.9612 104.875
0.909208 -23.6984 100.282
0.910749 -23.4104 95.7414
0.91229 -23.0974 91.257
0.913831 -22.7597 86.8337
0.915372 -22.3977 82.4763
0.916913 -22.0117 78.1892
0.918454 -21.6022 73.9769
0.919995 -21.1695 69.8438
0.921536 -20.7142 65.7941
0.923077 -20.2367 61.8322


==> figures/data/qflow_B.dat <==
t Qin Qout
0.000769231 118.802 44.217
0.00230769 109.486 38.3181
0.00384615 100.121 32.514
0.00538462 90.7076 26.8049
0.00692308 81.2452 21.1907
0.00846154 71.3268 15.7099
0.01 57.3432 10.8181
0.0115385 40.1399 7.03112
0.0130769 23.1196 3.6096
0.0146154 7.58413 0.273315
0.0161538 -6.47161 -2.95725
0.0176923 -18.6481 -6.02403
0.0192308 -27.3464 -8.76423
0.0207692 -30.5061 -11.0438
0.0223077 -28.3732 -12.8756
0.0238462 -23.1985 -14.3578
0.0253846 -15.2893 -15.5982
0.0269231 -4.67692 -16.616
0.0284615 8.6178 -17.4114
0.03 24.835 -18.076
0.0315385 45.3165 -18.5318
0.0330769 70.1463 -18.7368
0.0346154 99.3227 -18.6909
0.0361538 129.741 -18.4788
0.0376923 158.416 -18.1833
0.0392308 185.358 -17.804
0.0407692 210.473 -17.3462
0.0423077 231.648 -16.7452
0.0438462 248.055 -15.9582
0.0453846 259.706 -14.9852
0.0469231 266.621 -13.845
0.0484615 268.856 -12.6491
0.05 266.412 -11.4163
0.0515385 259.285 -10.1576
0.0530769 248.144 -8.89099
0.0546154 234.63 -7.60104
0.0561538 218.809 -6.19502
0.0576923 200.676 -4.66666
0.0592308 181.671 -2.98905
0.0607692 163.237 -1.13584
0.0623077 145.366 0.892739
0.0638462 128.035 3.10467
0.0653846 110.922 5.60255
0.0669231 93.8927 8.39165
0.0684615 76.9395 11.4715
0.07 60.2398 14.81
0.0715385 44.8892 18.2167
0.0730769 31.0669 21.6598
0.0746154 18.7686 25.1391
0.0761538 7.77651 28.7145
0.0776923 -2.43519 32.4621
0.0792308 -11.894 36.3834
0.0807692 -20.6035 40.4779
0.0823077 -28.6401 44.6352
0.0838462 -36.0788 48.754
0.0853846 -42.9218 52.8388
0.0869231 -49.1893 56.9206
0.0884615 -55.2757 60.98
0.09 -61.3436 65.108
0.0915385 -67.3955 69.3538
0.0930769 -73.4186 73.6832
0.0946154 -79.3263 77.8839
0.0961538 -85.1052 81.9202
0.0976923 -90.7573 85.7915
0.0992308 -96.3693 89.5361
0.100769 -102.151 93.2628
0.102308 -108.114 96.9786
0.103846 -114.258 100.683
0.105385 -120.343 104.347
0.106923 -126.123 107.943
0.108462 -131.602 111.472
0.11 -136.789 114.946
0.111538 -141.886 118.436
0.113077 -146.977 121.918
0.114615 -152.062 125.392
0.116154 -157.131 128.832
0.117692 -162.113 132.069
0.119231 -166.998 135.075
0.120769 -171.786 137.851
0.122308 -176.425 140.463
0.123846 -180.785 142.907
0.125385 -184.86 145.167
0.126923 -188.652 147.241
0.128462 -192.257 149.175
0.13 -195.771 151.013
0.131538 -199.195 152.753
0.133077 -202.53 154.377
0.134615 -205.843 155.775
0.136154 -209.162 156.929
0.137692 -212.487 157.84
0.139231 -215.796 158.517
0.140769 -218.961 159.013
0.142308 -221.961 159.339
0.143846 -224.796 159.522
0.145385 -227.479 159.59
0.146923 -230.036 159.509
0.148462 -232.47 159.205
0.15 -234.781 158.674
0.151538 -236.927 157.941
0.153077 -238.864 157.029
0.154615 -240.594 155.94
0.156154 -242.111 154.669
0.157692 -243.335 153.153
0.159231 -244.232 151.389
0.160769 -244.802 149.376
0.162308 -245.07 147.142
0.163846 -245.177 144.846
0.165385 -245.148 142.514
0.166923 -244.982 140.147
0.168462 -244.627 137.684
0.17 -243.957 135.017
0.171538 -242.967 132.142
0.173077 -241.655 129.059
0.174615 -240.206 125.875
0.176154 -238.803 122.697
0.177692 -237.445 119.523
0.179231 -236.123 116.346
0.180769 -234.63 113.151
0.182308 -232.881 109.802
0.183846 -230.875 106.235
0.185385 -228.629 102.485
0.186923 -226.249 98.7635
0.188462 -223.752 95.107
0.19 -221.136 91.5159
0.191538 -218.376 87.9915
0.193077 -215.411 84.4198
0.194615 -212.238 80.7751
0.196154 -208.854 77.0588
0.197692 -205.272 73.3069
0.199231 -201.503 69.5556
0.200769 -197.545 65.8056
0.202308 -193.393 62.0911
0.203846 -188.955 58.4604
0.205385 -184.193 54.8031
0.206923 -179.107 51.1196
0.208462 -173.733 47.428
0.21 -168.294 43.8368
0.211538 -162.826 40.3644
0.213077 -157.328 37.0112
0.214615 -151.752 33.7728
0.216154 -145.984 30.627
0.217692 -140.018 27.5723
0.219231 -133.852 24.6095
0.220769 -127.624 21.7247
0.222308 -121.468 18.9039
0.223846 -115.385 16.148
0.225385 -109.365 13.4603
0.226923 -103.248 10.8616
0.228462 -96.9679 8.35703
0.23 -90.5232 5.94718
0.231538 -83.9461 3.63807
0.233077 -77.4404 1.46401
0.234615 -71.0385 -0.568879
0.236154 -64.7385 -2.47995
0.237692 -58.513 -4.29774
0.239231 -52.2972 -6.04287
0.240769 -46.0866 -7.7138
0.242308 -39.8797 -9.31061
0.243846 -33.7603 -10.8194
0.245385 -27.8125 -12.2263
0.246923 -22.0344 -13.5314
0.248462 -16.4172 -14.7398
0.25 -10.8683 -15.8515
0.251538 -5.35694 -16.8136
0.253077 0.118314 -17.626
0.254615 5.54166 -18.3014
0.256154 10.8116 -18.9174
0.257692 15.9055 -19.4866
0.259231 20.7186 -20.0085
0.260769 25.1845 -20.4599
0.262308 29.2208 -20.8373
0.263846 32.8242 -21.146
0.265385 35.9955 -21.3863
0.266923 39.5369 -21.5711
0.268462 42.7475 -21.7135
0.27 45.6283 -21.8138
0.271538 48.1757 -21.8705
0.273077 50.2912 -21.8334
0.274615 51.9557 -21.6805
0.276154 53.2367 -21.4118
0.277692 54.1666 -21.0381
0.279231 54.915 -20.6252
0.280769 55.5099 -20.1837
0.282308 55.9505 -19.7132
0.283846 56.2501 -19.1808
0.285385 56.425 -18.5603
0.286923 56.4726 -17.856
0.288462 56.3923 -17.0678
0.29 56.1727 -16.2274
0.291538 55.8024 -15.3661
0.293077 55.2809 -14.4842
0.294615 54.6069 -13.5982
0.296154 53.7591 -12.7404
0.297692 52.7285 -11.862
0.299231 51.515 -10.9632
0.300769 50.1322 -10.0472
0.302308 48.6612 -9.13304
0.303846 47.115 -8.22395
0.305385 45.4928 -7.31985
0.306923 43.795 -6.42115
0.308462 42.0237 -5.48709
0.31 40.1784 -4.51176
0.311538 38.2586 -3.49522
0.313077 36.3178 -2.46597
0.314615 34.4098 -1.45261
0.316154 32.5338 -0.455336
0.317692 30.6856 0.519657
0.319231 28.7869 1.46645
0.320769 26.8051 2.4066
0.322308 24.7394 3.33992
0.323846 22.609 4.26227
0.325385 20.532 5.1498
0.326923 18.5275 5.99847
0.328462 16.5945 6.80818
0.33 14.6985 7.54756
0.331538 12.7563 8.2554
0.333077 10.7631 8.94461
0.334615 8.71831 9.61511
0.336154 6.70116 10.2535
0.337692 4.79099 10.8465
0.339231 2.98711 11.3939
0.340769 1.28657 11.8923
0.342308 -0.361072 12.3386
0.343846 -1.9767 12.745
0.345385 -3.56082 13.1115
0.346923 -5.1041 13.4395
0.348462 -6.54795 13.7372
0.35 -7.88274 14.006
0.351538 -9.10872 14.2457
0.353077 -10.243 14.4533
0.354615 -11.3271 14.6444
0.356154 -12.3631 14.8207
0.357692 -13.3513 14.9821
0.359231 -14.2766 15.1116
0.360769 -15.1237 15.1917
0.362308 -15.8929 15.2223
0.363846 -16.5822 15.2113
0.365385 -17.153 15.1776
0.366923 -17.5893 15.1193
0.368462 -17.8913 15.0364
0.37 -18.0625 14.9329
0.371538 -18.1236 14.8359
0.373077 -18.0779 14.7545
0.374615 -17.9252 14.6857
0.376154 -17.6891 14.6275
0.377692 -17.3802 14.569
0.379231 -16.9857 14.5083
0.380769 -16.5054 14.4452
0.382308 -15.9716 14.3541
0.383846 -15.4173 14.2402
0.385385 -14.8442 14.1114
0.386923 -14.2521 13.9672
0.388462 -13.609 13.7994
0.39 -12.8993 13.6043
0.391538 -12.123 13.3818
0.393077 -11.2881 13.1307
0.394615 -10.4435 12.878
0.396154 -9.59736 12.635
0.397692 -8.7495 12.4017
0.399231 -7.89706 12.1759
0.400769 -7.03314 11.9525
0.402308 -6.15267 11.7311
0.403846 -5.23814 11.5115
0.405385 -4.30966 11.3004
0.406923 -3.38896 11.1088
0.408462 -2.476 10.9365
0.41 -1.58006 10.7827
0.411538 -0.693571 10.6249
0.413077 0.198616 10.4539
0.414615 1.09673 10.269
0.416154 1.995 10.0703
0.417692 2.85805 9.87846
0.419231 3.68025 9.69956
0.420769 4.46185 9.53457
0.422308 5.20605 9.38222
0.423846 5.92002 9.23949
0.425385 6.60426 9.10628
0.426923 7.25901 8.9826
0.428462 7.87987 8.85756
0.43 8.46236 8.72837
0.431538 9.00662 8.59569
0.433077 9.51357 8.46004
0.434615 10.001 8.33273
0.436154 10.4762 8.21836
0.437692 10.9393 8.11696
0.439231 11.3886 8.02104
0.440769 11.8118 7.91181
0.442308 12.2071 7.78831
0.443846 12.5744 7.65053
0.445385 12.9157 7.50207
0.446923 13.236 7.35167
0.448462 13.5357 7.19975
0.45 13.8145 7.04726
0.451538 14.0731 6.89064
0.453077 14.3126 6.72328
0.454615 14.5332 6.54198
0.456154 14.7352 6.34592
0.457692 14.9238 6.11855
0.459231 15.1032 5.85311
0.460769 15.2761 5.54955
0.462308 15.4447 5.19383
0.463846 15.6136 4.78945
0.465385 15.7886 4.3631
0.466923 15.9797 3.91486
0.468462 16.1883 3.43187
0.47 16.4158 2.88256
0.471538 16.6616 2.2656
0.473077 16.9258 1.58111
0.474615 17.2086 0.7867
0.476154 17.5138 -0.0431914
0.477692 17.8544 -0.908615
0.479231 18.2273 -1.81192
0.480769 18.64 -2.80367
0.482308 19.0959 -3.90465
0.483846 19.595 -5.11549
0.485385 20.1352 -6.44391
0.486923 20.7041 -7.86507
0.488462 21.3003 -9.3626
0.49 21.9239 -10.9318
0.491538 22.5862 -12.5786
0.493077 23.3166 -14.3415
0.494615 24.1352 -16.2265
0.496154 25.0501 -18.2338
0.497692 26.0275 -20.3658
0.499231 27.0461 -22.5442
0.500769 28.1058 -24.7612
0.502308 29.2144 -27.0181
0.503846 30.4437 -29.3624
0.505385 31.7854 -31.8164
0.506923 33.2397 -34.3798
0.508462 34.7957 -37.0641
0.51 36.3837 -39.7989
0.511538 38.003 -42.5494
0.513077 39.6699 -45.3156
0.514615 41.3909 -48.1309
0.516154 43.2167 -51.0765
0.517692 45.1491 -54.1564
0.519231 47.1888 -57.3692
0.520769 49.2812 -60.6236
0.522308 51.3856 -63.8387
0.523846 53.5037 -67.0324
0.525385 55.6396 -70.207
0.526923 57.8657 -73.4804
0.528462 60.216 -76.9423
0.53 62.7089 -80.5931
0.531538 65.328 -84.3895
0.533077 67.9547 -88.0601
0.534615 70.5683 -91.5563
0.536154 73.1694 -94.8783
0.537692 75.8095 -98.1013
0.539231 78.6126 -101.43
0.540769 81.5853 -104.874
0.542308 84.7281 -108.435
0.543846 87.9162 -111.97
0.545385 91.0275 -115.366
0.546923 94.0612 -118.62
0.548462 97.0207 -121.742
0.55 100.024 -124.898
0.551538 103.121 -128.156
0.553077 106.311 -131.515
0.554615 109.585 -134.929
0.556154 112.798 -138.197
0.557692 115.919 -141.259
0.559231 118.951 -144.106
0.560769 121.947 -146.772
0.562308 125.033 -149.443
0.563846 128.216 -152.145
0.565385 131.499 -154.875
0.566923 134.77 -157.526
0.568462 137.917 -160.015
0.57 140.94 -162.343
0.571538 143.839 -164.51
0.573077 146.759 -166.517
0.574615 149.78 -168.365
0.576154 152.904 -169.996
0.577692 156.099 -171.469
0.579231 159.166 -172.778
0.580769 162.068 -173.913
0.582308 164.814 -174.873
0.583846 167.446 -175.662
0.585385 170.06 -176.362
0.586923 172.66 -176.985
0.588462 175.247 -177.531
0.59 177.698 -177.966
0.591538 179.98 -178.119
0.593077 182.097 -178.073
0.594615 184.053 -177.841
0.596154 185.927 -177.411
0.597692 187.748 -176.786
0.599231 189.505 -175.967
0.600769 191.205 -174.923
0.602308 192.91 -173.766
0.603846 194.632 -172.561
0.605385 196.374 -171.308
0.606923 198.134 -169.965
0.608462 199.91 -168.416
0.61 201.702 -166.648
0.611538 203.51 -164.603
0.613077 205.235 -162.432
0.614615 206.773 -160.204
0.616154 208.127 -157.916
0.617692 209.3 -155.548
0.619231 210.395 -152.963
0.620769 211.455 -150.191
0.622308 212.481 -147.23
0.623846 213.444 -144.11
0.625385 214.182 -140.976
0.626923 214.669 -137.823
0.628462 214.906 -134.68
0.63 214.898 -131.49
0.631538 214.664 -128.093
0.633077 214.205 -124.48
0.634615 213.52 -120.649
0.636154 212.347 -116.726
0.637692 210.422 -112.88
0.639231 207.742 -109.121
0.640769 204.27 -105.44
0.642308 199.196 -101.633
0.643846 192.187 -97.6169
0.645385 183.242 -93.3922
0.646923 172.204 -88.9744
0.648462 158.132 -84.5989
0.65 140.867 -80.3208
0.651538 120.401 -76.1398
0.653077 96.1984 -71.9582
0.654615 66.9514 -67.5375
0.656154 32.5954 -62.8666
0.657692 -6.87492 -57.9464
0.659231 -47.0081 -52.9363
0.660769 -83.3563 -48.0065
0.662308 -115.934 -43.185
0.663846 -144.703 -38.4601
0.665385 -168.476 -33.5424
0.666923 -186.777 -28.313
0.668462 -199.62 -22.772
0.67 -207.191 -16.9708
0.671538 -210.528 -11.2388
0.673077 -209.805 -5.63743
0.674615 -205.017 -0.166615
0.676154 -195.482 5.23225
0.677692 -182.283 10.7023
0.679231 -165.876 16.2501
0.680769 -146.254 21.8759
0.682308 -125.696 27.4297
0.683846 -106.447 32.8349
0.685385 -88.1069 38.0921
0.686923 -70.8043 43.2066
0.688462 -53.516 48.2888
0.69 -35.7346 53.3839
0.691538 -17.4451 58.4919
0.693077 1.20043 63.4996
0.694615 19.2257 68.2744
0.696154 36.4742 72.8855
0.697692 52.949 77.3325
0.699231 68.6447 81.6532
0.700769 83.5019 85.9404
0.702308 97.406 90.1981
0.703846 110.297 94.4264
0.705385 122.298 98.4845
0.706923 133.621 102.43
0.708462 144.274 106.262
0.71 154.251 109.984
0.711538 163.348 113.644
0.713077 171.473 117.261
0.714615 178.628 120.834
0.716154 184.898 124.332
0.717692 190.782 127.717
0.719231 196.362 131.006
0.720769 201.593 134.199
0.722308 206.556 137.337
0.723846 211.495 140.518
0.725385 216.421 143.745
0.726923 221.334 147.019
0.728462 225.889 150.245
0.73 230.266 153.366
0.731538 234.474 156.382
0.733077 238.525 159.294
0.734615 242.662 162.103
0.736154 247.002 164.811
0.737692 251.608 167.417
0.739231 256.405 169.922
0.740769 260.926 172.35
0.742308 265.085 174.707
0.743846 268.884 176.991
0.745385 272.31 179.217
0.746923 275.988 181.421
0.748462 280.067 183.604
0.75 284.551 185.765
0.751538 289.181 187.98
0.753077 293.703 190.149
0.754615 298.239 192.273
0.756154 302.747 194.35
0.757692 307.054 196.357
0.759231 311.057 198.286
0.760769 314.76 200.136
0.762308 318.137 202.028
0.763846 321.356 203.999
0.765385 324.521 205.941
0.766923 327.632 207.854
0.768462 330.661 209.737
0.77 333.537 211.59
0.771538 336.253 213.412
0.773077 338.806 215.203
0.774615 341.058 216.996
0.776154 342.841 218.702
0.777692 344.152 220.32
0.779231 344.997 221.85
0.780769 345.431 223.279
0.782308 345.466 224.6
0.783846 345.103 225.814
0.785385 344.358 227.041
0.786923 343.335 228.367
0.788462 342.052 229.701
0.79 340.507 231.044
0.791538 338.764 232.376
0.793077 336.977 233.659
0.794615 335.151 234.89
0.796154 333.274 236.068
0.797692 331.146 237.27
0.799231 328.683 238.414
0.800769 325.884 239.498
0.802308 322.765 240.522
0.803846 319.432 241.465
0.805385 315.872 242.321
0.806923 312.057 243.089
0.808462 308.032 243.895
0.81 304.179 244.766
0.811538 300.521 245.584
0.813077 296.989 246.351
0.814615 293.408 247.046
0.816154 289.595 247.622
0.817692 285.557 248.076
0.819231 281.294 248.41
0.820769 276.817 248.745
0.822308 272.073 249.054
0.823846 267.052 249.338
0.825385 261.757 249.591
0.826923 256.305 249.734
0.828462 250.74 249.747
0.83 245.06 249.629
0.831538 239.292 249.457
0.833077 233.592 249.262
0.834615 227.987 249.031
0.836154 222.474 248.763
0.837692 216.898 248.442
0.839231 210.886 248.063
0.840769 204.418 247.568
0.842308 197.49 246.911
0.843846 190.463 246.105
0.845385 183.694 245.188
0.846923 177.181 244.144
0.848462 170.89 242.957
0.85 164.233 241.617
0.851538 156.971 240.095
0.853077 149.101 238.389
0.854615 140.661 236.574
0.856154 131.924 234.777
0.857692 122.937 232.965
0.859231 113.695 231.139
0.860769 104.061 229.285
0.862308 93.6917 227.387
0.863846 82.5689 225.39
0.865385 70.6882 223.232
0.866923 58.4451 220.977
0.868462 46.2773 218.693
0.87 34.2178 216.344
0.871538 22.2478 213.879
0.873077 10.0969 211.253
0.874615 -2.34353 208.417
0.876154 -15.1135 205.369
0.877692 -28.1088 202.113
0.879231 -40.6712 198.769
0.880769 -52.6753 195.388
0.882308 -64.1224 191.97
0.883846 -75.1377 188.474
0.885385 -85.8933 184.786
0.886923 -96.2348 180.902
0.888462 -106.138 176.821
0.89 -115.238 172.529
0.891538 -123.042 168.155
0.893077 -129.458 163.707
0.894615 -134.297 159.182
0.896154 -137.157 154.488
0.897692 -138.587 149.58
0.899231 -138.602 144.456
0.900769 -137.215 139.109
0.902308 -134.414 133.731
0.903846 -129.121 128.337
0.905385 -120.664 122.942
0.906923 -110.332 117.522
0.908462 -98.5573 111.808
0.91 -85.3186 105.815
0.911538 -70.6102 99.5509
0.913077 -54.0943 93.2312
0.914615 -30.319 86.6909
0.916154 -3.19429 79.636
0.917692 24.475 72.4737
0.919231 52.4123 65.2854
0.920769 80.6198 58.0713
0.922308 109.1 50.8315


==> figures/data/qflow_ST4.dat <==
t Qin Qout
0.000769231 27.6104 25.1084
0.00230769 23.7901 21.6885
0.00384615 19.91 18.3059
0.00538462 16.4277 15.1969
0.00692308 13.1064 12.112
0.00846154 9.89303 9.08549
0.01 6.83878 6.31837
0.0115385 3.83379 3.66262
0.0130769 1.02482 1.0598
0.0146154 -1.62527 -1.28578
0.0161538 -4.18372 -3.70047
0.0176923 -6.46841 -5.79707
0.0192308 -8.6644 -7.87659
0.0207692 -10.7866 -9.75837
0.0223077 -12.7451 -11.675
0.0238462 -14.4822 -13.3831
0.0253846 -16.0944 -14.9448
0.0269231 -17.5467 -16.4144
0.0284615 -18.8898 -17.7689
0.03 -20.1551 -18.9882
0.0315385 -21.277 -20.1024
0.0330769 -22.2454 -21.0814
0.0346154 -23.16 -21.9927
0.0361538 -23.9076 -22.79
0.0376923 -24.6845 -23.4192
0.0392308 -25.7099 -23.9212
0.0407692 -27.2647 -24.3316
0.0423077 -27.0669 -24.5481
0.0438462 -18.1017 -24.7104
0.0453846 -5.34181 -24.6799
0.0469231 -11.4942 -24.4344
0.0484615 -19.1557 -23.9921
0.05 -21.2044 -23.3737
0.0515385 -21.003 -22.4347
0.0530769 -20.9584 -21.2428
0.0546154 -21.6561 -19.7223
0.0561538 -22.685 -17.773
0.0576923 -23.6162 -15.3827
0.0592308 -24.3898 -12.6212
0.0607692 -25.1183 -9.19064
0.0623077 -25.9476 -5.11679
0.0638462 -26.9727 -0.458215
0.0653846 -28.038 4.74375
0.0669231 -29.3471 10.6956
0.0684615 -30.8357 17.4925
0.07 -32.4993 24.9586
0.0715385 -34.4231 33.2595
0.0730769 -36.6449 42.2159
0.0746154 -39.0388 51.8466
0.0761538 -41.73 61.978
0.0776923 -44.7724 72.8581
0.0792308 -48.094 84.0818
0.0807692 -51.6862 95.7118
0.0823077 -55.583 107.415
0.0838462 -59.7538 119.393
0.0853846 -64.1738 131.174
0.0869231 -68.7979 142.821
0.0884615 -73.6782 153.832
0.09 -78.7591 164.504
0.0915385 -83.9864 174.443
0.0930769 -89.3475 183.283
0.0946154 -94.8372 191.191
0.0961538 -100.387 197.958
0.0976923 -105.964 203.468
0.0992308 -111.525 207.565
0.100769 -117.016 210.65
0.102308 -122.482 212.37
0.103846 -127.829 212.85
0.105385 -132.913 211.9
0.106923 -138.128 210.204
0.108462 -142.975 207.456
0.11 -147.661 204.081
0.111538 -152.169 200.057
0.113077 -156.48 195.658
0.114615 -160.544 190.895
0.116154 -164.525 186.099
0.117692 -168.248 181.234
0.119231 -171.856 176.505
0.120769 -175.257 171.976
0.122308 -178.555 167.706
0.123846 -181.651 163.628
0.125385 -184.9 159.771
0.126923 -187.895 156.169
0.128462 -190.885 152.797
0.13 -193.866 149.539
0.131538 -196.864 146.388
0.133077 -199.941 143.358
0.134615 -202.97 140.345
0.136154 -205.906 137.361
0.137692 -209.051 134.325
0.139231 -212.194 131.333
0.140769 -215.394 128.253
0.142308 -218.55 125.234
0.143846 -221.741 122.23
0.145385 -224.988 119.206
0.146923 -228.182 116.243
0.148462 -231.416 113.297
0.15 -234.595 110.441
0.151538 -237.61 107.583
0.153077 -240.743 104.765
0.154615 -243.732 102.032
0.156154 -246.643 99.3638
0.157692 -249.466 96.6827
0.159231 -252.085 94.0529
0.160769 -254.839 91.4571
0.162308 -257.198 88.9088
0.163846 -259.559 86.3352
0.165385 -261.658 83.8009
0.166923 -263.554 81.2503
0.168462 -265.18 78.7115
0.17 -266.648 76.1455
0.171538 -267.629 73.5917
0.173077 -268.211 71.0001
0.174615 -268.27 68.3593
0.176154 -267.87 65.6988
0.177692 -266.668 63.0002
0.179231 -264.722 60.2434
0.180769 -262.042 57.4336
0.182308 -258.39 54.5414
0.183846 -253.815 51.6653
0.185385 -248.171 48.6334
0.186923 -241.464 45.5634
0.188462 -233.618 42.4353
0.19 -224.616 39.2329
0.191538 -214.606 36.017
0.193077 -203.497 32.7476
0.194615 -191.515 29.4767
0.196154 -178.792 26.1752
0.197692 -165.369 22.9288
0.199231 -151.473 19.6525
0.200769 -137.179 16.4807
0.202308 -122.788 13.455
0.203846 -108.516 10.608
0.205385 -94.6017 7.79817
0.206923 -81.0547 5.23136
0.208462 -68.2799 2.88953
0.21 -56.3117 0.789557
0.211538 -45.5009 -1.1014
0.213077 -35.7496 -2.71041
0.214615 -27.1868 -4.02838
0.216154 -19.9843 -5.14018
0.217692 -14.0344 -5.96442
0.219231 -9.32419 -6.55482
0.220769 -5.85203 -6.86173
0.222308 -3.42084 -7.13887
0.223846 -1.95946 -7.12377
0.225385 -1.51947 -6.97655
0.226923 -1.52448 -6.75985
0.228462 -2.02336 -6.44892
0.23 -2.86197 -5.97778
0.231538 -3.89471 -5.66043
0.233077 -4.87358 -5.3059
0.234615 -5.78675 -4.9009
0.236154 -6.51044 -4.58916
0.237692 -7.00038 -4.3391
0.239231 -7.24401 -4.11833
0.240769 -7.24212 -3.93772
0.242308 -6.99942 -3.86371
0.243846 -6.53597 -3.77391
0.245385 -6.03996 -3.73324
0.246923 -5.40678 -3.75307
0.248462 -4.74851 -3.76366
0.25 -4.11078 -3.73717
0.251538 -3.65236 -3.7994
0.253077 -3.14689 -3.77129
0.254615 -2.81722 -3.75825
0.256154 -2.63055 -3.70559
0.257692 -2.50067 -3.63459
0.259231 -2.50361 -3.5674
0.260769 -2.51158 -3.45241
0.262308 -2.57402 -3.36127
0.263846 -2.67993 -3.20607
0.265385 -2.75775 -3.06354
0.266923 -2.82389 -2.93096
0.268462 -2.86006 -2.81142
0.27 -2.89006 -2.64353
0.271538 -2.83799 -2.52642
0.273077 -2.80077 -2.41321
0.274615 -2.68993 -2.3163
0.276154 -2.57596 -2.22895
0.277692 -2.46873 -2.13227
0.279231 -2.30324 -2.03946
0.280769 -2.16833 -1.98254
0.282308 -2.02992 -1.93131
0.283846 -1.89659 -1.84876
0.285385 -1.76146 -1.80391
0.286923 -1.64889 -1.71871
0.288462 -1.53604 -1.64794
0.29 -1.47312 -1.59839
0.291538 -1.37518 -1.51435
0.293077 -1.30347 -1.43781
0.294615 -1.24024 -1.37255
0.296154 -1.19643 -1.28491
0.297692 -1.13171 -1.18449
0.299231 -1.06681 -1.1057
0.300769 -1.02073 -1.0489
0.302308 -0.952489 -0.92914
0.303846 -0.901517 -0.867368
0.305385 -0.817947 -0.765991
0.306923 -0.741323 -0.716188
0.308462 -0.692749 -0.619677
0.31 -0.610511 -0.55886
0.311538 -0.518965 -0.46974
0.313077 -0.439202 -0.395494
0.314615 -0.370538 -0.342446
0.316154 -0.280025 -0.287066
0.317692 -0.213575 -0.221753
0.319231 -0.140798 -0.128302
0.320769 -0.0554061 -0.0726129
0.322308 0.0128843 -0.000506844
0.323846 0.0754009 0.0551561
0.325385 0.138137 0.11029
0.326923 0.215054 0.184584
0.328462 0.276249 0.267347
0.33 0.343613 0.333258
0.331538 0.408739 0.386019
0.333077 0.472779 0.46267
0.334615 0.538204 0.542629
0.336154 0.603759 0.601262
0.337692 0.661768 0.670487
0.339231 0.731085 0.737932
0.340769 0.789666 0.794732
0.342308 0.858644 0.86792
0.343846 0.926447 0.934427
0.345385 0.994172 1.00102
0.346923 1.05004 1.06805
0.348462 1.11784 1.11507
0.35 1.178 1.17794
0.351538 1.23803 1.23608
0.353077 1.30819 1.31043
0.354615 1.37224 1.36741
0.356154 1.4337 1.42254
0.357692 1.48714 1.48941
0.359231 1.55123 1.54045
0.360769 1.61235 1.61485
0.362308 1.67575 1.67161
0.363846 1.73555 1.73004
0.365385 1.79078 1.79708
0.366923 1.85143 1.85189
0.368462 1.90628 1.91266
0.37 1.96672 1.97946
0.371538 2.03092 2.02594
0.373077 2.08677 2.08294
0.374615 2.14379 2.13951
0.376154 2.2032 2.1976
0.377692 2.26228 2.25105
0.379231 2.31631 2.30957
0.380769 2.36881 2.36873
0.382308 2.42705 2.42569
0.383846 2.49078 2.49307
0.385385 2.54342 2.53934
0.386923 2.60027 2.59909
0.388462 2.65222 2.66622
0.39 2.71195 2.70979
0.391538 2.76484 2.77418
0.393077 2.82416 2.83143
0.394615 2.87669 2.88452
0.396154 2.93184 2.93062
0.397692 2.98802 3.00528
0.399231 3.04433 3.04358
0.400769 3.09747 3.10706
0.402308 3.14745 3.15455
0.403846 3.20787 3.20566
0.405385 3.25906 3.2666
0.406923 3.31244 3.31132
0.408462 3.36515 3.35765
0.41 3.41888 3.41631
0.411538 3.47169 3.46833
0.413077 3.52268 3.52157
0.414615 3.57679 3.57089
0.416154 3.63058 3.62245
0.417692 3.68072 3.67318
0.419231 3.73109 3.72356
0.420769 3.78498 3.78297
0.422308 3.83451 3.82947
0.423846 3.88605 3.88829
0.425385 3.94032 3.93251
0.426923 3.9894 3.98316
0.428462 4.04167 4.04328
0.43 4.09171 4.09726
0.431538 4.13817 4.15151
0.433077 4.19034 4.19385
0.434615 4.24292 4.24129
0.436154 4.29056 4.29342
0.437692 4.34057 4.35147
0.439231 4.39021 4.39797
0.440769 4.44192 4.44264
0.442308 4.48879 4.48885
0.443846 4.53793 4.54139
0.445385 4.58603 4.5895
0.446923 4.63461 4.6299
0.448462 4.6818 4.68635
0.45 4.73313 4.73531
0.451538 4.78035 4.78068
0.453077 4.8263 4.83034
0.454615 4.87511 4.87232
0.456154 4.92225 4.91779
0.457692 4.97081 4.97155
0.459231 5.02078 5.02514
0.460769 5.06207 5.06452
0.462308 5.11083 5.10813
0.463846 5.15866 5.16335
0.465385 5.20704 5.20313
0.466923 5.25402 5.2485
0.468462 5.30041 5.2916
0.47 5.35073 5.33098
0.471538 5.39473 5.37704
0.473077 5.44248 5.41783
0.474615 5.49118 5.46205
0.476154 5.53524 5.50218
0.477692 5.58414 5.55789
0.479231 5.62881 5.59567
0.480769 5.67092 5.63913
0.482308 5.71295 5.68629
0.483846 5.75695 5.74708
0.485385 5.79379 5.80163
0.486923 5.82531 5.86129
0.488462 5.85267 5.93011
0.49 5.8751 6.00496
0.491538 5.89124 6.10387
0.493077 5.89803 6.20699
0.494615 5.89768 6.32683
0.496154 5.88616 6.47109
0.497692 5.8678 6.63385
0.499231 5.84247 6.81223
0.500769 5.81975 7.0071
0.502308 5.79496 7.19823
0.503846 5.78413 7.38639
0.505385 5.79514 7.53808
0.506923 5.84372 7.62512
0.508462 5.96029 7.60032
0.51 6.17379 7.41316
0.511538 6.49378 6.98633
0.513077 6.94621 6.22621
0.514615 7.59782 4.99069
0.516154 8.53357 3.28933
0.517692 9.77043 1.04336
0.519231 11.3574 -2.04021
0.520769 13.3437 -6.16321
0.522308 15.742 -11.3673
0.523846 18.6802 -17.6215
0.525385 22.2574 -25.1507
0.526923 26.4149 -34.0813
0.528462 31.14 -44.1458
0.53 36.493 -55.5647
0.531538 42.5222 -68.1375
0.533077 49.0308 -81.8716
0.534615 56.0815 -96.4909
0.536154 63.6375 -111.853
0.537692 71.4876 -127.603
0.539231 79.6586 -143.66
0.540769 87.9708 -159.598
0.542308 96.3257 -175.128
0.543846 104.694 -190.133
0.545385 112.823 -203.999
0.546923 120.842 -217.172
0.548462 128.401 -229.291
0.55 135.857 -240.376
0.551538 142.717 -249.69
0.553077 149.116 -257.826
0.554615 155.208 -264.736
0.556154 160.929 -270.689
0.557692 165.972 -275.148
0.559231 170.718 -278.475
0.560769 175.026 -280.958
0.562308 178.959 -282.173
0.563846 182.584 -282.262
0.565385 185.765 -282.074
0.566923 188.46 -280.409
0.568462 190.913 -278.223
0.57 193.287 -274.948
0.571538 194.97 -271.669
0.573077 196.561 -267.178
0.574615 197.702 -262.527
0.576154 198.66 -257.091
0.577692 199.244 -251.443
0.579231 199.461 -245.465
0.580769 199.94 -238.895
0.582308 199.297 -231.794
0.583846 198.862 -225.429
0.585385 198.222 -218.341
0.586923 197.338 -210.851
0.588462 196.214 -203.82
0.59 194.734 -196.544
0.591538 193.349 -189.248
0.593077 191.345 -182.283
0.594615 189.564 -175.207
0.596154 187.562 -168.148
0.597692 185.381 -161.653
0.599231 183.098 -155.063
0.600769 180.607 -148.583
0.602308 178.316 -142.539
0.603846 175.683 -136.454
0.605385 173.006 -130.603
0.606923 170.198 -125.047
0.608462 167.51 -119.763
0.61 164.671 -114.435
0.611538 161.782 -109.358
0.613077 158.787 -104.54
0.614615 155.81 -99.8177
0.616154 152.666 -95.2189
0.617692 149.792 -90.8088
0.619231 146.74 -86.545
0.620769 143.52 -82.391
0.622308 140.324 -78.4428
0.623846 137.401 -74.5524
0.625385 134.14 -70.7724
0.626923 131.083 -67.0901
0.628462 127.862 -63.5673
0.63 124.756 -60.0975
0.631538 121.661 -56.8308
0.633077 118.561 -53.6344
0.634615 115.364 -50.5551
0.636154 112.341 -47.5845
0.637692 109.336 -44.6939
0.639231 106.318 -41.9522
0.640769 103.26 -39.3173
0.642308 100.407 -36.7425
0.643846 97.5158 -34.3021
0.645385 94.7744 -31.9022
0.646923 91.9039 -29.6296
0.648462 89.1763 -27.4663
0.65 86.5543 -25.365
0.651538 83.9615 -23.3361
0.653077 81.4914 -21.3949
0.654615 79.0558 -19.5352
0.656154 76.7143 -17.7297
0.657692 74.4521 -16.0116
0.659231 72.294 -14.3084
0.660769 70.3071 -12.6737
0.662308 68.7996 -11.1183
0.663846 67.7561 -9.50667
0.665385 65.2036 -7.95231
0.666923 54.3959 -6.42775
0.668462 41.2944 -4.89326
0.67 45.3821 -3.37427
0.671538 50.5915 -1.80472
0.673077 51.2233 -0.24003
0.674615 49.775 1.41536
0.676154 48.9257 3.0513
0.677692 48.8477 4.77357
0.679231 49.0275 6.60206
0.680769 49.1418 8.48908
0.682308 49.1262 10.4682
0.683846 49.1557 12.4769
0.685385 49.3736 14.6366
0.686923 49.7123 16.9198
0.688462 50.179 19.3258
0.69 50.8796 21.8183
0.691538 51.6814 24.4418
0.693077 52.6471 27.174
0.694615 53.7343 30.0482
0.696154 54.9777 32.9992
0.697692 56.5096 36.1373
0.699231 58.186 39.3341
0.700769 60.0242 42.6927
0.702308 61.9097 46.1118
0.703846 63.9775 49.6555
0.705385 66.3075 53.2413
0.706923 68.8381 56.9276
0.708462 71.4101 60.7627
0.71 74.1172 64.5671
0.711538 77.0504 68.4962
0.713077 80.2416 72.4365
0.714615 83.3408 76.4858
0.716154 86.4398 80.5632
0.717692 89.9171 84.6651
0.719231 93.3536 88.7698
0.720769 96.9373 92.9416
0.722308 100.656 97.1811
0.723846 104.433 101.328
0.725385 108.225 105.608
0.726923 112.178 109.878
0.728462 116.252 114.246
0.73 120.309 118.431
0.731538 124.425 122.77
0.733077 128.528 127.15
0.734615 132.706 131.452
0.736154 136.856 135.839
0.737692 141.152 140.209
0.739231 145.427 144.562
0.740769 149.649 148.956
0.742308 153.91 153.306
0.743846 158.305 157.714
0.745385 162.396 161.985
0.746923 166.601 166.354
0.748462 171.135 170.632
0.75 175.181 174.896
0.751538 179.298 179.057
0.753077 183.669 183.335
0.754615 187.598 187.447
0.756154 191.466 191.537
0.757692 195.566 195.531
0.759231 199.674 199.551
0.760769 203.46 203.413
0.762308 207.165 207.241
0.763846 211.119 211.01
0.765385 214.585 214.631
0.766923 218.36 218.345
0.768462 221.75 221.738
0.77 225.238 225.188
0.771538 228.587 228.46
0.773077 231.748 231.699
0.774615 234.746 234.817
0.776154 237.939 237.866
0.777692 240.591 240.829
0.779231 243.795 243.574
0.780769 246.241 246.197
0.782308 249.102 248.85
0.783846 251.173 251.24
0.785385 253.904 253.696
0.786923 255.703 255.892
0.788462 258.084 257.833
0.79 259.665 259.885
0.791538 261.867 261.755
0.793077 263.506 263.392
0.794615 265.034 265.006
0.796154 266.277 266.432
0.797692 267.802 267.707
0.799231 268.732 268.796
0.800769 269.969 269.907
0.802308 270.515 270.645
0.803846 271.649 271.395
0.805385 272.001 272.035
0.806923 272.289 272.474
0.808462 273.051 272.703
0.81 272.934 272.854
0.811538 273.019 272.9
0.813077 272.2 272.694
0.814615 272.435 272.378
0.816154 271.967 271.965
0.817692 271.453 271.43
0.819231 270.648 270.67
0.820769 269.741 269.768
0.822308 268.73 268.762
0.823846 267.602 267.624
0.825385 265.997 266.303
0.826923 265.014 264.845
0.828462 263.262 263.314
0.83 261.625 261.572
0.831538 259.694 259.738
0.833077 257.741 257.755
0.834615 255.689 255.694
0.836154 253.426 253.433
0.837692 251.136 251.082
0.839231 248.481 248.604
0.840769 245.997 245.951
0.842308 243.16 243.205
0.843846 240.191 240.393
0.845385 237.435 237.387
0.846923 234.322 234.35
0.848462 231.093 231.124
0.85 227.644 227.879
0.851538 224.559 224.484
0.853077 221.079 221.011
0.854615 217.414 217.448
0.856154 213.574 213.791
0.857692 210.035 210.037
0.859231 206.152 206.207
0.860769 202.334 202.29
0.862308 198.284 198.29
0.863846 194.032 194.212
0.865385 190.177 190.098
0.866923 185.851 185.88
0.868462 181.659 181.609
0.87 177.228 177.32
0.871538 172.802 172.966
0.873077 168.563 168.529
0.874615 164.047 164.108
0.876154 159.64 159.582
0.877692 154.919 155.07
0.879231 150.494 150.503
0.880769 145.823 145.929
0.882308 141.278 141.342
0.883846 136.613 136.72
0.885385 132.052 132.148
0.886923 127.454 127.448
0.888462 122.749 122.829
0.89 118.094 118.218
0.891538 113.489 113.53
0.893077 108.786 108.901
0.894615 104.254 104.359
0.896154 99.668 99.782
0.897692 95.051 95.208
0.899231 90.3921 90.6707
0.900769 85.8204 86.1974
0.902308 81.3718 81.7022
0.903846 76.991 77.3279
0.905385 72.7307 72.9668
0.906923 68.2822 68.6156
0.908462 64.0318 64.3891
0.91 59.7435 60.1727
0.911538 55.4577 56.026
0.913077 51.3274 51.9215
0.914615 47.2718 47.926
0.916154 43.2838 43.961
0.917692 39.3406 40.1073
0.919231 35.5688 36.2052
0.920769 32.3829 32.479
0.922308 30.1953 28.7709


==> figures/data/qflow_T2.dat <==
t Qin Qout
0.000769231 60.456 17.1831
0.00230769 57.0602 12.8763
0.00384615 53.5629 8.80018
0.00538462 48.2082 5.13211
0.00692308 40.6288 1.97764
0.00846154 33.3005 -1.10434
0.01 25.5789 -4.15105
0.0115385 16.5718 -6.95692
0.0130769 7.69348 -9.43252
0.0146154 -0.304906 -11.5438
0.0161538 -7.79088 -13.5511
0.0176923 -15.0134 -15.2562
0.0192308 -21.8804 -16.8222
0.0207692 -28.3626 -18.3227
0.0223077 -34.4159 -19.6061
0.0238462 -39.9899 -20.6156
0.0253846 -44.8641 -21.4494
0.0269231 -48.7825 -22.1596
0.0284615 -51.3557 -22.7903
0.03 -52.5351 -23.2888
0.0315385 -51.3448 -23.5982
0.0330769 -47.5416 -23.7618
0.0346154 -40.0704 -23.55
0.0361538 -29.2562 -23.1091
0.0376923 -16.1369 -22.6368
0.0392308 0.102945 -22.0135
0.0407692 20.1486 -21.0221
0.0423077 39.7177 -19.8352
0.0438462 56.716 -18.4466
0.0453846 67.3804 -16.7193
0.0469231 70.7815 -14.5707
0.0484615 67.2488 -12.2795
0.05 57.4436 -9.84586
0.0515385 43.7112 -7.00424
0.0530769 27.8396 -3.82818
0.0546154 13.6833 -0.594673
0.0561538 0.763086 2.8199
0.0576923 -11.9381 6.61818
0.0592308 -23.534 10.6458
0.0607692 -33.1226 14.7689
0.0623077 -40.8097 19.3583
0.0638462 -46.6815 24.4091
0.0653846 -51.0598 29.5522
0.0669231 -54.103 34.6887
0.0684615 -56.111 40.2034
0.07 -57.3087 46.1005
0.0715385 -58.5455 51.9734
0.0730769 -59.9092 57.9446
0.0746154 -61.1962 64.1745
0.0761538 -62.5365 70.5222
0.0776923 -64.2976 76.798
0.0792308 -66.4708 83.1808
0.0807692 -69.0167 89.9849
0.0823077 -71.8051 96.7622
0.0838462 -74.7149 103.092
0.0853846 -77.9613 109.445
0.0869231 -81.6397 115.763
0.0884615 -85.4895 121.941
0.09 -89.3179 127.904
0.0915385 -92.9578 133.826
0.0930769 -96.818 139.768
0.0946154 -100.737 145.3
0.0961538 -104.342 150.566
0.0976923 -108.423 155.595
0.0992308 -112.461 160.34
0.100769 -116.118 164.94
0.102308 -119.829 169.481
0.103846 -123.399 173.695
0.105385 -126.953 177.384
0.106923 -130.629 180.43
0.108462 -134.319 182.999
0.11 -137.958 185.123
0.111538 -141.58 186.811
0.113077 -145.226 188.199
0.114615 -149.179 189.344
0.116154 -153.431 189.942
0.117692 -157.473 190.105
0.119231 -161.32 189.632
0.120769 -165.33 188.478
0.122308 -169.456 186.892
0.123846 -173.487 185.324
0.125385 -177.402 183.663
0.126923 -181.176 181.319
0.128462 -184.957 178.453
0.13 -188.891 175.352
0.131538 -192.975 171.906
0.133077 -197.189 168.006
0.134615 -201.131 163.995
0.136154 -204.68 160.052
0.137692 -208.274 155.805
0.139231 -212.029 151.14
0.140769 -215.938 146.514
0.142308 -219.875 141.98
0.143846 -223.374 137.163
0.145385 -226.415 132.086
0.146923 -229.047 127.355
0.148462 -231.572 122.769
0.15 -234.377 118.071
0.151538 -237.49 113.407
0.153077 -240.661 108.937
0.154615 -243.229 104.59
0.156154 -245.267 100.102
0.157692 -247.463 95.8224
0.159231 -249.142 91.8581
0.160769 -250.83 88.0021
0.162308 -252.273 84.2491
0.163846 -253.036 80.6499
0.165385 -253.708 77.2222
0.166923 -254.127 73.7647
0.168462 -254.086 70.3345
0.17 -253.616 67.1942
0.171538 -252.683 64.2512
0.173077 -251.236 61.5259
0.174615 -249.381 58.9048
0.176154 -247.219 56.2641
0.177692 -244.536 53.6282
0.179231 -241.291 51.0358
0.180769 -238.237 48.6469
0.182308 -235.077 46.4297
0.183846 -231.344 44.2209
0.185385 -226.967 42.1249
0.186923 -222.278 40.0435
0.188462 -217.302 38.0195
0.19 -211.72 36.0412
0.191538 -205.513 34.0769
0.193077 -199.048 32.134
0.194615 -192.671 30.1769
0.196154 -185.356 28.2432
0.197692 -177.6 26.3812
0.199231 -169.982 24.6086
0.200769 -162.184 22.7675
0.202308 -154.021 20.9858
0.203846 -145.741 19.2216
0.205385 -137.388 17.4719
0.206923 -128.63 15.7292
0.208462 -119.475 13.9842
0.21 -110.385 12.3491
0.211538 -101.422 10.7213
0.213077 -92.6596 9.12886
0.214615 -83.1377 7.62017
0.216154 -73.9746 6.14517
0.217692 -65.2392 4.66895
0.219231 -56.2647 3.24226
0.220769 -47.6966 1.91206
0.222308 -39.8029 0.699302
0.223846 -32.2889 -0.496946
0.225385 -25.0452 -1.52833
0.226923 -18.1869 -2.53528
0.228462 -11.7533 -3.58714
0.23 -5.79147 -4.60819
0.231538 -0.273289 -5.53653
0.233077 5.00735 -6.36206
0.234615 9.94834 -7.11441
0.236154 14.1311 -7.68993
0.237692 17.7257 -8.12684
0.239231 21.0512 -8.61178
0.240769 23.7709 -9.07548
0.242308 25.9145 -9.4382
0.243846 27.8774 -9.70805
0.245385 28.896 -9.91299
0.246923 29.5323 -10.1014
0.248462 29.9125 -10.2339
0.25 29.7921 -10.2467
0.251538 29.2298 -10.1465
0.253077 28.1152 -10.005
0.254615 26.5251 -9.80259
0.256154 25.1035 -9.61255
0.257692 23.7834 -9.43898
0.259231 21.9168 -9.14883
0.260769 19.6383 -8.74855
0.262308 17.4283 -8.31973
0.263846 15.1805 -7.89434
0.265385 12.6927 -7.31606
0.266923 10.1575 -6.69108
0.268462 7.76881 -6.14298
0.27 5.44361 -5.6264
0.271538 3.13196 -5.04789
0.273077 0.908776 -4.42464
0.274615 -1.20433 -3.78876
0.276154 -3.234 -3.19582
0.277692 -5.16596 -2.62412
0.279231 -6.92475 -2.08035
0.280769 -8.53592 -1.60366
0.282308 -9.8395 -1.16226
0.283846 -11.0473 -0.731088
0.285385 -12.1321 -0.313902
0.286923 -13.0323 0.0531704
0.288462 -13.723 0.409937
0.29 -14.2679 0.731038
0.291538 -14.6484 0.983831
0.293077 -14.7917 1.2151
0.294615 -14.7451 1.47796
0.296154 -14.5785 1.70892
0.297692 -14.3123 1.87848
0.299231 -13.8659 2.01707
0.300769 -13.2342 2.14733
0.302308 -12.5143 2.28716
0.303846 -11.7134 2.41243
0.305385 -10.8011 2.46994
0.306923 -9.81914 2.47899
0.308462 -8.87837 2.45893
0.31 -7.94742 2.38751
0.311538 -6.96886 2.31902
0.313077 -5.97561 2.25712
0.314615 -5.0008 2.19217
0.316154 -4.0129 2.08647
0.317692 -2.99516 1.95956
0.319231 -2.02157 1.82792
0.320769 -1.11929 1.69933
0.322308 -0.261113 1.57364
0.323846 0.559962 1.43035
0.325385 1.33717 1.28604
0.326923 2.06111 1.14026
0.328462 2.70265 0.996208
0.33 3.28544 0.8608
0.331538 3.83966 0.737341
0.333077 4.28842 0.609285
0.334615 4.63286 0.492382
0.336154 4.99181 0.390078
0.337692 5.27349 0.301742
0.339231 5.48639 0.216394
0.340769 5.61685 0.145412
0.342308 5.64695 0.106246
0.343846 5.62378 0.0919585
0.345385 5.56368 0.0733772
0.346923 5.44476 0.0660967
0.348462 5.34191 0.0780576
0.35 5.18032 0.111262
0.351538 4.94108 0.16702
0.353077 4.71426 0.242506
0.354615 4.47661 0.33115
0.356154 4.2301 0.41692
0.357692 4.02759 0.532194
0.359231 3.81389 0.658797
0.360769 3.59504 0.774143
0.362308 3.36875 0.887861
0.363846 3.11297 1.01871
0.365385 2.89667 1.15465
0.366923 2.74076 1.28463
0.368462 2.57169 1.41378
0.37 2.37623 1.5558
0.371538 2.19228 1.70767
0.373077 2.02335 1.85196
0.374615 1.85926 1.99481
0.376154 1.70683 2.13667
0.377692 1.58525 2.2573
0.379231 1.49228 2.34869
0.380769 1.42296 2.47046
0.382308 1.38615 2.60648
0.383846 1.39072 2.72306
0.385385 1.42757 2.85162
0.386923 1.49 3.00175
0.388462 1.55875 3.1238
0.39 1.62808 3.2218
0.391538 1.72016 3.30915
0.393077 1.83545 3.38136
0.394615 1.94137 3.44928
0.396154 2.0381 3.52249
0.397692 2.14675 3.59094
0.399231 2.26248 3.63528
0.400769 2.36843 3.68405
0.402308 2.46762 3.73982
0.403846 2.56598 3.79333
0.405385 2.67172 3.83121
0.406923 2.79289 3.87677
0.408462 2.92132 3.9269
0.41 3.052 3.97128
0.411538 3.1865 3.99571
0.413077 3.32461 4.02528
0.414615 3.45692 4.04849
0.416154 3.58142 4.0643
0.417692 3.7012 4.09876
0.419231 3.81731 4.15492
0.420769 3.93184 4.21895
0.422308 4.04077 4.26791
0.423846 4.13352 4.30933
0.425385 4.21297 4.35398
0.426923 4.28446 4.41343
0.428462 4.34866 4.48125
0.43 4.40622 4.54675
0.431538 4.46236 4.61791
0.433077 4.51994 4.69501
0.434615 4.57036 4.75693
0.436154 4.60999 4.81987
0.437692 4.63742 4.8932
0.439231 4.65352 4.97372
0.440769 4.66586 5.07157
0.442308 4.67179 5.18991
0.443846 4.657 5.31478
0.445385 4.62795 5.44025
0.446923 4.60372 5.5571
0.448462 4.57649 5.67615
0.45 4.53239 5.81576
0.451538 4.47906 5.96055
0.453077 4.42426 6.11887
0.454615 4.36591 6.29553
0.456154 4.3029 6.4885
0.457692 4.23987 6.67957
0.459231 4.17853 6.87603
0.460769 4.11714 7.06755
0.462308 4.05611 7.24589
0.463846 4.00108 7.42531
0.465385 3.95263 7.61487
0.466923 3.90963 7.81024
0.468462 3.87047 7.99369
0.47 3.83161 8.15268
0.471538 3.79552 8.29798
0.473077 3.76648 8.44302
0.474615 3.75188 8.55332
0.476154 3.75902 8.63145
0.477692 3.78065 8.6871
0.479231 3.81261 8.72433
0.480769 3.86431 8.7352
0.482308 3.94207 8.72267
0.483846 4.07079 8.681
0.485385 4.25391 8.5995
0.486923 4.47195 8.4527
0.488462 4.72633 8.22869
0.49 5.02641 7.87982
0.491538 5.37731 7.36796
0.493077 5.78638 6.79783
0.494615 6.25462 6.15339
0.496154 6.79653 5.37265
0.497692 7.48849 4.42034
0.499231 8.20704 3.34067
0.500769 8.99719 2.02879
0.502308 9.90646 0.397689
0.503846 10.8619 -1.43159
0.505385 11.8774 -3.35305
0.506923 13.052 -5.56777
0.508462 14.3718 -8.12861
0.51 15.8356 -10.8981
0.511538 17.4387 -13.9125
0.513077 19.1334 -17.4093
0.514615 21.132 -21.3693
0.516154 23.2762 -25.476
0.517692 25.5309 -29.8674
0.519231 28.0786 -34.8426
0.520769 30.6817 -40.2643
0.522308 33.2584 -45.6806
0.523846 36.0713 -51.4279
0.525385 39.2262 -57.7237
0.526923 42.547 -64.1376
0.528462 45.9752 -70.527
0.53 49.623 -77.6496
0.531538 53.4866 -85.559
0.533077 57.358 -93.1887
0.534615 61.3204 -100.541
0.536154 65.8082 -108.441
0.537692 70.6235 -116.701
0.539231 75.1729 -124.592
0.540769 79.7031 -132.427
0.542308 84.6455 -140.768
0.543846 89.8028 -149.029
0.545385 94.9737 -156.618
0.546923 100.258 -164.151
0.548462 105.703 -171.981
0.55 110.985 -179.504
0.551538 116.025 -186.571
0.553077 121.376 -193.861
0.554615 127.074 -201.311
0.556154 132.415 -207.751
0.557692 137.427 -213.272
0.559231 142.493 -218.795
0.560769 147.706 -224.218
0.562308 152.981 -229.069
0.563846 157.653 -233.475
0.565385 161.531 -237.671
0.566923 167.109 -241.365
0.568462 171.148 -244.484
0.57 174.975 -247.164
0.571538 179.573 -249.382
0.573077 183.834 -250.95
0.574615 187.23 -252.056
0.576154 190.215 -252.546
0.577692 193.409 -252.48
0.579231 196.057 -252.029
0.580769 198.119 -251.186
0.582308 199.906 -249.8
0.583846 201.471 -247.713
0.585385 202.873 -245.27
0.586923 204.054 -242.437
0.588462 204.923 -238.968
0.59 205.604 -234.983
0.591538 206.22 -230.968
0.593077 206.505 -226.248
0.594615 206.3 -220.508
0.596154 205.641 -214.57
0.597692 204.551 -208.725
0.599231 203.088 -202.351
0.600769 201.4 -195.326
0.602308 200.062 -188.547
0.603846 198.04 -182.132
0.605385 194.894 -175.43
0.606923 194.168 -168.451
0.608462 192.904 -161.642
0.61 190.135 -154.838
0.611538 186.894 -147.701
0.613077 183.306 -140.504
0.614615 180.005 -133.599
0.616154 176.609 -126.42
0.617692 173.121 -118.713
0.619231 169.745 -111.531
0.620769 166.507 -104.997
0.622308 162.842 -98.2106
0.623846 158.684 -91.0912
0.625385 154.547 -84.5786
0.626923 150.471 -78.6174
0.628462 146.293 -72.4113
0.63 142.168 -66.2976
0.631538 138.522 -60.6988
0.633077 135.144 -55.403
0.634615 131.671 -50.0284
0.636154 128.256 -44.8411
0.637692 125.054 -40.117
0.639231 122.054 -35.5241
0.640769 119.29 -30.9304
0.642308 117.136 -26.6969
0.643846 115.126 -22.8819
0.645385 112.77 -19.0945
0.646923 111.08 -15.3437
0.648462 109.801 -12.0075
0.65 107.773 -8.96669
0.651538 105.38 -6.02506
0.653077 102.042 -3.32981
0.654615 97.2773 -0.92456
0.656154 89.5409 1.32671
0.657692 78.1313 3.57617
0.659231 63.9791 5.64322
0.660769 47.9692 7.49752
0.662308 28.4527 9.2721
0.663846 4.64058 11.0428
0.665385 -18.1 12.7783
0.666923 -37.2726 14.4773
0.668462 -49.4774 15.9758
0.67 -54.0845 17.268
0.671538 -52.6534 18.5924
0.673077 -46.0155 19.9888
0.674615 -36.3921 21.4552
0.676154 -24.7612 22.9119
0.677692 -13.0134 24.3023
0.679231 -1.30867 25.7355
0.680769 9.93668 27.3621
0.682308 19.3455 29.0405
0.683846 26.2 30.6053
0.685385 31.7493 32.1301
0.686923 36.3965 33.697
0.688462 40.3409 35.3265
0.69 43.2449 36.9367
0.691538 45.9535 38.6227
0.693077 48.611 40.4358
0.694615 51.1784 42.2898
0.696154 53.829 44.1903
0.697692 56.6927 46.2052
0.699231 59.7045 48.3184
0.700769 62.9724 50.4255
0.702308 66.3506 52.5538
0.703846 69.6586 54.7851
0.705385 73.8219 57.1973
0.706923 77.7014 59.6072
0.708462 81.4375 62.1661
0.71 85.288 64.9541
0.711538 88.9687 67.6935
0.713077 92.6048 70.3552
0.714615 96.6333 73.2682
0.716154 100.932 76.4262
0.717692 105.013 79.5773
0.719231 108.827 82.6821
0.720769 112.514 85.9058
0.722308 117.755 89.2744
0.723846 122.915 92.6142
0.725385 127.481 95.9828
0.726923 132.205 99.5508
0.728462 136.734 103.356
0.73 141.117 107.142
0.731538 145.935 110.992
0.733077 150.964 114.999
0.734615 155.527 119.047
0.736154 159.403 122.99
0.737692 163.12 127.061
0.739231 166.823 131.246
0.740769 170.545 135.339
0.742308 174.341 139.391
0.743846 178.396 143.6
0.745385 182.501 148.003
0.746923 186.085 152.382
0.748462 189.43 156.677
0.75 193.022 160.859
0.751538 196.679 164.945
0.753077 200.222 169.027
0.754615 203.839 173.244
0.756154 207.629 177.684
0.757692 210.97 182.213
0.759231 213.675 186.713
0.760769 216.397 190.946
0.762308 219.32 195.035
0.763846 222.52 199.06
0.765385 225.834 202.956
0.766923 228.607 206.904
0.768462 230.964 210.899
0.77 233.365 214.769
0.771538 236.149 218.571
0.773077 239.836 222.415
0.774615 243.156 226.068
0.776154 244.867 229.354
0.777692 246.173 232.48
0.779231 247.701 235.769
0.780769 249.748 239.366
0.782308 250.92 242.712
0.783846 250.025 245.846
0.785385 251.269 248.671
0.786923 254.101 251.34
0.788462 255.721 253.966
0.79 256.745 256.59
0.791538 257.555 258.843
0.793077 258.975 260.526
0.794615 260.925 262.339
0.796154 262.257 264.086
0.797692 263.093 265.668
0.799231 263.633 267.213
0.800769 264.494 268.497
0.802308 266.017 269.347
0.803846 267.177 270.419
0.805385 267.581 271.865
0.806923 267.521 273.049
0.808462 267.212 273.824
0.81 267.135 274.305
0.811538 267.159 274.551
0.813077 266.732 274.366
0.814615 265.997 273.563
0.816154 265.252 272.729
0.817692 264.43 272.253
0.819231 263.414 271.602
0.820769 261.938 270.747
0.822308 260.492 269.83
0.823846 259.043 268.835
0.825385 257.655 267.516
0.826923 256.159 265.965
0.828462 254.453 264.319
0.83 252.388 262.538
0.831538 250.029 260.462
0.833077 247.899 258.379
0.834615 245.867 256.512
0.836154 243.575 254.503
0.837692 241.018 252.202
0.839231 238.591 249.662
0.840769 236.13 247.063
0.842308 233.329 244.128
0.843846 230.496 240.997
0.845385 227.91 237.854
0.846923 225.153 234.615
0.848462 221.929 231.044
0.85 218.463 227.468
0.851538 214.861 224.033
0.853077 211.286 220.482
0.854615 207.775 216.716
0.856154 204.312 212.964
0.857692 200.777 209.322
0.859231 196.745 205.507
0.860769 192.332 201.556
0.862308 187.925 197.752
0.863846 183.501 193.89
0.865385 179.002 189.78
0.866923 174.528 185.648
0.868462 170.179 181.635
0.87 165.689 177.511
0.871538 160.921 173.162
0.873077 156.508 168.81
0.874615 152.598 164.473
0.876154 148.064 159.965
0.877692 142.742 155.299
0.879231 137.479 150.813
0.880769 132.377 146.476
0.882308 127.323 141.962
0.883846 122.294 137.334
0.885385 117.27 132.996
0.886923 112.119 128.684
0.888462 106.634 124.313
0.89 101.349 119.501
0.891538 96.7879 115.007
0.893077 92.0352 110.619
0.894615 86.5324 106.196
0.896154 80.6897 101.806
0.897692 74.644 97.3941
0.899231 68.1151 92.7604
0.900769 61.1911 87.9288
0.902308 54.8776 83.3866
0.903846 49.2899 78.9351
0.905385 44.2687 74.4689
0.906923 39.9199 70.0609
0.908462 36.5335 65.5625
0.91 34.11 60.8282
0.911538 32.7149 56.141
0.913077 32.3437 51.5243
0.914615 33.8789 46.8556
0.916154 36.7108 41.9855
0.917692 40.361 37.0501
0.919231 45.4354 32.0108
0.920769 52.0945 26.9055
0.922308 58.7745 21.8927


==> figures/data/qflow_T3.dat <==
t Qin Qout
0.000769231 29.7279 22.71
0.00230769 26.3202 19.3972
0.00384615 22.2208 16.0333
0.00538462 17.9044 12.9129
0.00692308 13.5027 9.89626
0.00846154 9.5762 7.1461
0.01 5.83748 4.50098
0.0115385 2.69666 1.79415
0.0130769 -0.234695 -0.625361
0.0146154 -2.80561 -2.98353
0.0161538 -5.37592 -5.19041
0.0176923 -7.82553 -7.5214
0.0192308 -9.91054 -9.71037
0.0207692 -12.2527 -11.5915
0.0223077 -14.3725 -13.3802
0.0238462 -16.4387 -14.7786
0.0253846 -18.3728 -16.2901
0.0269231 -20.3114 -17.874
0.0284615 -22.2067 -19.061
0.03 -23.9996 -20.0295
0.0315385 -25.8864 -21.2498
0.0330769 -27.8247 -22.3404
0.0346154 -29.6352 -23.2846
0.0361538 -30.9913 -23.9659
0.0376923 -31.1479 -24.5488
0.0392308 -29.1526 -25.1077
0.0407692 -23.6942 -25.406
0.0423077 -15.6747 -25.6332
0.0438462 -5.46101 -25.4475
0.0453846 0.501042 -25.0521
0.0469231 0.120203 -24.3777
0.0484615 -4.17147 -23.3707
0.05 -11.1927 -22.0524
0.0515385 -16.7794 -20.6061
0.0530769 -21.0121 -18.8068
0.0546154 -23.8121 -16.8917
0.0561538 -25.3589 -14.3839
0.0576923 -26.3243 -11.6502
0.0592308 -27.0371 -8.49397
0.0607692 -27.5814 -4.53298
0.0623077 -28.4715 -0.170778
0.0638462 -29.7465 4.67644
0.0653846 -31.238 10.0483
0.0669231 -33.0722 16.3161
0.0684615 -35.0454 22.8546
0.07 -37.188 30.3435
0.0715385 -39.2933 37.9865
0.0730769 -41.7138 46.4436
0.0746154 -44.2026 54.9736
0.0761538 -46.7712 63.9624
0.0776923 -49.6152 73.5633
0.0792308 -52.5689 83.3614
0.0807692 -55.4126 93.5404
0.0823077 -58.8434 103.993
0.0838462 -62.3934 114.487
0.0853846 -65.9276 124.654
0.0869231 -69.8131 135.189
0.0884615 -73.6966 144.827
0.09 -77.8711 154.297
0.0915385 -82.1659 163.287
0.0930769 -86.65 172.404
0.0946154 -91.4271 180.183
0.0961538 -96.2717 186.933
0.0976923 -101.087 193.142
0.0992308 -106.406 198.446
0.100769 -111.383 202.531
0.102308 -116.703 205.348
0.103846 -122.15 208.024
0.105385 -127.544 209.292
0.106923 -132.75 209.492
0.108462 -137.924 208.6
0.11 -143.024 206.661
0.111538 -148.28 203.716
0.113077 -153.182 200.016
0.114615 -158.188 196.503
0.116154 -163.328 192.072
0.117692 -168.107 187.737
0.119231 -173.034 183.071
0.120769 -177.394 178.872
0.122308 -181.695 173.963
0.123846 -185.453 169.092
0.125385 -189.286 163.978
0.126923 -193.042 159.173
0.128462 -196.714 154.409
0.13 -200.51 150.012
0.131538 -203.819 145.781
0.133077 -206.929 141.774
0.134615 -210.079 138.063
0.136154 -212.95 134.609
0.137692 -215.981 131.257
0.139231 -218.813 127.951
0.140769 -221.12 125.055
0.142308 -223.499 122.311
0.143846 -226.151 119.659
0.145385 -228.688 116.915
0.146923 -230.96 114.285
0.148462 -233.69 111.727
0.15 -236.314 109.378
0.151538 -238.418 106.906
0.153077 -240.123 104.189
0.154615 -242.716 101.573
0.156154 -245.804 99.0709
0.157692 -247.707 96.4896
0.159231 -249.65 93.6238
0.160769 -252.018 90.9997
0.162308 -253.856 88.3863
0.163846 -256.299 85.7316
0.165385 -258.385 83.1221
0.166923 -259.745 80.5635
0.168462 -260.854 77.9724
0.17 -262.244 75.2064
0.171538 -263.375 72.4585
0.173077 -264.155 69.8335
0.174615 -263.884 67.214
0.176154 -262.867 64.4814
0.177692 -261.683 61.7598
0.179231 -259.783 58.7941
0.180769 -257.108 56.0735
0.182308 -253.48 53.3234
0.183846 -249.104 50.5299
0.185385 -243.441 47.6694
0.186923 -237.713 44.8073
0.188462 -230.547 41.6759
0.19 -222.72 38.7742
0.191538 -214.385 35.9659
0.193077 -205.143 33.0289
0.194615 -194.203 30.2857
0.196154 -182.895 27.4127
0.197692 -171.036 24.6178
0.199231 -158.623 21.5361
0.200769 -145.675 18.7201
0.202308 -132.361 15.8741
0.203846 -118.507 13.2404
0.205385 -104.787 10.5474
0.206923 -91.6016 8.2
0.208462 -78.2834 6.04575
0.21 -66.7331 3.82125
0.211538 -54.1285 1.76634
0.213077 -43.0069 -0.222943
0.214615 -33.5137 -2.04301
0.216154 -24.4611 -3.86788
0.217692 -16.8299 -5.33075
0.219231 -10.1192 -6.44944
0.220769 -4.60768 -7.28333
0.222308 0.101251 -8.0593
0.223846 4.31985 -8.45859
0.225385 6.70524 -8.59919
0.226923 8.75328 -8.79028
0.228462 9.84357 -8.98675
0.23 9.49178 -8.75474
0.231538 8.08329 -8.55459
0.233077 6.78833 -8.31997
0.234615 4.56627 -7.86968
0.236154 2.70309 -7.48376
0.237692 0.550719 -6.7812
0.239231 -1.47753 -6.30792
0.240769 -3.35792 -5.71873
0.242308 -5.12142 -5.07054
0.243846 -6.63245 -4.43414
0.245385 -7.96692 -3.8771
0.246923 -9.02822 -3.38748
0.248462 -9.65563 -2.98224
0.25 -10.1143 -2.6067
0.251538 -10.2537 -2.25314
0.253077 -9.95848 -1.95727
0.254615 -9.47165 -1.70733
0.256154 -8.92367 -1.61965
0.257692 -8.12803 -1.61679
0.259231 -7.23355 -1.63801
0.260769 -6.25946 -1.63518
0.262308 -5.31057 -1.71063
0.263846 -4.4551 -1.83152
0.265385 -3.61337 -1.9258
0.266923 -2.70798 -2.05992
0.268462 -2.03991 -2.16892
0.27 -1.49588 -2.2761
0.271538 -0.943285 -2.46125
0.273077 -0.578046 -2.61817
0.274615 -0.356571 -2.52451
0.276154 -0.178752 -2.54294
0.277692 -0.0466902 -2.60513
0.279231 -0.0586318 -2.59768
0.280769 -0.10958 -2.54604
0.282308 -0.229409 -2.48108
0.283846 -0.39093 -2.38801
0.285385 -0.530467 -2.28001
0.286923 -0.686802 -2.13764
0.288462 -0.814577 -1.99525
0.29 -1.01976 -1.82088
0.291538 -1.18772 -1.67743
0.293077 -1.31521 -1.48776
0.294615 -1.44955 -1.34318
0.296154 -1.54537 -1.1685
0.297692 -1.58504 -1.02871
0.299231 -1.57696 -0.972315
0.300769 -1.5701 -0.834132
0.302308 -1.53694 -0.658106
0.303846 -1.41642 -0.449832
0.305385 -1.25657 -0.412758
0.306923 -1.10575 -0.361747
0.308462 -0.957552 -0.255193
0.31 -0.816862 -0.198461
0.311538 -0.649989 -0.145664
0.313077 -0.489399 -0.0582623
0.314615 -0.345681 -0.015584
0.316154 -0.206946 0.0508852
0.317692 -0.0834098 0.0516412
0.319231 0.032517 0.0477173
0.320769 0.108066 0.042578
0.322308 0.198588 0.112368
0.323846 0.296425 0.107732
0.325385 0.381213 0.166231
0.326923 0.519222 0.251495
0.328462 0.57592 0.31976
0.33 0.627509 0.35153
0.331538 0.700546 0.386444
0.333077 0.750224 0.46372
0.334615 0.775736 0.514913
0.336154 0.816014 0.597695
0.337692 0.780318 0.677954
0.339231 0.853743 0.783856
0.340769 0.899646 0.877853
0.342308 0.946208 0.942778
0.343846 0.999886 0.998814
0.345385 1.08521 1.0546
0.346923 1.10283 1.13137
0.348462 1.15586 1.18148
0.35 1.22027 1.26063
0.351538 1.29768 1.3203
0.353077 1.33881 1.41271
0.354615 1.4003 1.49115
0.356154 1.47697 1.54969
0.357692 1.55306 1.58619
0.359231 1.64557 1.63072
0.360769 1.72234 1.69457
0.362308 1.75643 1.75337
0.363846 1.84 1.8097
0.365385 1.86406 1.91406
0.366923 1.91533 1.94355
0.368462 1.99095 1.98916
0.37 2.05291 2.02501
0.371538 2.12007 2.09943
0.373077 2.17704 2.1691
0.374615 2.22439 2.23109
0.376154 2.27986 2.27414
0.377692 2.3356 2.28897
0.379231 2.39013 2.3695
0.380769 2.46353 2.44854
0.382308 2.50734 2.5238
0.383846 2.55758 2.58156
0.385385 2.59308 2.63784
0.386923 2.64712 2.64824
0.388462 2.71622 2.68881
0.39 2.75796 2.72412
0.391538 2.79708 2.76347
0.393077 2.8519 2.83199
0.394615 2.88812 2.89884
0.396154 2.94831 2.96059
0.397692 3.00871 3.03748
0.399231 3.0786 3.07541
0.400769 3.12774 3.1345
0.402308 3.17936 3.18817
0.403846 3.23417 3.22813
0.405385 3.28791 3.30914
0.406923 3.33835 3.35559
0.408462 3.38509 3.44138
0.41 3.4306 3.47751
0.411538 3.50038 3.51264
0.413077 3.5539 3.549
0.414615 3.61924 3.58961
0.416154 3.68603 3.66587
0.417692 3.74169 3.73493
0.419231 3.79212 3.79429
0.420769 3.84388 3.82622
0.422308 3.88422 3.8686
0.423846 3.92765 3.91785
0.425385 3.98066 3.98224
0.426923 4.02418 4.00775
0.428462 4.06451 4.0433
0.43 4.13173 4.10325
0.431538 4.18612 4.15268
0.433077 4.229 4.2174
0.434615 4.27361 4.26652
0.436154 4.31192 4.31102
0.437692 4.36108 4.3484
0.439231 4.41312 4.38636
0.440769 4.46488 4.42712
0.442308 4.50937 4.4756
0.443846 4.55465 4.53134
0.445385 4.59825 4.60972
0.446923 4.6561 4.64659
0.448462 4.70908 4.6814
0.45 4.75501 4.72705
0.451538 4.79976 4.78582
0.453077 4.842 4.83155
0.454615 4.8895 4.89755
0.456154 4.93917 4.94288
0.457692 4.99495 4.99721
0.459231 5.05468 5.0602
0.460769 5.08865 5.08864
0.462308 5.13892 5.13536
0.463846 5.18058 5.17433
0.465385 5.21919 5.20723
0.466923 5.25137 5.27226
0.468462 5.28122 5.31146
0.47 5.30813 5.369
0.471538 5.35339 5.43378
0.473077 5.40295 5.52215
0.474615 5.42904 5.60663
0.476154 5.43904 5.66327
0.477692 5.46182 5.7536
0.479231 5.46267 5.85867
0.480769 5.45949 5.96569
0.482308 5.44553 6.09122
0.483846 5.43593 6.23214
0.485385 5.40127 6.40533
0.486923 5.38084 6.60305
0.488462 5.33796 6.81334
0.49 5.28324 7.01858
0.491538 5.23601 7.23581
0.493077 5.18615 7.46025
0.494615 5.14235 7.71678
0.496154 5.11474 7.91964
0.497692 5.09812 8.08463
0.499231 5.10551 8.17502
0.500769 5.12842 8.25151
0.502308 5.19596 8.21197
0.503846 5.35641 8.11126
0.505385 5.61316 7.8623
0.506923 5.96118 7.39171
0.508462 6.45606 6.71009
0.51 7.09756 5.87831
0.511538 7.92958 4.57098
0.513077 8.88921 2.98034
0.514615 10.09 0.956668
0.516154 11.3803 -1.69891
0.517692 12.9154 -5.03287
0.519231 14.7836 -8.95598
0.520769 16.9935 -13.4427
0.522308 19.6524 -19.0356
0.523846 22.7927 -25.3926
0.525385 26.4271 -33.0486
0.526923 30.3255 -41.2933
0.528462 34.734 -50.7699
0.53 39.4427 -60.4891
0.531538 44.5985 -71.4177
0.533077 49.9604 -82.6125
0.534615 55.8907 -95.3852
0.536154 61.9774 -108
0.537692 68.554 -121.448
0.539231 75.5724 -134.843
0.540769 83.3016 -148.88
0.542308 90.6384 -162.994
0.543846 98.23 -177.3
0.545385 106.262 -191.273
0.546923 113.859 -203.984
0.548462 121.776 -216.6
0.55 129.448 -228.03
0.551538 137.049 -239.256
0.553077 143.886 -248.997
0.554615 150.693 -259.171
0.556154 156.954 -266.113
0.557692 163.648 -271.093
0.559231 169.183 -276.484
0.560769 174.867 -281.666
0.562308 179.732 -284.392
0.563846 184.542 -285.86
0.565385 188.945 -287.153
0.566923 192.222 -286.821
0.568462 195.154 -284.683
0.57 197.43 -282.123
0.571538 199.556 -279.008
0.573077 200.494 -274.624
0.574615 201.51 -269.89
0.576154 202.246 -264.338
0.577692 203.107 -257.928
0.579231 202.874 -251.298
0.580769 202.198 -243.428
0.582308 201.513 -236.903
0.583846 200.807 -229.168
0.585385 198.034 -221.345
0.586923 198.863 -213.758
0.588462 197.631 -206.545
0.59 195.88 -198.983
0.591538 194.104 -190.974
0.593077 192.345 -183.282
0.594615 189.549 -175.763
0.596154 187.488 -168.601
0.597692 184.572 -160.889
0.599231 182.055 -154.423
0.600769 180.013 -147.81
0.602308 177.415 -141.654
0.603846 174.508 -134.883
0.605385 172.104 -129.184
0.606923 169.143 -123.348
0.608462 166.563 -118.082
0.61 163.674 -112.8
0.611538 160.895 -107.701
0.613077 158.173 -103.005
0.614615 154.92 -98.4473
0.616154 152.166 -93.9119
0.617692 148.453 -89.1313
0.619231 145.26 -85.0706
0.620769 142.764 -80.7779
0.622308 139.738 -77.0139
0.623846 136.368 -73.3072
0.625385 133.455 -69.8852
0.626923 130.066 -66.384
0.628462 127.1 -63.0044
0.63 124.502 -59.9758
0.631538 121.534 -56.9954
0.633077 118.576 -53.8968
0.634615 115.388 -51.0252
0.636154 112.412 -48.2412
0.637692 109.517 -45.5413
0.639231 106.648 -43.063
0.640769 103.852 -40.5163
0.642308 101.062 -38.0876
0.643846 98.3253 -35.7266
0.645385 95.8857 -33.4697
0.646923 93.2073 -31.0258
0.648462 90.5802 -28.7405
0.65 88.3565 -26.6296
0.651538 86.2084 -24.5486
0.653077 84.3201 -22.5387
0.654615 82.7656 -20.5944
0.656154 81.5152 -18.6436
0.657692 80.1506 -16.7358
0.659231 78.5411 -14.888
0.660769 75.9349 -13.0574
0.662308 71.2385 -11.273
0.663846 62.5137 -9.49036
0.665385 51.5001 -7.86884
0.666923 38.9546 -6.06894
0.668462 31.5509 -4.41084
0.67 30.9964 -2.74375
0.671538 35.082 -1.14446
0.673077 40.2159 0.732152
0.674615 44.3424 2.44705
0.676154 47.6172 4.19433
0.677692 49.1524 5.98176
0.679231 49.6661 7.85286
0.680769 49.4656 9.60125
0.682308 48.9139 11.5557
0.683846 48.4378 13.5671
0.685385 48.2866 15.6474
0.686923 48.6332 17.7351
0.688462 49.3072 19.9662
0.69 50.4202 22.5566
0.691538 51.7128 24.9669
0.693077 53.302 27.3759
0.694615 55.003 29.9793
0.696154 56.722 32.7695
0.697692 58.3664 35.5305
0.699231 60.074 38.6069
0.700769 61.7955 41.6728
0.702308 63.6203 44.8054
0.703846 65.5363 48.1008
0.705385 67.6422 51.5706
0.706923 69.9207 54.8239
0.708462 72.4526 58.0671
0.71 75.1073 61.8896
0.711538 77.7509 65.4042
0.713077 80.6382 69.2625
0.714615 83.3954 73.2628
0.716154 86.5323 77.6417
0.717692 89.4043 81.8019
0.719231 92.7175 85.962
0.720769 96.1163 89.9609
0.722308 99.5987 94.3448
0.723846 103.211 98.5596
0.725385 106.685 102.783
0.726923 110.398 106.918
0.728462 114.221 111.371
0.73 118.376 115.896
0.731538 122.433 120.192
0.733077 126.47 124.577
0.734615 130.52 129.151
0.736154 134.436 133.696
0.737692 138.468 137.953
0.739231 142.608 142.296
0.740769 146.104 146.749
0.742308 150.235 150.915
0.743846 154.066 155.137
0.745385 158.943 159.615
0.746923 163.137 163.99
0.748462 167.489 168.266
0.75 171.741 172.413
0.751538 175.96 176.339
0.753077 180.077 180.165
0.754615 184.028 184.293
0.756154 187.863 187.622
0.757692 191.881 191.46
0.759231 195.291 195.719
0.760769 198.861 199.348
0.762308 203.632 203.27
0.763846 207.096 206.885
0.765385 211.043 210.088
0.766923 213.931 213.686
0.768462 218.067 217.159
0.77 220.985 220.444
0.771538 224.427 223.917
0.773077 227.084 226.432
0.774615 229.656 229.298
0.776154 233.284 231.913
0.777692 236.315 234.587
0.779231 239.623 238.122
0.780769 242.005 240.796
0.782308 244.57 243.768
0.783846 246.848 245.88
0.785385 248.925 247.733
0.786923 251.385 250.09
0.788462 252.565 251.58
0.79 254.298 253.673
0.791538 256.621 255.972
0.793077 256.46 257.724
0.794615 259.294 259.087
0.796154 260.91 260.733
0.797692 262.228 262.02
0.799231 263.264 263.3
0.800769 264.138 264.3
0.802308 264.61 265.222
0.803846 265.27 265.683
0.805385 265.245 265.987
0.806923 266.331 266.615
0.808462 266.668 266.773
0.81 265.997 267.083
0.811538 266.582 267.138
0.813077 266.579 266.947
0.814615 266.465 266.571
0.816154 265.923 265.863
0.817692 264.968 265.162
0.819231 264.385 264.617
0.820769 262.566 263.661
0.822308 262.236 262.728
0.823846 261.364 261.411
0.825385 260.615 259.98
0.826923 259.213 258.743
0.828462 256.724 257.152
0.83 255.208 255.512
0.831538 253.782 253.706
0.833077 251.433 251.93
0.834615 249.796 249.722
0.836154 247.774 247.526
0.837692 244.98 245.048
0.839231 242.931 242.611
0.840769 239.824 240.063
0.842308 237.336 237.531
0.843846 235.009 234.752
0.845385 231.108 231.55
0.846923 227.778 228.659
0.848462 225.096 225.317
0.85 221.901 222.303
0.851538 218.435 218.814
0.853077 215.592 215.527
0.854615 211.711 212.07
0.856154 208.155 208.437
0.857692 204.979 204.723
0.859231 201.153 200.967
0.860769 196.925 197.206
0.862308 193.035 193.21
0.863846 189.002 189.057
0.865385 185.536 184.857
0.866923 181.12 181
0.868462 176.719 177.046
0.87 172.307 172.89
0.871538 168.529 168.43
0.873077 164.151 164.234
0.874615 159.121 159.854
0.876154 155.08 155.417
0.877692 150.382 150.883
0.879231 145.542 146.475
0.880769 140.737 141.828
0.882308 136.237 137.39
0.883846 131.682 132.899
0.885385 127.189 128.482
0.886923 123.045 124.072
0.888462 117.997 119.422
0.89 114.187 115.024
0.891538 109.529 110.441
0.893077 105.05 105.844
0.894615 100.224 101.305
0.896154 95.6311 96.9245
0.897692 91.111 92.3662
0.899231 86.8322 87.9501
0.900769 82.1591 83.3632
0.902308 77.7211 79.1342
0.903846 73.1546 75.0435
0.905385 68.8127 70.7972
0.906923 64.2925 66.4451
0.908462 59.7988 62.2657
0.91 55.359 58.1918
0.911538 51.0781 54.0446
0.913077 47.1265 50.134
0.914615 43.416 45.7957
0.916154 40.0025 41.8799
0.917692 37.013 38.199
0.919231 34.8416 34.4404
0.920769 33.0547 30.4241
0.922308 31.9983 26.4592


==> figures/data/qflow_T4.dat <==
t Qin Qout
0.000769231 23.1587 21.9129
0.00230769 19.728 18.6159
0.00384615 16.3341 15.6095
0.00538462 12.9146 12.2561
0.00692308 9.73734 9.41975
0.00846154 6.90065 6.75876
0.01 4.0119 3.9924
0.0115385 1.3204 1.39872
0.0130769 -1.16319 -1.1986
0.0146154 -3.64647 -3.71976
0.0161538 -6.02539 -5.59114
0.0176923 -8.21772 -7.64334
0.0192308 -10.2274 -9.57229
0.0207692 -12.2793 -11.7266
0.0223077 -13.9947 -13.3502
0.0238462 -15.5905 -15.2005
0.0253846 -17.1121 -16.7497
0.0269231 -18.4943 -18.0402
0.0284615 -19.7587 -19.214
0.03 -20.9153 -20.5511
0.0315385 -21.9128 -21.492
0.0330769 -22.7441 -22.3794
0.0346154 -23.5491 -23.1454
0.0361538 -24.2843 -23.7134
0.0376923 -24.9976 -24.0776
0.0392308 -25.8148 -24.6223
0.0407692 -26.3369 -24.948
0.0423077 -25.5105 -24.9871
0.0438462 -21.3915 -25.1048
0.0453846 -17.6354 -25.0431
0.0469231 -18.9827 -24.7303
0.0484615 -21.7961 -24.4536
0.05 -23.3964 -23.9311
0.0515385 -23.5603 -23.1879
0.0530769 -23.3374 -22.0125
0.0546154 -23.2108 -20.7618
0.0561538 -23.2448 -19.216
0.0576923 -23.5957 -17.3883
0.0592308 -24.0146 -14.8848
0.0607692 -24.4642 -11.7255
0.0623077 -25.1519 -8.07743
0.0638462 -25.8258 -3.76893
0.0653846 -26.7477 1.41491
0.0669231 -27.8277 7.34588
0.0684615 -29.3466 13.9833
0.07 -31.1374 21.2138
0.0715385 -33.2025 29.798
0.0730769 -35.4738 39.299
0.0746154 -38.155 49.5137
0.0761538 -41.0938 60.1451
0.0776923 -44.4344 71.4964
0.0792308 -48.1105 83.1961
0.0807692 -52.2724 95.6334
0.0823077 -56.7161 108.066
0.0838462 -61.1709 120.466
0.0853846 -66.1271 133.345
0.0869231 -71.0507 144.867
0.0884615 -76.3402 155.925
0.09 -81.6386 167.561
0.0915385 -87.2949 177.03
0.0930769 -92.9404 185.973
0.0946154 -98.5737 193.411
0.0961538 -104.115 200.191
0.0976923 -109.486 205.242
0.0992308 -115.098 208.463
0.100769 -120.569 210.59
0.102308 -125.764 210.68
0.103846 -130.609 210.54
0.105385 -135.357 209.185
0.106923 -140.159 206.447
0.108462 -144.682 202.857
0.11 -148.868 199.08
0.111538 -152.959 194.609
0.113077 -156.544 190.351
0.114615 -160.552 186.039
0.116154 -164.324 181.607
0.117692 -167.622 177.222
0.119231 -170.816 173.441
0.120769 -174.546 169.636
0.122308 -178.075 165.971
0.123846 -181.517 162.441
0.125385 -184.893 158.969
0.126923 -188.052 155.769
0.128462 -191.412 152.546
0.13 -195.04 149.132
0.131538 -198.592 145.877
0.133077 -201.531 142.668
0.134615 -205.05 139.376
0.136154 -208.525 136.196
0.137692 -211.911 132.909
0.139231 -215.208 129.827
0.140769 -218.419 126.829
0.142308 -221.407 123.74
0.143846 -224.84 120.796
0.145385 -227.44 117.803
0.146923 -229.776 114.91
0.148462 -232.955 111.968
0.15 -235.895 109.159
0.151538 -238.689 106.415
0.153077 -241.512 103.6
0.154615 -244.131 101.007
0.156154 -246.926 98.193
0.157692 -249.546 95.4224
0.159231 -252.122 92.8018
0.160769 -254.568 90.4159
0.162308 -257.469 87.8299
0.163846 -259.756 85.466
0.165385 -262.01 82.8795
0.166923 -263.991 80.4127
0.168462 -265.931 77.9683
0.17 -268.039 75.5624
0.171538 -269.475 73.1299
0.173077 -270.313 70.6488
0.174615 -270.305 68.1202
0.176154 -270.183 65.549
0.177692 -269.31 62.8404
0.179231 -267.674 60.2357
0.180769 -264.364 57.3563
0.182308 -260.447 54.6538
0.183846 -255.497 51.6643
0.185385 -249.263 48.4796
0.186923 -242.492 45.3521
0.188462 -233.977 42.1915
0.19 -224.69 38.9246
0.191538 -214.208 35.7603
0.193077 -202.718 32.4671
0.194615 -190.117 29.0185
0.196154 -177.218 25.6219
0.197692 -163.338 22.1539
0.199231 -148.864 18.9106
0.200769 -134.629 15.7184
0.202308 -120.025 12.8398
0.203846 -106.021 9.97679
0.205385 -92.2659 7.34292
0.206923 -78.8387 4.80183
0.208462 -66.136 2.35659
0.21 -54.4894 0.481972
0.211538 -44.1427 -1.24052
0.213077 -34.8632 -2.72771
0.214615 -26.7848 -4.05647
0.216154 -20.1293 -4.87963
0.217692 -15.2449 -5.64585
0.219231 -11.1684 -6.10748
0.220769 -7.97958 -6.35351
0.222308 -5.91474 -6.39513
0.223846 -4.5949 -6.31333
0.225385 -4.35364 -6.24577
0.226923 -4.35482 -6.11439
0.228462 -4.58708 -5.83649
0.23 -5.07151 -5.5083
0.231538 -5.6481 -5.29717
0.233077 -6.04179 -4.9618
0.234615 -6.17879 -4.79945
0.236154 -6.06909 -4.63991
0.237692 -5.87371 -4.62506
0.239231 -5.60584 -4.47184
0.240769 -5.18111 -4.35274
0.242308 -4.74852 -4.33938
0.243846 -4.32053 -4.17924
0.245385 -4.04535 -4.11871
0.246923 -3.79186 -4.06453
0.248462 -3.54033 -4.03798
0.25 -3.54632 -4.02661
0.251538 -3.49703 -3.8164
0.253077 -3.49708 -3.71524
0.254615 -3.52746 -3.56885
0.256154 -3.48631 -3.45431
0.257692 -3.45626 -3.42629
0.259231 -3.30076 -3.31873
0.260769 -3.2825 -3.10876
0.262308 -3.26276 -3.06934
0.263846 -3.12969 -3.04235
0.265385 -2.87975 -2.88329
0.266923 -2.80015 -2.71181
0.268462 -2.68517 -2.73979
0.27 -2.58072 -2.608
0.271538 -2.45753 -2.54151
0.273077 -2.42971 -2.4932
0.274615 -2.32912 -2.35536
0.276154 -2.17442 -2.297
0.277692 -2.1746 -2.25807
0.279231 -2.12628 -2.18566
0.280769 -2.05705 -2.10499
0.282308 -1.97116 -1.98306
0.283846 -1.96763 -1.85325
0.285385 -1.96979 -1.76329
0.286923 -1.86535 -1.66156
0.288462 -1.76831 -1.65191
0.29 -1.58976 -1.64799
0.291538 -1.52373 -1.56694
0.293077 -1.45948 -1.40988
0.294615 -1.3683 -1.22335
0.296154 -1.26759 -1.27712
0.297692 -1.09276 -1.24331
0.299231 -1.04125 -1.24131
0.300769 -1.02324 -1.09228
0.302308 -0.938903 -0.984641
0.303846 -0.842401 -0.937088
0.305385 -0.871976 -0.859841
0.306923 -0.813117 -0.774141
0.308462 -0.734354 -0.644202
0.31 -0.714333 -0.595842
0.311538 -0.658381 -0.504196
0.313077 -0.568592 -0.450073
0.314615 -0.452493 -0.460346
0.316154 -0.354053 -0.338986
0.317692 -0.290516 -0.327334
0.319231 -0.176724 -0.265831
0.320769 -0.136321 -0.195621
0.322308 -0.106964 -0.107969
0.323846 -0.0187979 -0.089177
0.325385 0.0639451 -0.0484923
0.326923 0.142775 0.0764983
0.328462 0.19986 0.124327
0.33 0.244391 0.204566
0.331538 0.246106 0.270153
0.333077 0.348677 0.310524
0.334615 0.39865 0.368356
0.336154 0.433277 0.448732
0.337692 0.488968 0.493523
0.339231 0.567453 0.578789
0.340769 0.670848 0.686866
0.342308 0.706482 0.734797
0.343846 0.751514 0.862601
0.345385 0.802032 0.872763
0.346923 0.876716 0.947287
0.348462 0.967249 0.998924
0.35 1.02923 0.997645
0.351538 1.07642 1.09871
0.353077 1.16625 1.15939
0.354615 1.22507 1.2173
0.356154 1.29434 1.29491
0.357692 1.33602 1.33922
0.359231 1.38362 1.41872
0.360769 1.41529 1.5021
0.362308 1.48383 1.52483
0.363846 1.5418 1.52059
0.365385 1.59134 1.5981
0.366923 1.66273 1.65549
0.368462 1.73045 1.71255
0.37 1.80205 1.78484
0.371538 1.85532 1.83717
0.373077 1.91866 1.87609
0.374615 1.97002 1.97773
0.376154 2.04656 2.02747
0.377692 2.09055 2.09837
0.379231 2.12277 2.15036
0.380769 2.18073 2.20585
0.382308 2.24479 2.28057
0.383846 2.28034 2.32258
0.385385 2.30741 2.35459
0.386923 2.34753 2.38047
0.388462 2.39846 2.37304
0.39 2.4635 2.46725
0.391538 2.52586 2.55162
0.393077 2.59493 2.58309
0.394615 2.63949 2.62982
0.396154 2.73805 2.67655
0.397692 2.8188 2.75199
0.399231 2.88523 2.81996
0.400769 2.90711 2.86963
0.402308 2.97296 2.94365
0.403846 3.03576 2.96983
0.405385 3.06478 3.05183
0.406923 3.08655 3.09591
0.408462 3.08858 3.13584
0.41 3.15721 3.1548
0.411538 3.23133 3.25799
0.413077 3.26339 3.30543
0.414615 3.32437 3.35231
0.416154 3.35783 3.40573
0.417692 3.4448 3.46165
0.419231 3.51223 3.52272
0.420769 3.57749 3.60695
0.422308 3.62216 3.67295
0.423846 3.64376 3.69899
0.425385 3.723 3.70232
0.426923 3.76846 3.71268
0.428462 3.81206 3.78452
0.43 3.8599 3.85862
0.431538 3.91561 3.8911
0.433077 3.95926 3.91049
0.434615 3.99978 3.94556
0.436154 4.02203 4.0167
0.437692 4.0608 4.10391
0.439231 4.11634 4.16989
0.440769 4.16426 4.19412
0.442308 4.23902 4.25706
0.443846 4.28254 4.33126
0.445385 4.35484 4.35468
0.446923 4.39757 4.39618
0.448462 4.4654 4.41073
0.45 4.54774 4.47334
0.451538 4.59358 4.47528
0.453077 4.63842 4.52132
0.454615 4.67197 4.58054
0.456154 4.69966 4.60016
0.457692 4.72651 4.6493
0.459231 4.75237 4.7114
0.460769 4.77701 4.80411
0.462308 4.807 4.87257
0.463846 4.85256 4.9332
0.465385 4.888 4.97131
0.466923 4.94202 5.01329
0.468462 4.97193 5.08332
0.47 5.02022 5.13479
0.471538 5.06395 5.18148
0.473077 5.09556 5.20222
0.474615 5.1376 5.20849
0.476154 5.1936 5.23747
0.477692 5.24504 5.24895
0.479231 5.29401 5.30533
0.480769 5.34121 5.32452
0.482308 5.40441 5.36828
0.483846 5.46843 5.43195
0.485385 5.5223 5.4793
0.486923 5.57345 5.51887
0.488462 5.62381 5.57867
0.49 5.67632 5.59894
0.491538 5.71675 5.66428
0.493077 5.75208 5.71041
0.494615 5.77321 5.76158
0.496154 5.80341 5.84353
0.497692 5.81405 5.94802
0.499231 5.82625 6.01662
0.500769 5.84272 6.1446
0.502308 5.80434 6.25626
0.503846 5.80972 6.41106
0.505385 5.80906 6.5552
0.506923 5.81361 6.75359
0.508462 5.83483 6.88728
0.51 5.89638 6.94672
0.511538 6.02959 6.84026
0.513077 6.27517 6.53156
0.514615 6.73251 5.87972
0.516154 7.47568 4.70007
0.517692 8.49749 2.79615
0.519231 9.83966 0.219252
0.520769 11.6683 -3.26733
0.522308 14.0561 -8.22341
0.523846 17.0086 -14.8133
0.525385 20.5024 -22.8968
0.526923 24.9441 -32.3575
0.528462 30.2429 -43.4145
0.53 36.0162 -55.9417
0.531538 42.487 -69.972
0.533077 49.587 -85.1816
0.534615 57.0606 -100.459
0.536154 64.973 -116.922
0.537692 73.0788 -132.214
0.539231 81.4025 -147.515
0.540769 89.529 -163.337
0.542308 97.8474 -178.634
0.543846 105.955 -192.483
0.545385 113.796 -206.095
0.546923 121.109 -217.8
0.548462 128.481 -229.008
0.55 135.268 -239.827
0.551538 141.71 -247.405
0.553077 147.91 -256.334
0.554615 154.175 -263.037
0.556154 159.793 -269.33
0.557692 164.756 -274.581
0.559231 169.632 -278.313
0.560769 174.189 -279.791
0.562308 178.163 -282.4
0.563846 182.045 -282.442
0.565385 184.968 -281.667
0.566923 187.981 -281.203
0.568462 190.94 -278.599
0.57 193.016 -275.479
0.571538 194.747 -272.369
0.573077 196.36 -267.693
0.574615 197.741 -262.372
0.576154 198.642 -257.776
0.577692 198.74 -251.573
0.579231 199.011 -245.762
0.580769 198.975 -238.727
0.582308 198.657 -232.175
0.583846 198.191 -225.247
0.585385 197.519 -217.93
0.586923 196.609 -211.239
0.588462 195.252 -204.078
0.59 193.696 -196.746
0.591538 192.142 -189.746
0.593077 190.398 -181.992
0.594615 188.832 -175.268
0.596154 186.813 -168.277
0.597692 184.982 -162.465
0.599231 182.484 -155.26
0.600769 179.29 -149.454
0.602308 177.209 -143.903
0.603846 175 -137.459
0.605385 172.624 -131.814
0.606923 169.856 -126.035
0.608462 167.122 -120.872
0.61 164.101 -115.74
0.611538 161.017 -110.518
0.613077 158.406 -105.498
0.614615 155.465 -100.832
0.616154 151.836 -96.2203
0.617692 148.85 -91.6848
0.619231 146.007 -87.3975
0.620769 142.7 -83.1653
0.622308 139.634 -79.1236
0.623846 136.354 -75.4893
0.625385 133.513 -71.5444
0.626923 130.231 -67.8245
0.628462 127.029 -64.1478
0.63 123.861 -60.913
0.631538 120.665 -57.5763
0.633077 117.521 -54.302
0.634615 114.448 -51.1879
0.636154 111.407 -48.2265
0.637692 108.507 -45.4293
0.639231 105.221 -42.6355
0.640769 102.22 -39.9434
0.642308 99.415 -37.3234
0.643846 96.4555 -34.8905
0.645385 93.6567 -32.4999
0.646923 90.744 -30.3462
0.648462 87.9709 -28.1354
0.65 85.2589 -26.0485
0.651538 82.6659 -24.0952
0.653077 80.0952 -22.1305
0.654615 77.5464 -20.2986
0.656154 75.0525 -18.5758
0.657692 72.6655 -16.7405
0.659231 70.4107 -15.0613
0.660769 68.2054 -13.4494
0.662308 66.5893 -11.9833
0.663846 64.7584 -10.5279
0.665385 61.4173 -9.00755
0.666923 55.3595 -7.65497
0.668462 50.4988 -6.11238
0.67 50.6311 -4.6948
0.671538 51.6691 -3.18753
0.673077 51.5705 -1.70386
0.674615 50.4315 -0.0680928
0.676154 49.2938 1.60847
0.677692 48.4546 3.30057
0.679231 47.8807 5.00077
0.680769 47.599 6.88548
0.682308 47.4268 8.92124
0.683846 47.3269 10.9217
0.685385 47.3779 13.2665
0.686923 47.5952 15.6046
0.688462 47.9958 18.0534
0.69 48.547 20.6439
0.691538 49.2661 23.2374
0.693077 50.2628 25.9518
0.694615 51.385 29.0156
0.696154 52.6298 31.9808
0.697692 54.1067 35.0941
0.699231 55.6947 38.3275
0.700769 57.555 41.6335
0.702308 59.6561 44.9771
0.703846 61.7484 48.3319
0.705385 64.0458 51.4674
0.706923 66.4527 55.1378
0.708462 69.0338 58.8642
0.71 71.6548 62.4686
0.711538 74.6286 66.0828
0.713077 77.6254 69.8209
0.714615 80.8404 73.5379
0.716154 83.9567 77.2997
0.717692 87.077 81.3959
0.719231 90.1978 85.5191
0.720769 93.7817 89.3386
0.722308 97.5702 93.5413
0.723846 101.316 97.6133
0.725385 104.896 101.767
0.726923 108.599 105.868
0.728462 112.399 110.222
0.73 116.35 114.184
0.731538 120.397 118.535
0.733077 124.339 122.662
0.734615 128.406 126.813
0.736154 132.367 131.384
0.737692 136.349 135.898
0.739231 140.213 140.052
0.740769 144.569 144.196
0.742308 148.754 148.269
0.743846 152.893 152.297
0.745385 156.85 156.618
0.746923 161.05 161.005
0.748462 165.158 165.167
0.75 169.273 169.109
0.751538 173.475 173.346
0.753077 177.578 177.603
0.754615 181.669 181.208
0.756154 184.949 185.118
0.757692 189.146 189.14
0.759231 192.864 192.744
0.760769 196.85 196.531
0.762308 200.247 200.331
0.763846 204.311 204.081
0.765385 207.744 207.712
0.766923 211.084 210.94
0.768462 214.409 214.339
0.77 217.434 217.932
0.771538 220.906 220.916
0.773077 223.962 224.152
0.774615 227.28 227.212
0.776154 229.666 229.438
0.777692 232.926 232.318
0.779231 235.331 235.607
0.780769 237.573 237.959
0.782308 240.672 240.317
0.783846 242.899 242.869
0.785385 245.615 244.988
0.786923 246.331 246.749
0.788462 249.126 248.88
0.79 250.918 250.985
0.791538 252.652 252.755
0.793077 254.237 254.558
0.794615 255.895 255.643
0.796154 257.021 256.953
0.797692 258.635 258.483
0.799231 259.328 259.756
0.800769 260.105 260.144
0.802308 261.479 261.124
0.803846 261.851 261.838
0.805385 263.066 262.464
0.806923 262.243 262.733
0.808462 263.309 263.312
0.81 263.358 262.959
0.811538 263.013 263.154
0.813077 262.441 263.072
0.814615 262.805 262.68
0.816154 262.417 262.182
0.817692 261.65 261.744
0.819231 260.831 260.894
0.820769 260.025 260.009
0.822308 259.064 258.987
0.823846 257.844 257.792
0.825385 256.004 256.465
0.826923 254.733 255.012
0.828462 253.46 253.729
0.83 252.363 252.027
0.831538 249.993 249.905
0.833077 247.3 247.862
0.834615 246.097 246.13
0.836154 243.537 243.866
0.837692 240.983 241.557
0.839231 239.129 239.184
0.840769 236.946 236.424
0.842308 233.863 233.917
0.843846 231.254 231.302
0.845385 227.964 227.895
0.846923 224.895 225.015
0.848462 222.086 222.176
0.85 219.135 218.942
0.851538 215.668 215.607
0.853077 212.031 212.169
0.854615 208.436 208.558
0.856154 204.908 205.099
0.857692 201.891 201.445
0.859231 198.022 197.839
0.860769 193.772 193.942
0.862308 189.65 190.036
0.863846 186.077 186.199
0.865385 182.218 182.018
0.866923 178.06 177.947
0.868462 173.881 173.873
0.87 169.333 169.574
0.871538 165.308 165.391
0.873077 161.166 161.042
0.874615 157.021 156.882
0.876154 152.572 152.417
0.877692 148.048 148.046
0.879231 142.973 143.525
0.880769 139.1 139.082
0.882308 134.722 134.775
0.883846 130.206 130.409
0.885385 125.749 125.707
0.886923 121.243 121.145
0.888462 116.629 116.753
0.89 112.037 112.187
0.891538 107.604 107.656
0.893077 103.001 102.966
0.894615 98.5584 98.6584
0.896154 94.2442 94.1988
0.897692 89.7871 89.8292
0.899231 85.4836 85.4348
0.900769 80.95 81.0804
0.902308 76.7614 76.6983
0.903846 72.4282 72.4958
0.905385 68.2728 68.5804
0.906923 64.1173 64.1618
0.908462 59.8539 59.7698
0.91 55.7127 55.8951
0.911538 51.6724 51.8047
0.913077 47.672 47.9048
0.914615 43.7751 44.0066
0.916154 40.0781 40.5543
0.917692 36.4077 36.541
0.919231 32.3541 32.9162
0.920769 29.1821 29.3478
0.922308 26.3019 25.6162


==> figures/data/qflow_T5.dat <==
t Qin Qout
0.000769231 19.5995 19.5101
0.00230769 16.3971 16.1612
0.00384615 13.1748 13.0983
0.00538462 10.1808 9.97601
0.00692308 7.19353 7.24543
0.00846154 4.32354 4.31577
0.01 1.59976 1.69294
0.0115385 -0.811267 -0.805
0.0130769 -3.49257 -3.18809
0.0146154 -5.73458 -5.68967
0.0161538 -7.95595 -7.89697
0.0176923 -10.0671 -9.95214
0.0192308 -12.0752 -12.1738
0.0207692 -13.9746 -13.8836
0.0223077 -15.5658 -15.7971
0.0238462 -17.1696 -17.3854
0.0253846 -18.722 -18.7742
0.0269231 -20.0933 -20.0327
0.0284615 -21.2246 -21.3294
0.03 -22.3066 -22.4556
0.0315385 -23.3369 -23.5172
0.0330769 -24.2164 -24.2476
0.0346154 -24.859 -24.9146
0.0361538 -25.3909 -25.2756
0.0376923 -25.8553 -25.7951
0.0392308 -26.0986 -25.9503
0.0407692 -26.359 -25.8955
0.0423077 -26.4429 -26.1092
0.0438462 -25.9774 -25.8874
0.0453846 -24.179 -25.754
0.0469231 -25.0984 -25.6318
0.0484615 -25.0666 -24.9543
0.05 -24.7274 -24.5118
0.0515385 -24.5102 -23.9349
0.0530769 -24.3729 -23.2483
0.0546154 -24.1752 -22.3296
0.0561538 -23.9861 -21.2079
0.0576923 -24.0797 -19.4196
0.0592308 -24.1968 -17.2647
0.0607692 -24.5964 -14.5002
0.0623077 -25.1555 -10.7659
0.0638462 -25.8348 -6.34248
0.0653846 -27.0428 -1.22755
0.0669231 -28.2072 4.81184
0.0684615 -29.9128 11.7407
0.07 -31.7433 19.5106
0.0715385 -33.8902 28.3208
0.0730769 -36.5068 37.7109
0.0746154 -39.3372 47.7696
0.0761538 -42.3328 58.8909
0.0776923 -45.9536 70.2661
0.0792308 -49.6797 82.4604
0.0807692 -53.8475 94.9537
0.0823077 -58.3943 107.608
0.0838462 -62.9085 120.417
0.0853846 -67.9158 132.896
0.0869231 -73.1665 145.147
0.0884615 -78.3137 156.761
0.09 -84.0099 167.597
0.0915385 -89.614 177.398
0.0930769 -94.9597 186.442
0.0946154 -100.744 193.929
0.0961538 -106.244 200.051
0.0976923 -111.468 203.521
0.0992308 -117.064 207.463
0.100769 -122.286 209.116
0.102308 -127.007 209.36
0.103846 -131.721 208.278
0.105385 -136.464 206.239
0.106923 -140.931 203.521
0.108462 -145.135 199.86
0.11 -148.821 196.013
0.111538 -152.932 191.863
0.113077 -156.908 187.828
0.114615 -160.826 183.871
0.116154 -164.648 179.963
0.117692 -168.561 176.256
0.119231 -172.128 172.72
0.120769 -175.611 168.905
0.122308 -179.405 165.386
0.123846 -183.07 161.719
0.125385 -186.629 158.196
0.126923 -190.323 154.668
0.128462 -193.736 151.186
0.13 -197.086 147.813
0.131538 -200.336 144.482
0.133077 -203.668 141.269
0.134615 -206.818 137.928
0.136154 -210.021 134.729
0.137692 -213.202 131.45
0.139231 -215.885 128.386
0.140769 -219.475 125.283
0.142308 -222.085 122.257
0.143846 -225.463 119.241
0.145385 -228.436 116.357
0.146923 -231.515 113.391
0.148462 -234.359 110.641
0.15 -237.28 107.754
0.151538 -240.241 104.998
0.153077 -242.528 102.255
0.154615 -245.632 99.4721
0.156154 -247.97 96.8124
0.157692 -250.635 94.2385
0.159231 -253.432 91.6574
0.160769 -255.905 89.0894
0.162308 -258.405 86.6408
0.163846 -261.074 84.2271
0.165385 -263.483 81.7878
0.166923 -265.459 79.3161
0.168462 -267.799 76.8911
0.17 -269.378 74.48
0.171538 -270.813 72.0501
0.173077 -271.84 69.6666
0.174615 -272.425 67.1156
0.176154 -271.997 64.5404
0.177692 -271.058 61.8679
0.179231 -269.098 59.2012
0.180769 -265.854 56.4174
0.182308 -261.757 53.4882
0.183846 -256.699 50.5267
0.185385 -250.575 47.4841
0.186923 -243.253 44.5324
0.188462 -234.813 41.4116
0.19 -225.337 37.8607
0.191538 -214.894 34.7016
0.193077 -203.194 31.3562
0.194615 -190.994 27.9515
0.196154 -177.658 24.6466
0.197692 -163.812 21.2051
0.199231 -149.413 18.1334
0.200769 -134.897 14.9968
0.202308 -120.594 11.8657
0.203846 -106.054 9.12068
0.205385 -92.2756 6.40574
0.206923 -78.6784 3.8153
0.208462 -66.2591 1.66142
0.21 -54.5495 -0.463523
0.211538 -43.8679 -2.01872
0.213077 -34.9459 -3.44545
0.214615 -27.5334 -4.4364
0.216154 -21.0334 -5.45303
0.217692 -16.1289 -6.04167
0.219231 -12.1704 -6.30127
0.220769 -9.64381 -6.5084
0.222308 -7.68542 -6.71497
0.223846 -7.08423 -6.49254
0.225385 -6.53364 -6.54508
0.226923 -6.25382 -6.30184
0.228462 -6.34112 -6.21061
0.23 -6.2443 -5.98611
0.231538 -6.04109 -5.8306
0.233077 -5.84442 -5.73551
0.234615 -5.57846 -5.72122
0.236154 -5.51712 -5.56103
0.237692 -5.70551 -5.37631
0.239231 -5.22188 -5.15076
0.240769 -5.20622 -5.12654
0.242308 -5.09529 -4.99739
0.243846 -4.87158 -4.94223
0.245385 -4.78213 -4.90823
0.246923 -4.70644 -4.80299
0.248462 -4.53922 -4.74741
0.25 -4.47361 -4.58907
0.251538 -4.40669 -4.40553
0.253077 -4.30661 -4.24776
0.254615 -4.16932 -4.18344
0.256154 -4.15854 -4.05926
0.257692 -4.06302 -4.0591
0.259231 -4.0118 -4.00278
0.260769 -3.98561 -3.94245
0.262308 -3.74086 -3.79499
0.263846 -3.66719 -3.78609
0.265385 -3.55022 -3.55531
0.266923 -3.53714 -3.4825
0.268462 -3.47924 -3.37831
0.27 -3.32357 -3.215
0.271538 -3.33498 -3.27208
0.273077 -3.20957 -3.11527
0.274615 -3.10946 -3.14599
0.276154 -3.0495 -2.94112
0.277692 -2.96407 -2.97534
0.279231 -2.85643 -2.841
0.280769 -2.68127 -2.80663
0.282308 -2.66354 -2.74628
0.283846 -2.56845 -2.6404
0.285385 -2.60094 -2.51361
0.286923 -2.46835 -2.45163
0.288462 -2.3647 -2.48447
0.29 -2.2747 -2.31909
0.291538 -2.21745 -2.24815
0.293077 -2.03793 -2.09683
0.294615 -2.10252 -2.06619
0.296154 -2.01199 -1.90275
0.297692 -2.0148 -1.96081
0.299231 -1.9506 -1.82011
0.300769 -1.83245 -1.80036
0.302308 -1.72328 -1.74518
0.303846 -1.5889 -1.62055
0.305385 -1.55401 -1.64996
0.306923 -1.4337 -1.55178
0.308462 -1.47787 -1.49887
0.31 -1.49006 -1.39689
0.311538 -1.40697 -1.34336
0.313077 -1.25388 -1.24149
0.314615 -1.16685 -1.22897
0.316154 -1.07666 -1.11985
0.317692 -1.05958 -1.01503
0.319231 -1.03325 -0.909889
0.320769 -1.00247 -0.827345
0.322308 -0.865165 -0.782671
0.323846 -0.773381 -0.750852
0.325385 -0.608956 -0.79081
0.326923 -0.535332 -0.75476
0.328462 -0.499128 -0.706502
0.33 -0.510039 -0.621858
0.331538 -0.511187 -0.470463
0.333077 -0.491537 -0.310131
0.334615 -0.402274 -0.197502
0.336154 -0.29644 -0.162894
0.337692 -0.160938 -0.108778
0.339231 -0.0684949 -0.185577
0.340769 -0.0264378 -0.141901
0.342308 0.0155461 -0.0403134
0.343846 0.03319 0.0144524
0.345385 0.150346 0.156706
0.346923 0.204394 0.265309
0.348462 0.305832 0.36158
0.35 0.361623 0.419088
0.351538 0.425342 0.39116
0.353077 0.479986 0.446825
0.354615 0.495524 0.437372
0.356154 0.557105 0.486234
0.357692 0.61241 0.485458
0.359231 0.658289 0.573337
0.360769 0.733192 0.680458
0.362308 0.839614 0.836613
0.363846 0.852081 0.922763
0.365385 0.930458 0.965327
0.366923 0.958831 0.979178
0.368462 0.968223 1.01052
0.37 1.02016 1.04728
0.371538 1.09669 1.12897
0.373077 1.16893 1.22346
0.374615 1.27452 1.29348
0.376154 1.32994 1.31263
0.377692 1.36249 1.43272
0.379231 1.40386 1.47304
0.380769 1.47419 1.50738
0.382308 1.5805 1.52033
0.383846 1.61567 1.59238
0.385385 1.71695 1.58633
0.386923 1.73526 1.59573
0.388462 1.77567 1.68553
0.39 1.7611 1.82038
0.391538 1.75044 1.94296
0.393077 1.78003 2.03143
0.394615 1.80073 2.12005
0.396154 1.96078 2.09351
0.397692 2.09803 2.11665
0.399231 2.2677 2.11354
0.400769 2.3954 2.15561
0.402308 2.42949 2.23204
0.403846 2.43473 2.30863
0.405385 2.39605 2.37996
0.406923 2.43111 2.43067
0.408462 2.49592 2.4851
0.41 2.54502 2.54027
0.411538 2.58115 2.53085
0.413077 2.57253 2.56197
0.414615 2.58516 2.56405
0.416154 2.61951 2.6237
0.417692 2.6771 2.73418
0.419231 2.80823 2.80891
0.420769 2.93328 2.91826
0.422308 2.9993 2.99365
0.423846 3.05342 3.01184
0.425385 3.03691 3.0018
0.426923 3.06007 3.02532
0.428462 3.09908 3.05216
0.43 3.16344 3.13457
0.431538 3.18123 3.25308
0.433077 3.27909 3.37979
0.434615 3.37169 3.42376
0.436154 3.42393 3.43188
0.437692 3.48112 3.42169
0.439231 3.53195 3.41966
0.440769 3.51382 3.4736
0.442308 3.56253 3.61474
0.443846 3.60956 3.6699
0.445385 3.6447 3.78621
0.446923 3.70406 3.8254
0.448462 3.75799 3.81478
0.45 3.82923 3.77255
0.451538 3.85745 3.77917
0.453077 3.9107 3.82436
0.454615 3.96944 3.90464
0.456154 4.01789 4.00342
0.457692 4.09945 4.0746
0.459231 4.12468 4.08834
0.460769 4.17853 4.1151
0.462308 4.22033 4.11783
0.463846 4.27555 4.18962
0.465385 4.28941 4.27207
0.466923 4.29099 4.43607
0.468462 4.26135 4.50947
0.47 4.3233 4.55717
0.471538 4.43166 4.50063
0.473077 4.52198 4.43785
0.474615 4.61644 4.43202
0.476154 4.6689 4.45926
0.477692 4.68201 4.58964
0.479231 4.67697 4.70952
0.480769 4.67621 4.7718
0.482308 4.70473 4.81176
0.483846 4.74793 4.80375
0.485385 4.79566 4.80598
0.486923 4.88516 4.83369
0.488462 4.98344 4.89676
0.49 5.05989 4.97316
0.491538 5.11192 5.05836
0.493077 5.11168 5.13953
0.494615 5.1201 5.18582
0.496154 5.11631 5.20608
0.497692 5.14927 5.20406
0.499231 5.18908 5.23259
0.500769 5.26404 5.26385
0.502308 5.3552 5.31821
0.503846 5.43305 5.35727
0.505385 5.47842 5.42012
0.506923 5.48739 5.47146
0.508462 5.46521 5.53126
0.51 5.39158 5.61534
0.511538 5.40074 5.68517
0.513077 5.49446 5.74625
0.514615 5.7968 5.62066
0.516154 6.31173 5.14058
0.517692 7.20477 4.00737
0.519231 8.4133 1.96866
0.520769 10.0699 -1.37837
0.522308 12.2052 -6.2653
0.523846 14.8612 -13.2213
0.525385 18.4692 -22.2648
0.526923 23.2377 -33.1866
0.528462 29.6747 -45.6733
0.53 36.8526 -59.162
0.531538 44.2981 -73.5124
0.533077 51.8368 -88.3936
0.534615 58.6196 -102.967
0.536154 65.1572 -118.148
0.537692 71.8022 -133.283
0.539231 79.4267 -148.671
0.540769 88.3589 -163.968
0.542308 97.3615 -179.11
0.543846 106.4 -192.628
0.545385 114.177 -205.835
0.546923 121.13 -217.912
0.548462 126.74 -229.513
0.55 133.21 -240.273
0.551538 139.474 -248.784
0.553077 146.579 -257.217
0.554615 153.478 -264.439
0.556154 159.762 -269.675
0.557692 165.186 -275.916
0.559231 169.415 -278.232
0.560769 173.323 -281.343
0.562308 176.523 -282.536
0.563846 180.114 -283.856
0.565385 183.804 -282.801
0.566923 187.532 -282.085
0.568462 190.202 -279.325
0.57 192.984 -276.252
0.571538 194.34 -272.706
0.573077 195.438 -268.557
0.574615 195.794 -264.175
0.576154 196.754 -258.611
0.577692 197.291 -252.816
0.579231 198.221 -245.482
0.580769 198.634 -240.17
0.582308 198.342 -232.615
0.583846 197.425 -226.002
0.585385 196.617 -218.742
0.586923 195.077 -211.715
0.588462 193.741 -204.711
0.59 192.334 -197.448
0.591538 191.28 -190.083
0.593077 189.634 -183.377
0.594615 188.144 -176.357
0.596154 186.179 -169.988
0.597692 184.046 -163.235
0.599231 180.908 -156.651
0.600769 178.901 -151.072
0.602308 176.318 -144.297
0.603846 174.115 -138.615
0.605385 171.201 -132.888
0.606923 168.737 -127.212
0.608462 166.167 -122.061
0.61 163.15 -116.869
0.611538 159.889 -111.744
0.613077 157.061 -106.882
0.614615 153.722 -102.121
0.616154 150.982 -97.3259
0.617692 148.025 -92.8719
0.619231 144.806 -88.5104
0.620769 142.117 -84.3918
0.622308 138.692 -80.4061
0.623846 135.358 -76.5368
0.625385 132.145 -72.5964
0.626923 129.017 -68.9257
0.628462 125.71 -65.4083
0.63 122.667 -62.0176
0.631538 119.633 -58.6698
0.633077 116.529 -55.5166
0.634615 113.342 -52.3657
0.636154 110.154 -49.4592
0.637692 107.142 -46.5205
0.639231 104.065 -43.886
0.640769 101.098 -40.9746
0.642308 98.3619 -38.6069
0.643846 95.3462 -36.0629
0.645385 92.4814 -33.6503
0.646923 89.4834 -31.4301
0.648462 86.6614 -29.2063
0.65 83.8937 -27.0647
0.651538 81.0777 -25.1507
0.653077 78.6792 -23.2155
0.654615 76.0365 -21.3454
0.656154 73.6337 -19.5392
0.657692 71.1899 -17.834
0.659231 68.8013 -16.1378
0.660769 66.2787 -14.7037
0.662308 63.9457 -13.1218
0.663846 61.6564 -11.6761
0.665385 59.6823 -10.3354
0.666923 57.0985 -8.86546
0.668462 53.6727 -7.59651
0.67 53.1561 -6.155
0.671538 51.8636 -4.82038
0.673077 50.3557 -3.29574
0.674615 49.0025 -1.804
0.676154 47.7192 -0.190448
0.677692 46.734 1.60062
0.679231 46.0978 3.46901
0.680769 45.6271 5.45472
0.682308 45.4343 7.5363
0.683846 45.2737 9.82265
0.685385 45.3087 12.1436
0.686923 45.4148 14.499
0.688462 45.8052 16.9617
0.69 46.5195 19.4652
0.691538 47.5477 22.0354
0.693077 48.6713 24.8446
0.694615 49.9743 27.671
0.696154 51.2005 30.5612
0.697692 52.5935 33.5078
0.699231 54.123 36.5863
0.700769 55.8297 39.789
0.702308 57.78 43.0349
0.703846 59.9914 46.3607
0.705385 62.2904 49.8159
0.706923 64.8006 53.2682
0.708462 67.3039 56.6526
0.71 69.8172 60.3095
0.711538 72.5508 63.8676
0.713077 75.3706 67.7488
0.714615 78.3765 71.6343
0.716154 81.5972 75.1855
0.717692 84.9436 79.3672
0.719231 88.2645 83.1377
0.720769 91.6471 87.0327
0.722308 95.0715 91.1271
0.723846 98.4821 95.1495
0.725385 102.156 99.1978
0.726923 105.74 103.395
0.728462 109.522 107.592
0.73 113.79 111.459
0.731538 117.611 115.696
0.733077 121.327 119.946
0.734615 125.52 124.047
0.736154 129.144 128.248
0.737692 133.122 132.452
0.739231 137.131 136.72
0.740769 141.193 140.765
0.742308 145.258 145.026
0.743846 149.603 149.086
0.745385 153.655 153.425
0.746923 157.644 157.237
0.748462 161.479 161.478
0.75 165.56 165.302
0.751538 169.481 169.463
0.753077 173.559 173.384
0.754615 177.486 177.064
0.756154 181.038 181.143
0.757692 185.293 184.874
0.759231 188.541 188.872
0.760769 192.085 192.206
0.762308 195.832 195.866
0.763846 199.169 199.323
0.765385 202.888 203.125
0.766923 206.271 206.304
0.768462 209.752 209.719
0.77 212.806 212.287
0.771538 216.157 216.098
0.773077 219.19 219.106
0.774615 222.068 222.005
0.776154 224.862 224.99
0.777692 227.557 227.393
0.779231 230.162 230.152
0.780769 232.82 232.852
0.782308 235.428 235.328
0.783846 237.491 237.565
0.785385 239.914 239.76
0.786923 241.308 241.577
0.788462 244.104 243.798
0.79 245.772 245.402
0.791538 246.562 247.399
0.793077 248.813 248.74
0.794615 250.315 250.156
0.796154 251.62 251.588
0.797692 252.542 252.757
0.799231 253.761 253.751
0.800769 254.836 254.701
0.802308 255.317 255.4
0.803846 256.462 256.038
0.805385 256.213 256.498
0.806923 256.684 256.825
0.808462 257.269 257.153
0.81 257.153 257.307
0.811538 257.022 257.115
0.813077 257.476 256.974
0.814615 256.554 256.671
0.816154 256.343 256.328
0.817692 255.519 255.35
0.819231 254.913 254.874
0.820769 253.952 253.847
0.822308 252.694 252.999
0.823846 251.921 251.685
0.825385 249.658 250.503
0.826923 249.212 249.109
0.828462 247.173 247.581
0.83 245.827 245.767
0.831538 243.865 243.938
0.833077 242.205 241.949
0.834615 239.685 240.033
0.836154 238.135 237.847
0.837692 235.352 235.569
0.839231 233.134 233.023
0.840769 230.663 230.454
0.842308 228.198 227.922
0.843846 225.079 225.106
0.845385 222.302 222.348
0.846923 219.29 219.345
0.848462 216.305 216.269
0.85 213.3 213.058
0.851538 209.635 209.976
0.853077 206.651 206.465
0.854615 202.821 203.063
0.856154 199.641 199.583
0.857692 195.658 195.961
0.859231 192.269 192.164
0.860769 188.569 188.482
0.862308 184.267 184.513
0.863846 180.891 180.64
0.865385 176.604 176.7
0.866923 172.769 172.667
0.868462 168.41 168.647
0.87 164.749 164.493
0.871538 160.291 160.323
0.873077 156.014 155.97
0.874615 151.735 151.781
0.876154 147.507 147.394
0.877692 143.153 143.164
0.879231 138.815 138.81
0.880769 134.308 134.379
0.882308 129.917 129.914
0.883846 125.541 125.554
0.885385 121.166 121.186
0.886923 116.696 116.61
0.888462 112.267 112.179
0.89 107.735 107.804
0.891538 103.324 103.325
0.893077 98.92 99.0152
0.894615 94.5322 94.5101
0.896154 90.132 90.3142
0.897692 85.8524 85.8952
0.899231 81.5831 81.3955
0.900769 77.2233 77.2487
0.902308 73.0634 73.0236
0.903846 68.8189 68.7538
0.905385 64.6202 64.608
0.906923 60.4319 60.4931
0.908462 56.4277 56.3709
0.91 52.3637 52.3629
0.911538 48.48 48.4265
0.913077 44.5333 44.4577
0.914615 40.8516 40.7555
0.916154 37.1169 37.1914
0.917692 33.4191 33.3566
0.919231 29.8159 29.8665
0.920769 26.2878 26.4584
0.922308 22.8796 22.7504


==> figures/data/snap_defl.dat <==
z r1 r2 r3 r4 r5
6.5 1.25 1.25 1.25 1.25 1.25
6.5677 1.2705 1.2697 1.2677 1.2638 1.2584
6.6353 1.3321 1.3287 1.3207 1.305 1.2834
6.703 1.4347 1.427 1.4089 1.3735 1.325
6.7707 1.5783 1.5645 1.5324 1.4692 1.383
6.8383 1.7629 1.7413 1.6909 1.5919 1.4573
6.906 1.9886 1.9574 1.8844 1.7415 1.5478
6.9737 2.2553 2.2126 2.1129 1.9178 1.6544
7.0414 2.5554 2.4996 2.3696 2.1156 1.7738
7.109 2.8585 2.7895 2.6286 2.3148 1.8939
7.1767 3.1616 3.0792 2.8872 2.5132 2.0134
7.2444 3.4647 3.3688 3.1454 2.7109 2.1324
7.312 3.7678 3.6582 3.4033 2.9079 2.2507
7.3797 4.0709 3.9475 3.6607 3.1041 2.3685
7.4474 4.374 4.2367 3.9177 3.2996 2.4858
7.515 4.677 4.5257 4.1743 3.4944 2.6025
7.5827 4.9801 4.8145 4.4305 3.6884 2.7186
7.6504 5.2831 5.1032 4.6863 3.8817 2.8342
7.718 5.5861 5.3917 4.9416 4.0742 2.9492
7.7857 5.8891 5.6801 5.1966 4.266 3.0637
7.8534 6.1921 5.9683 5.4511 4.457 3.1777
7.9211 6.495 6.2564 5.7052 4.6472 3.2911
7.9887 6.798 6.5443 5.9588 4.8367 3.404
8.0564 7.0867 6.8185 6.1999 5.0162 3.5108
8.1241 7.3349 7.0539 6.4064 5.1689 3.6015
8.1917 7.5421 7.2501 6.5777 5.2946 3.676
8.2594 7.7082 7.4071 6.714 5.3934 3.7344
8.3271 7.8334 7.5248 6.8154 5.4656 3.7768
8.3947 7.9175 7.6035 6.882 5.5112 3.8033
8.4624 7.9606 7.643 6.9138 5.5304 3.814
8.5301 7.9668 7.6472 6.9143 5.5259 3.8105
8.5977 7.9666 7.6455 6.9095 5.5173 3.8047
8.6654 7.9664 7.6437 6.9046 5.5088 3.799
8.7331 7.9662 7.6419 6.8997 5.5002 3.7932
8.8008 7.966 7.6401 6.8948 5.4915 3.7876
8.8684 7.9658 7.6382 6.8899 5.4829 3.7819
8.9361 7.9656 7.6364 6.8849 5.4742 3.7763
9.0038 7.9655 7.6345 6.8799 5.4655 3.7707
9.0714 7.9653 7.6327 6.8749 5.4567 3.7652
9.1391 7.9651 7.6308 6.8698 5.4479 3.7597
9.2068 7.9649 7.6289 6.8647 5.4391 3.7543
9.2744 7.9647 7.627 6.8596 5.4303 3.7489
9.3421 7.9645 7.6251 6.8545 5.4214 3.7435
9.4098 7.9643 7.6232 6.8493 5.4125 3.7382
9.4774 7.9641 7.6213 6.8441 5.4036 3.7329
9.5451 7.9639 7.6193 6.8389 5.3947 3.7277
9.6128 7.9637 7.6173 6.8336 5.3857 3.7225
9.6805 7.9635 7.6154 6.8283 5.3767 3.7174
9.7481 7.9632 7.6134 6.823 5.3676 3.7123
9.8158 7.963 7.6114 6.8176 5.3586 3.7073
9.8835 7.9628 7.6093 6.8123 5.3495 3.7023
9.9511 7.9626 7.6073 6.8068 5.3403 3.6973
10.019 7.9624 7.6053 6.8014 5.3312 3.6924
10.086 7.9622 7.6032 6.7959 5.322 3.6876
10.154 7.962 7.6011 6.7904 5.3128 3.6828
10.222 7.9617 7.599 6.7849 5.3035 3.6781
10.289 7.9615 7.5969 6.7793 5.2943 3.6734
10.357 7.9613 7.5948 6.7737 5.285 3.6687
10.425 7.9611 7.5927 6.7681 5.2756 3.6642
10.492 7.9609 7.5905 6.7624 5.2663 3.6596
10.56 7.9606 7.5884 6.7567 5.2569 3.6552
10.628 7.9604 7.5862 6.751 5.2475 3.6507
10.695 7.9602 7.584 6.7452 5.2381 3.6464
10.763 7.9599 7.5818 6.7394 5.2286 3.6421
10.831 7.9597 7.5796 6.7336 5.2191 3.6378
10.898 7.9595 7.5774 6.7277 5.2096 3.6336
10.966 7.9592 7.5751 6.7218 5.2 3.6295
11.034 7.959 7.5728 6.7159 5.1904 3.6254
11.102 7.9587 7.5705 6.7099 5.1808 3.6214
11.169 7.9585 7.5682 6.7039 5.1712 3.6174
11.237 7.9582 7.5659 6.6979 5.1615 3.6135
11.305 7.958 7.5636 6.6918 5.1518 3.6097
11.372 7.9577 7.5612 6.6857 5.1421 3.6059
11.44 7.9575 7.5589 6.6796 5.1324 3.6022
11.508 7.9572 7.5565 6.6734 5.1226 3.5985
11.575 7.957 7.5541 6.6672 5.1128 3.5949
11.643 7.9567 7.5517 6.661 5.103 3.5914
11.711 7.9565 7.5492 6.6547 5.0931 3.5879
11.778 7.9562 7.5468 6.6484 5.0833 3.5845
11.846 7.9559 7.5443 6.642 5.0734 3.5812
11.914 7.9557 7.5418 6.6356 5.0634 3.5779
11.981 7.9554 7.5393 6.6292 5.0535 3.5747
12.049 7.9551 7.5368 6.6227 5.0435 3.5715
12.117 7.9549 7.5343 6.6162 5.0335 3.5684
12.184 7.9546 7.5317 6.6097 5.0235 3.5654
12.252 7.9543 7.5291 6.6031 5.0134 3.5624
12.32 7.954 7.5265 6.5965 5.0033 3.5595
12.387 7.9537 7.5239 6.5898 4.9932 3.5567
12.455 7.9535 7.5213 6.5831 4.9831 3.554
12.523 7.9532 7.5186 6.5764 4.9729 3.5513
12.59 7.9529 7.516 6.5696 4.9628 3.5486
12.658 7.9526 7.5133 6.5628 4.9526 3.5461
12.726 7.9523 7.5106 6.5559 4.9423 3.5436
12.793 7.952 7.5078 6.549 4.9321 3.5412
12.861 7.9517 7.5051 6.5421 4.9218 3.5388
12.929 7.9514 7.5023 6.5351 4.9115 3.5365
12.996 7.9511 7.4995 6.5281 4.9012 3.5343
13.064 7.9508 7.4967 6.521 4.8909 3.5321
13.132 7.9505 7.4939 6.5139 4.8805 3.5301
13.199 7.9502 7.491 6.5068 4.8702 3.528
13.267 7.9499 7.4882 6.4996 4.8598 3.5261
13.335 7.9495 7.4853 6.4924 4.8493 3.5242
13.402 7.9492 7.4823 6.4851 4.8389 3.5224
13.47 7.9489 7.4794 6.4778 4.8284 3.5206
13.538 7.9486 7.4764 6.4705 4.818 3.5189
13.605 7.9482 7.4735 6.4631 4.8075 3.5173
13.673 7.9479 7.4705 6.4556 4.7969 3.5158
13.741 7.9476 7.4674 6.4482 4.7864 3.5143
13.808 7.9472 7.4644 6.4406 4.7759 3.5129
13.876 7.9469 7.4613 6.4331 4.7653 3.5115
13.944 7.9466 7.4582 6.4255 4.7547 3.5102
14.011 7.9462 7.4551 6.4178 4.7441 3.509
14.079 7.9459 7.452 6.4101 4.7335 3.5078
14.147 7.9455 7.4488 6.4023 4.7228 3.5067
14.214 7.9452 7.4456 6.3946 4.7122 3.5056
14.282 7.9448 7.4424 6.3867 4.7015 3.5047
14.35 7.9444 7.4391 6.3788 4.6908 3.5037
14.417 7.9441 7.4359 6.3709 4.6801 3.5029
14.485 7.9437 7.4326 6.3629 4.6694 3.5021
14.553 7.9433 7.4293 6.3549 4.6587 3.5013
14.62 7.943 7.4259 6.3468 4.6479 3.5006
14.688 7.9426 7.4226 6.3387 4.6372 3.5
14.756 7.9422 7.4192 6.3305 4.6264 3.4994
14.823 7.9418 7.4158 6.3223 4.6156 3.4988
14.891 7.9414 7.4123 6.3141 4.6049 3.4983
14.959 7.9411 7.4089 6.3057 4.5941 3.4979
15.026 7.9407 7.4054 6.2974 4.5832 3.4975
15.094 7.9403 7.4019 6.289 4.5724 3.4971
15.162 7.9399 7.3983 6.2805 4.5616 3.4968
15.229 7.9395 7.3947 6.272 4.5508 3.4965
15.297 7.9391 7.3911 6.2635 4.5399 3.4963
15.365 7.9386 7.3875 6.2549 4.5291 3.4961
15.432 7.9382 7.3838 6.2462 4.5182 3.4959
15.5 7.9378 7.3802 6.2375 4.5074 3.4958
15.568 7.9374 7.3764 6.2287 4.4965 3.4957
15.635 7.937 7.3727 6.2199 4.4857 3.4956
15.703 7.9365 7.3689 6.2111 4.4748 3.4955
15.771 7.9361 7.3651 6.2021 4.4639 3.4955
15.838 7.9357 7.3613 6.1932 4.4531 3.4954
15.906 7.9352 7.3574 6.1842 4.4422 3.4954
15.974 7.9348 7.3535 6.1751 4.4313 3.4954
16.041 7.9343 7.3496 6.166 4.4204 3.4954
16.109 7.9339 7.3456 6.1568 4.4096 3.4954
16.177 7.9334 7.3417 6.1476 4.3987 3.4954
16.244 7.933 7.3376 6.1383 4.3878 3.4954
16.312 7.9325 7.3336 6.1289 4.377 3.4954
16.38 7.932 7.3295 6.1196 4.3661 3.4954
16.447 7.9315 7.3254 6.1101 4.3553 3.4954
16.515 7.9311 7.3212 6.1006 4.3444 3.4954
16.583 7.9306 7.3171 6.0911 4.3336 3.4954
16.65 7.9301 7.3129 6.0814 4.3228 3.4954
16.718 7.9296 7.3086 6.0718 4.312 3.4954
16.786 7.9291 7.3043 6.0621 4.3011 3.4954
16.853 7.9286 7.3 6.0523 4.2903 3.4954
16.921 7.9281 7.2957 6.0424 4.2796 3.4954
16.989 7.9276 7.2913 6.0326 4.2688 3.4954
17.056 7.9271 7.2868 6.0226 4.258 3.4954
17.124 7.9265 7.2824 6.0126 4.2473 3.4954
17.192 7.926 7.2779 6.0025 4.2366 3.4954
17.259 7.9255 7.2734 5.9924 4.2259 3.4954
17.327 7.9249 7.2688 5.9822 4.2152 3.4954
17.395 7.9244 7.2642 5.972 4.2045 3.4954
17.462 7.9239 7.2596 5.9617 4.1939 3.4954
17.53 7.9233 7.2549 5.9514 4.1832 3.4954
17.598 7.9227 7.2502 5.941 4.1726 3.4954
17.665 7.9222 7.2454 5.9305 4.1621 3.4954
17.733 7.9216 7.2406 5.92 4.1515 3.4954
17.801 7.921 7.2358 5.9094 4.141 3.4954
17.868 7.9205 7.2309 5.8987 4.1305 3.4954
17.936 7.9199 7.226 5.888 4.12 3.4954
18.004 7.9193 7.221 5.8772 4.1096 3.4954
18.071 7.9187 7.216 5.8664 4.0992 3.4954
18.139 7.9181 7.211 5.8555 4.0888 3.4954
18.207 7.9175 7.2059 5.8446 4.0785 3.4954
18.274 7.9169 7.2008 5.8336 4.0682 3.4954
18.342 7.9162 7.1956 5.8225 4.0579 3.4954
18.41 7.9156 7.1904 5.8113 4.0477 3.4954
18.477 7.915 7.1852 5.8001 4.0375 3.4954
18.545 7.9143 7.1799 5.7889 4.0274 3.4954
18.613 7.9137 7.1745 5.7776 4.0173 3.4954
18.68 7.913 7.1692 5.7662 4.0072 3.4954
18.748 7.9124 7.1637 5.7547 3.9972 3.4954
18.816 7.9117 7.1583 5.7432 3.9873 3.4954
18.883 7.911 7.1527 5.7317 3.9774 3.4954
18.951 7.9104 7.1472 5.72 3.9675 3.4954
19.019 7.9097 7.1416 5.7083 3.9577 3.4954
19.086 7.909 7.1359 5.6966 3.948 3.4954
19.154 7.9083 7.1302 5.6847 3.9383 3.4954
19.222 7.9076 7.1244 5.6729 3.9287 3.4954
19.289 7.9068 7.1186 5.6609 3.9191 3.4954
19.357 7.9061 7.1128 5.6489 3.9096 3.4954
19.425 7.9054 7.1069 5.6368 3.9001 3.4954
19.492 7.9047 7.1009 5.6247 3.8907 3.4954
19.56 7.9039 7.0949 5.6125 3.8814 3.4954
19.628 7.9032 7.0889 5.6002 3.8722 3.4954
19.695 7.9024 7.0827 5.5878 3.863 3.4954
19.763 7.9016 7.0766 5.5754 3.8539 3.4954
19.831 7.9009 7.0704 5.563 3.8449 3.4954
19.898 7.9001 7.0641 5.5504 3.8359 3.4954
19.966 7.8993 7.0578 5.5378 3.827 3.4954
20.034 7.8985 7.0514 5.5252 3.8182 3.4954
20.102 7.8977 7.045 5.5125 3.8095 3.4954
20.169 7.8968 7.0385 5.4997 3.8009 3.4954
20.237 7.896 7.0319 5.4868 3.7923 3.4954
20.305 7.8952 7.0253 5.4739 3.7838 3.4954
20.372 7.8943 7.0187 5.4609 3.7755 3.4954
20.44 7.8935 7.012 5.4479 3.7672 3.4954
20.508 7.8926 7.0052 5.4348 3.759 3.4954
20.575 7.8917 6.9984 5.4216 3.7509 3.4954
20.643 7.8909 6.9915 5.4083 3.7429 3.4954
20.711 7.89 6.9845 5.395 3.735 3.4954
20.778 7.8891 6.9775 5.3817 3.7272 3.4954
20.846 7.8882 6.9704 5.3682 3.7195 3.4954
20.914 7.8872 6.9633 5.3547 3.7119 3.4954
20.981 7.8863 6.9561 5.3412 3.7044 3.4954
21.049 7.8854 6.9488 5.3275 3.697 3.4954
21.117 7.8844 6.9415 5.3138 3.6897 3.4954
21.184 7.8834 6.9341 5.3001 3.6826 3.4954
21.252 7.8825 6.9266 5.2863 3.6755 3.4954
21.32 7.8815 6.9191 5.2724 3.6686 3.4954
21.387 7.8805 6.9115 5.2584 3.6618 3.4954
21.455 7.8795 6.9039 5.2444 3.6551 3.4954
21.523 7.8785 6.8961 5.2304 3.6485 3.4954
21.59 7.8774 6.8883 5.2162 3.6421 3.4954
21.658 7.8764 6.8805 5.202 3.6357 3.4954
21.726 7.8754 6.8725 5.1878 3.6296 3.4954
21.793 7.8743 6.8645 5.1735 3.6235 3.4954
21.861 7.8732 6.8564 5.1591 3.6176 3.4954
21.929 7.8721 6.8483 5.1447 3.6117 3.4954
21.996 7.871 6.8401 5.1302 3.6061 3.4954
22.064 7.8699 6.8318 5.1156 3.6005 3.4954
22.132 7.8688 6.8234 5.101 3.5952 3.4954
22.199 7.8676 6.8149 5.0863 3.5899 3.4954
22.267 7.8665 6.8064 5.0716 3.5848 3.4954
22.335 7.8653 6.7978 5.0568 3.5798 3.4954
22.402 7.8641 6.7891 5.042 3.575 3.4954
22.47 7.863 6.7804 5.0271 3.5703 3.4954
22.538 7.8617 6.7715 5.0121 3.5657 3.4954
22.605 7.8605 6.7626 4.9971 3.5613 3.4954
22.673 7.8593 6.7536 4.982 3.5571 3.4954
22.741 7.858 6.7446 4.9669 3.553 3.4954
22.808 7.8568 6.7354 4.9517 3.549 3.4954
22.876 7.8555 6.7261 4.9365 3.5452 3.4954
22.944 7.8542 6.7168 4.9213 3.5416 3.4954
23.011 7.8529 6.7074 4.9059 3.538 3.4954
23.079 7.8516 6.6979 4.8906 3.5347 3.4954
23.147 7.8502 6.6883 4.8751 3.5315 3.4954
23.214 7.8489 6.6786 4.8597 3.5284 3.4954
23.282 7.8475 6.6689 4.8442 3.5255 3.4954
23.35 7.8461 6.659 4.8286 3.5228 3.4954
23.417 7.8447 6.6491 4.813 3.5201 3.4954
23.485 7.8433 6.6391 4.7974 3.5177 3.4954
23.553 7.8418 6.6289 4.7817 3.5154 3.4954
23.62 7.8404 6.6187 4.766 3.5132 3.4954
23.688 7.8389 6.6084 4.7502 3.5112 3.4954
23.756 7.8374 6.598 4.7344 3.5093 3.4954
23.823 7.8359 6.5875 4.7186 3.5075 3.4954
23.891 7.8343 6.5769 4.7027 3.5059 3.4954
23.959 7.8328 6.5662 4.6868 3.5045 3.4954
24.026 7.8312 6.5554 4.6709 3.5031 3.4954
24.094 7.8296 6.5445 4.6549 3.5019 3.4954
24.162 7.828 6.5335 4.6389 3.5008 3.4954
24.229 7.8264 6.5224 4.6229 3.4998 3.4954
24.297 7.8247 6.5112 4.6069 3.499 3.4954
24.365 7.8231 6.4999 4.5908 3.4982 3.4954
24.432 7.8214 6.4885 4.5747 3.4976 3.4954
24.5 7.8196 6.477 4.5586 3.4971 3.4954
24.568 7.8179 6.4654 4.5425 3.4966 3.4954
24.635 7.8161 6.4536 4.5264 3.4963 3.4954
24.703 7.8144 6.4418 4.5102 3.496 3.4954
24.771 7.8126 6.4299 4.4941 3.4958 3.4954
24.838 7.8107 6.4178 4.4779 3.4956 3.4954
24.906 7.8089 6.4056 4.4617 3.4955 3.4954
24.974 7.807 6.3934 4.4455 3.4955 3.4954
25.041 7.8051 6.381 4.4294 3.4954 3.4954
25.109 7.8032 6.3684 4.4132 3.4954 3.4954
25.177 7.8012 6.3558 4.397 3.4954 3.4954
25.244 7.7992 6.3431 4.3809 3.4954 3.4954
25.312 7.7972 6.3302 4.3647 3.4954 3.4954
25.38 7.7952 6.3172 4.3486 3.4954 3.4954
25.447 7.7932 6.3041 4.3325 3.4954 3.4954
25.515 7.7911 6.2909 4.3163 3.4954 3.4954
25.583 7.789 6.2776 4.3003 3.4954 3.4954
25.65 7.7868 6.2641 4.2842 3.4954 3.4954
25.718 7.7847 6.2505 4.2682 3.4954 3.4954
25.786 7.7825 6.2368 4.2522 3.4954 3.4954
25.853 7.7802 6.223 4.2362 3.4954 3.4954
25.921 7.778 6.209 4.2203 3.4954 3.4954
25.989 7.7757 6.1949 4.2044 3.4954 3.4954
26.056 7.7734 6.1807 4.1886 3.4954 3.4954
26.124 7.771 6.1663 4.1728 3.4954 3.4954
26.192 7.7686 6.1518 4.1571 3.4954 3.4954
26.259 7.7662 6.1372 4.1414 3.4954 3.4954
26.327 7.7638 6.1224 4.1258 3.4954 3.4954
26.395 7.7613 6.1076 4.1103 3.4954 3.4954
26.462 7.7588 6.0925 4.0948 3.4954 3.4954
26.53 7.7562 6.0774 4.0794 3.4954 3.4954
26.598 7.7536 6.0621 4.0641 3.4954 3.4954
26.665 7.751 6.0466 4.0489 3.4954 3.4954
26.733 7.7483 6.031 4.0337 3.4954 3.4954
26.801 7.7456 6.0153 4.0187 3.4954 3.4954
26.868 7.7429 5.9994 4.0037 3.4954 3.4954
26.936 7.7401 5.9834 3.9889 3.4954 3.4954
27.004 7.7373 5.9673 3.9742 3.4954 3.4954
27.071 7.7344 5.951 3.9596 3.4954 3.4954
27.139 7.7315 5.9345 3.9451 3.4954 3.4954
27.207 7.7286 5.9179 3.9307 3.4954 3.4954
27.274 7.7256 5.9012 3.9165 3.4954 3.4954
27.342 7.7226 5.8843 3.9024 3.4954 3.4954
27.41 7.7195 5.8672 3.8884 3.4954 3.4954
27.477 7.7164 5.85 3.8746 3.4954 3.4954
27.545 7.7132 5.8327 3.8609 3.4954 3.4954
27.613 7.71 5.8152 3.8474 3.4954 3.4954
27.68 7.7068 5.7976 3.8341 3.4954 3.4954
27.748 7.7034 5.7797 3.8209 3.4954 3.4954
27.816 7.7001 5.7618 3.8079 3.4954 3.4954
27.883 7.6967 5.7437 3.7951 3.4954 3.4954
27.951 7.6932 5.7254 3.7825 3.4954 3.4954
28.019 7.6897 5.707 3.7701 3.4954 3.4954
28.086 7.6862 5.6884 3.7579 3.4954 3.4954
28.154 7.6825 5.6696 3.7459 3.4954 3.4954
28.222 7.6789 5.6507 3.7341 3.4954 3.4954
28.289 7.6751 5.6317 3.7226 3.4954 3.4954
28.357 7.6714 5.6125 3.7113 3.4954 3.4954
28.425 7.6675 5.5931 3.7002 3.4954 3.4954
28.492 7.6636 5.5735 3.6893 3.4954 3.4954
28.56 7.6597 5.5538 3.6787 3.4954 3.4954
28.628 7.6556 5.534 3.6684 3.4954 3.4954
28.695 7.6515 5.5139 3.6583 3.4954 3.4954
28.763 7.6474 5.4937 3.6485 3.4954 3.4954
28.831 7.6432 5.4734 3.6389 3.4954 3.4954
28.898 7.6389 5.4529 3.6297 3.4954 3.4954
28.966 7.6345 5.4322 3.6207 3.4954 3.4954
29.034 7.6301 5.4114 3.612 3.4954 3.4954
29.102 7.6256 5.3904 3.6036 3.4954 3.4954
29.169 7.6211 5.3693 3.5955 3.4954 3.4954
29.237 7.6164 5.3479 3.5877 3.4954 3.4954
29.305 7.6117 5.3265 3.5802 3.4954 3.4954
29.372 7.6069 5.3048 3.5731 3.4954 3.4954
29.44 7.6021 5.2831 3.5662 3.4954 3.4954
29.508 7.5971 5.2611 3.5597 3.4954 3.4954
29.575 7.5921 5.239 3.5535 3.4954 3.4954
29.643 7.587 5.2168 3.5477 3.4954 3.4954
29.711 7.5818 5.1944 3.5421 3.4954 3.4954
29.778 7.5765 5.1718 3.5369 3.4954 3.4954
29.846 7.5712 5.1491 3.5321 3.4954 3.4954
29.914 7.5657 5.1262 3.5275 3.4954 3.4954
29.981 7.5602 5.1032 3.5233 3.4954 3.4954
30.049 7.5545 5.0801 3.5195 3.4954 3.4954
30.117 7.5488 5.0568 3.5159 3.4954 3.4954
30.184 7.543 5.0334 3.5127 3.4954 3.4954
30.252 7.537 5.0098 3.5098 3.4954 3.4954
30.32 7.531 4.9861 3.5072 3.4954 3.4954
30.387 7.5249 4.9622 3.5049 3.4954 3.4954
30.455 7.5186 4.9383 3.5029 3.4954 3.4954
30.523 7.5123 4.9142 3.5011 3.4954 3.4954
30.59 7.5058 4.89 3.4997 3.4954 3.4954
30.658 7.4993 4.8656 3.4985 3.4954 3.4954
30.726 7.4926 4.8412 3.4975 3.4954 3.4954
30.793 7.4858 4.8166 3.4968 3.4954 3.4954
30.861 7.4789 4.792 3.4962 3.4954 3.4954
30.929 7.4718 4.7672 3.4958 3.4954 3.4954
30.996 7.4647 4.7423 3.4956 3.4954 3.4954
31.064 7.4574 4.7174 3.4955 3.4954 3.4954
31.132 7.4499 4.6923 3.4954 3.4954 3.4954
31.199 7.4424 4.6672 3.4954 3.4954 3.4954
31.267 7.4347 4.642 3.4954 3.4954 3.4954
31.335 7.4269 4.6167 3.4954 3.4954 3.4954
31.402 7.4189 4.5914 3.4954 3.4954 3.4954
31.47 7.4108 4.5661 3.4954 3.4954 3.4954
31.538 7.3967 4.5375 3.4933 3.4933 3.4933
31.605 7.3487 4.4911 3.4788 3.4788 3.4788
31.673 7.2632 4.4251 3.4507 3.4507 3.4507
31.741 7.1403 4.3402 3.4088 3.4088 3.4088
31.808 6.9803 4.2367 3.3532 3.3532 3.3532
31.876 6.7833 4.1152 3.2839 3.2839 3.2839
31.944 6.5494 3.9761 3.2008 3.2008 3.2008
32.011 6.2794 3.8201 3.1043 3.1043 3.1043
32.079 5.9972 3.6599 3.003 3.003 3.003
32.147 5.7157 3.5019 2.9017 2.9017 2.9017
32.214 5.4349 3.3463 2.8004 2.8004 2.8004
32.282 5.155 3.1931 2.6991 2.6991 2.6991
32.35 4.8758 3.0421 2.5978 2.5978 2.5978
32.417 4.5974 2.8935 2.4965 2.4965 2.4965
32.485 4.32 2.7472 2.3952 2.3952 2.3952
32.553 4.0433 2.6032 2.2939 2.2939 2.2939
32.62 3.7676 2.4615 2.1926 2.1926 2.1926
32.688 3.4928 2.3222 2.0913 2.0913 2.0913
32.756 3.2189 2.185 1.99 1.99 1.99
32.823 2.9461 2.0502 1.8887 1.8887 1.8887
32.891 2.6742 1.9175 1.7874 1.7874 1.7874
32.959 2.4034 1.7871 1.6861 1.6861 1.6861
33.026 2.1364 1.6601 1.5859 1.5859 1.5859
33.094 1.8998 1.5488 1.4968 1.4968 1.4968
33.162 1.7003 1.4557 1.4214 1.4214 1.4214
33.229 1.5375 1.3806 1.3597 1.3597 1.3597
33.297 1.4114 1.3228 1.3117 1.3117 1.3117
33.365 1.3215 1.2821 1.2774 1.2774 1.2774
33.432 1.2678 1.258 1.2569 1.2569 1.2569
33.5 1.25 1.25 1.25 1.25 1.25


==> figures/data/snap_infl.dat <==
z r1 r2 r3 r4 r5
6.5 1.25 1.25 1.25 1.25 1.25
6.5677 1.2569 1.2569 1.2569 1.2569 1.2632
6.6353 1.2774 1.2774 1.2774 1.2774 1.3034
6.703 1.3117 1.3117 1.3117 1.3117 1.3713
6.7707 1.3597 1.3597 1.3597 1.3597 1.468
6.8383 1.4214 1.4214 1.4214 1.4214 1.594
6.906 1.4968 1.4968 1.4968 1.4968 1.7504
6.9737 1.5859 1.5859 1.5859 1.5859 1.938
7.0414 1.6861 1.6861 1.6861 1.6861 2.1522
7.109 1.7874 1.7874 1.7874 1.7875 2.3727
7.1767 1.8887 1.8887 1.8887 1.8888 2.5972
7.2444 1.99 1.99 1.99 1.9903 2.8258
7.312 2.0913 2.0913 2.0913 2.0918 3.0584
7.3797 2.1926 2.1926 2.1926 2.1935 3.2951
7.4474 2.2939 2.2939 2.2939 2.2953 3.5357
7.515 2.3952 2.3952 2.3952 2.3974 3.7803
7.5827 2.4965 2.4965 2.4965 2.4998 4.0288
7.6504 2.5978 2.5978 2.5978 2.6026 4.2811
7.718 2.6991 2.6991 2.6991 2.7057 4.5373
7.7857 2.8004 2.8004 2.8004 2.8094 4.7973
7.8534 2.9017 2.9017 2.9017 2.9136 5.061
7.9211 3.003 3.003 3.003 3.0185 5.3283
7.9887 3.1043 3.1043 3.1043 3.1241 5.5993
8.0564 3.2008 3.2008 3.2008 3.2258 5.8626
8.1241 3.2839 3.2839 3.2839 3.3145 6.0969
8.1917 3.3532 3.3532 3.3532 3.3903 6.3011
8.2594 3.4088 3.4088 3.4088 3.4529 6.4742
8.3271 3.4507 3.4507 3.4507 3.5024 6.6156
8.3947 3.4788 3.4788 3.4788 3.5387 6.7243
8.4624 3.4933 3.4933 3.4933 3.5617 6.7997
8.5301 3.4954 3.4954 3.4954 3.5727 6.8443
8.5977 3.4954 3.4954 3.4954 3.5821 6.8832
8.6654 3.4954 3.4954 3.4954 3.5922 6.9216
8.7331 3.4954 3.4954 3.4954 3.603 6.9594
8.8008 3.4954 3.4954 3.4954 3.6145 6.9967
8.8684 3.4954 3.4954 3.4954 3.6267 7.0335
8.9361 3.4954 3.4954 3.4954 3.6396 7.0696
9.0038 3.4954 3.4954 3.4954 3.6532 7.1052
9.0714 3.4954 3.4954 3.4954 3.6676 7.1401
9.1391 3.4954 3.4954 3.4954 3.6827 7.1745
9.2068 3.4954 3.4954 3.4954 3.6985 7.2082
9.2744 3.4954 3.4954 3.4954 3.7151 7.2412
9.3421 3.4954 3.4954 3.4954 3.7324 7.2736
9.4098 3.4954 3.4954 3.4954 3.7505 7.3054
9.4774 3.4954 3.4954 3.4954 3.7694 7.3364
9.5451 3.4954 3.4954 3.4954 3.789 7.3668
9.6128 3.4954 3.4954 3.4954 3.8094 7.3965
9.6805 3.4954 3.4954 3.4954 3.8306 7.4254
9.7481 3.4954 3.4954 3.4954 3.8525 7.4537
9.8158 3.4954 3.4954 3.4954 3.8751 7.4812
9.8835 3.4954 3.4954 3.4954 3.8985 7.508
9.9511 3.4954 3.4954 3.4954 3.9227 7.5341
10.019 3.4954 3.4954 3.4954 3.9476 7.5594
10.086 3.4954 3.4954 3.4954 3.9733 7.584
10.154 3.4954 3.4954 3.4954 3.9997 7.6078
10.222 3.4954 3.4954 3.4954 4.0268 7.6308
10.289 3.4954 3.4954 3.4954 4.0547 7.6532
10.357 3.4954 3.4954 3.4954 4.0833 7.6747
10.425 3.4954 3.4954 3.4954 4.1126 7.6955
10.492 3.4954 3.4954 3.4954 4.1426 7.7155
10.56 3.4954 3.4954 3.4954 4.1732 7.7348
10.628 3.4954 3.4954 3.4954 4.2046 7.7533
10.695 3.4954 3.4954 3.4954 4.2367 7.7711
10.763 3.4954 3.4954 3.4954 4.2694 7.7881
10.831 3.4954 3.4954 3.4954 4.3027 7.8043
10.898 3.4954 3.4954 3.4954 4.3367 7.8198
10.966 3.4954 3.4954 3.4954 4.3713 7.8346
11.034 3.4954 3.4954 3.4954 4.4066 7.8486
11.102 3.4954 3.4954 3.4954 4.4424 7.8619
11.169 3.4954 3.4954 3.4954 4.4788 7.8745
11.237 3.4954 3.4954 3.4954 4.5158 7.8863
11.305 3.4954 3.4954 3.4954 4.5534 7.8975
11.372 3.4954 3.4954 3.4954 4.5915 7.908
11.44 3.4954 3.4954 3.4954 4.6301 7.9178
11.508 3.4954 3.4954 3.4954 4.6692 7.9269
11.575 3.4954 3.4954 3.4954 4.7088 7.9354
11.643 3.4954 3.4954 3.4954 4.7489 7.9432
11.711 3.4954 3.4954 3.4954 4.7894 7.9504
11.778 3.4954 3.4954 3.4954 4.8304 7.9571
11.846 3.4954 3.4954 3.4954 4.8718 7.9631
11.914 3.4954 3.4954 3.4954 4.9136 7.9686
11.981 3.4954 3.4954 3.4954 4.9558 7.9735
12.049 3.4954 3.4954 3.4954 4.9984 7.978
12.117 3.4954 3.4954 3.4954 5.0413 7.9819
12.184 3.4954 3.4954 3.4954 5.0845 7.9853
12.252 3.4954 3.4954 3.4954 5.1281 7.9883
12.32 3.4954 3.4954 3.4954 5.1719 7.9909
12.387 3.4954 3.4954 3.4954 5.216 7.9931
12.455 3.4954 3.4954 3.4954 5.2603 7.9949
12.523 3.4954 3.4954 3.4954 5.3049 7.9963
12.59 3.4954 3.4954 3.4954 5.3497 7.9975
12.658 3.4954 3.4954 3.4954 5.3947 7.9984
12.726 3.4954 3.4954 3.4954 5.4398 7.999
12.793 3.4954 3.4954 3.4954 5.4851 7.9995
12.861 3.4954 3.4954 3.4954 5.5305 7.9998
12.929 3.4954 3.4954 3.4954 5.576 7.9999
12.996 3.4954 3.4954 3.4954 5.6215 8
13.064 3.4954 3.4954 3.4954 5.6672 8
13.132 3.4954 3.4954 3.4954 5.7129 8
13.199 3.4954 3.4954 3.4954 5.7585 8
13.267 3.4954 3.4954 3.4954 5.8042 8
13.335 3.4954 3.4954 3.4954 5.8499 8
13.402 3.4954 3.4954 3.4955 5.8955 8
13.47 3.4954 3.4954 3.4956 5.9411 8
13.538 3.4954 3.4954 3.4958 5.9865 8
13.605 3.4954 3.4954 3.4961 6.0318 8
13.673 3.4954 3.4954 3.4967 6.0771 8
13.741 3.4954 3.4954 3.4974 6.1221 8
13.808 3.4954 3.4954 3.4984 6.167 8
13.876 3.4954 3.4954 3.4998 6.2117 8
13.944 3.4954 3.4954 3.5014 6.2561 8
14.011 3.4954 3.4954 3.5034 6.3004 8
14.079 3.4954 3.4954 3.5057 6.3443 8
14.147 3.4954 3.4954 3.5085 6.388 8
14.214 3.4954 3.4954 3.5117 6.4314 8
14.282 3.4954 3.4954 3.5153 6.4745 8
14.35 3.4954 3.4954 3.5195 6.5173 8
14.417 3.4954 3.4954 3.5242 6.5597 8
14.485 3.4954 3.4954 3.5294 6.6017 8
14.553 3.4954 3.4954 3.5351 6.6433 8
14.62 3.4954 3.4954 3.5414 6.6845 8
14.688 3.4954 3.4954 3.5483 6.7253 8
14.756 3.4954 3.4954 3.5558 6.7656 8
14.823 3.4954 3.4954 3.564 6.8055 8
14.891 3.4954 3.4954 3.5728 6.8449 8
14.959 3.4954 3.4954 3.5822 6.8837 8
15.026 3.4954 3.4954 3.5923 6.9221 8
15.094 3.4954 3.4954 3.6031 6.9599 8
15.162 3.4954 3.4954 3.6146 6.9972 8
15.229 3.4954 3.4954 3.6268 7.0339 8
15.297 3.4954 3.4954 3.6398 7.0701 8
15.365 3.4954 3.4954 3.6534 7.1056 8
15.432 3.4954 3.4954 3.6678 7.1406 8
15.5 3.4954 3.4954 3.6829 7.1749 8
15.568 3.4954 3.4954 3.6987 7.2086 8
15.635 3.4954 3.4954 3.7153 7.2417 8
15.703 3.4954 3.4954 3.7327 7.274 8
15.771 3.4954 3.4954 3.7508 7.3058 8
15.838 3.4954 3.4954 3.7697 7.3368 8
15.906 3.4954 3.4954 3.7893 7.3672 8
15.974 3.4954 3.4954 3.8097 7.3968 8
16.041 3.4954 3.4954 3.8308 7.4258 8
16.109 3.4954 3.4954 3.8528 7.454 8
16.177 3.4954 3.4954 3.8754 7.4816 8
16.244 3.4954 3.4954 3.8989 7.5083 8
16.312 3.4954 3.4954 3.923 7.5344 8
16.38 3.4954 3.4954 3.948 7.5597 8
16.447 3.4954 3.4954 3.9736 7.5843 8
16.515 3.4954 3.4954 4 7.6081 8
16.583 3.4954 3.4954 4.0272 7.6311 8
16.65 3.4954 3.4954 4.0551 7.6534 8
16.718 3.4954 3.4954 4.0837 7.675 8
16.786 3.4954 3.4954 4.113 7.6958 8
16.853 3.4954 3.4954 4.143 7.7158 8
16.921 3.4954 3.4954 4.1737 7.7351 8
16.989 3.4954 3.4954 4.205 7.7536 8
17.056 3.4954 3.4954 4.2371 7.7713 8
17.124 3.4954 3.4954 4.2698 7.7883 8
17.192 3.4954 3.4954 4.3032 7.8045 8
17.259 3.4954 3.4954 4.3372 7.82 8
17.327 3.4954 3.4954 4.3718 7.8348 8
17.395 3.4954 3.4954 4.4071 7.8488 8
17.462 3.4954 3.4954 4.4429 7.8621 8
17.53 3.4954 3.4954 4.4793 7.8746 8
17.598 3.4954 3.4954 4.5163 7.8865 8
17.665 3.4954 3.4954 4.5539 7.8976 8
17.733 3.4954 3.4954 4.592 7.9081 8
17.801 3.4954 3.4954 4.6306 7.9179 8
17.868 3.4954 3.4954 4.6697 7.927 8
17.936 3.4954 3.4954 4.7093 7.9355 8
18.004 3.4954 3.4954 4.7494 7.9433 8
18.071 3.4954 3.4954 4.79 7.9505 8
18.139 3.4954 3.4954 4.831 7.9572 8
18.207 3.4954 3.4954 4.8724 7.9632 8
18.274 3.4954 3.4954 4.9142 7.9687 8
18.342 3.4954 3.4954 4.9564 7.9736 8
18.41 3.4954 3.4954 4.999 7.978 8
18.477 3.4954 3.4954 5.0419 7.9819 8
18.545 3.4954 3.4954 5.0851 7.9854 8
18.613 3.4954 3.4954 5.1287 7.9883 8
18.68 3.4954 3.4954 5.1725 7.9909 8
18.748 3.4954 3.4954 5.2166 7.9931 8
18.816 3.4954 3.4954 5.2609 7.9949 8
18.883 3.4954 3.4954 5.3055 7.9963 8
18.951 3.4954 3.4954 5.3503 7.9975 8
19.019 3.4954 3.4954 5.3953 7.9984 8
19.086 3.4954 3.4954 5.4404 7.999 8
19.154 3.4954 3.4954 5.4857 7.9995 8
19.222 3.4954 3.4954 5.5311 7.9998 8
19.289 3.4954 3.4954 5.5766 7.9999 8
19.357 3.4954 3.4954 5.6221 8 8
19.425 3.4954 3.4954 5.6678 8 8
19.492 3.4954 3.4954 5.7135 8 8
19.56 3.4954 3.4954 5.7592 8 8
19.628 3.4954 3.4954 5.8048 8 8
19.695 3.4954 3.4954 5.8505 8 8
19.763 3.4954 3.4955 5.8961 8 8
19.831 3.4954 3.4956 5.9417 8 8
19.898 3.4954 3.4958 5.9871 8 8
19.966 3.4954 3.4961 6.0325 8 8
20.034 3.4954 3.4967 6.0777 8 8
20.102 3.4954 3.4974 6.1227 8 8
20.169 3.4954 3.4985 6.1676 8 8
20.237 3.4954 3.4998 6.2123 8 8
20.305 3.4954 3.5014 6.2567 8 8
20.372 3.4954 3.5034 6.301 8 8
20.44 3.4954 3.5057 6.3449 8 8
20.508 3.4954 3.5085 6.3886 8 8
20.575 3.4954 3.5117 6.432 8 8
20.643 3.4954 3.5154 6.4751 8 8
20.711 3.4954 3.5196 6.5178 8 8
20.778 3.4954 3.5242 6.5602 8 8
20.846 3.4954 3.5294 6.6022 8 8
20.914 3.4954 3.5352 6.6438 8 8
20.981 3.4954 3.5415 6.685 8 8
21.049 3.4954 3.5484 6.7258 8 8
21.117 3.4954 3.556 6.7661 8 8
21.184 3.4954 3.5641 6.806 8 8
21.252 3.4954 3.5729 6.8454 8 8
21.32 3.4954 3.5824 6.8842 8 8
21.387 3.4954 3.5925 6.9226 8 8
21.455 3.4954 3.6033 6.9604 8 8
21.523 3.4954 3.6148 6.9977 8 8
21.59 3.4954 3.627 7.0344 8 8
21.658 3.4954 3.6399 7.0706 8 8
21.726 3.4954 3.6536 7.1061 8 8
21.793 3.4954 3.668 7.141 8 8
21.861 3.4954 3.6831 7.1754 8 8
21.929 3.4954 3.6989 7.209 8 8
21.996 3.4954 3.7156 7.2421 8 8
22.064 3.4954 3.7329 7.2745 8 8
22.132 3.4954 3.751 7.3062 8 8
22.199 3.4954 3.7699 7.3372 8 8
22.267 3.4954 3.7896 7.3676 8 8
22.335 3.4954 3.81 7.3972 8 8
22.402 3.4954 3.8311 7.4262 8 8
22.47 3.4954 3.8531 7.4544 8 8
22.538 3.4954 3.8757 7.4819 8 8
22.605 3.4954 3.8992 7.5087 8 8
22.673 3.4954 3.9234 7.5347 8 8
22.741 3.4954 3.9483 7.56 8 8
22.808 3.4954 3.974 7.5846 8 8
22.876 3.4954 4.0004 7.6084 8 8
22.944 3.4954 4.0276 7.6315 8 8
23.011 3.4954 4.0554 7.6537 8 8
23.079 3.4954 4.084 7.6753 8 8
23.147 3.4954 4.1134 7.696 8 8
23.214 3.4954 4.1434 7.7161 8 8
23.282 3.4954 4.1741 7.7353 8 8
23.35 3.4954 4.2055 7.7538 8 8
23.417 3.4954 4.2375 7.7715 8 8
23.485 3.4954 4.2702 7.7885 8 8
23.553 3.4954 4.3036 7.8047 8 8
23.62 3.4954 4.3376 7.8202 8 8
23.688 3.4954 4.3723 7.8349 8 8
23.756 3.4954 4.4075 7.849 8 8
23.823 3.4954 4.4434 7.8622 8 8
23.891 3.4954 4.4798 7.8748 8 8
23.959 3.4954 4.5168 7.8866 8 8
24.026 3.4954 4.5544 7.8978 8 8
24.094 3.4954 4.5925 7.9082 8 8
24.162 3.4954 4.6311 7.918 8 8
24.229 3.4954 4.6702 7.9271 8 8
24.297 3.4954 4.7099 7.9356 8 8
24.365 3.4954 4.75 7.9434 8 8
24.432 3.4954 4.7905 7.9506 8 8
24.5 3.4954 4.8315 7.9572 8 8
24.568 3.4954 4.8729 7.9633 8 8
24.635 3.4954 4.9148 7.9687 8 8
24.703 3.4954 4.957 7.9737 8 8
24.771 3.4954 4.9995 7.9781 8 8
24.838 3.4954 5.0424 7.982 8 8
24.906 3.4954 5.0857 7.9854 8 8
24.974 3.4954 5.1292 7.9884 8 8
25.041 3.4954 5.1731 7.9909 8 8
25.109 3.4954 5.2172 7.9931 8 8
25.177 3.4954 5.2615 7.9949 8 8
25.244 3.4954 5.3061 7.9964 8 8
25.312 3.4954 5.3509 7.9975 8 8
25.38 3.4954 5.3959 7.9984 8 8
25.447 3.4954 5.441 7.9991 8 8
25.515 3.4954 5.4863 7.9995 8 8
25.583 3.4954 5.5317 7.9998 8 8
25.65 3.4954 5.5772 7.9999 8 8
25.718 3.4954 5.6228 8 8 8
25.786 3.4954 5.6684 8 8 8
25.853 3.4954 5.7141 8 8 8
25.921 3.4954 5.7598 8 8 8
25.989 3.4954 5.8055 8 8 8
26.056 3.4954 5.8511 8 8 8
26.124 3.4955 5.8967 8 8 8
26.192 3.4956 5.9423 8 8 8
26.259 3.4958 5.9877 8 8 8
26.327 3.4961 6.0331 8 8 8
26.395 3.4967 6.0783 8 8 8
26.462 3.4975 6.1233 8 8 8
26.53 3.4985 6.1682 8 8 8
26.598 3.4998 6.2129 8 8 8
26.665 3.5014 6.2573 8 8 8
26.733 3.5034 6.3016 8 8 8
26.801 3.5058 6.3455 8 8 8
26.868 3.5086 6.3892 8 8 8
26.936 3.5118 6.4326 8 8 8
27.004 3.5155 6.4757 8 8 8
27.071 3.5196 6.5184 8 8 8
27.139 3.5243 6.5608 8 8 8
27.207 3.5295 6.6028 8 8 8
27.274 3.5353 6.6444 8 8 8
27.342 3.5416 6.6856 8 8 8
27.41 3.5485 6.7264 8 8 8
27.477 3.5561 6.7667 8 8 8
27.545 3.5642 6.8065 8 8 8
27.613 3.573 6.8459 8 8 8
27.68 3.5825 6.8848 8 8 8
27.748 3.5926 6.9231 8 8 8
27.816 3.6034 6.9609 8 8 8
27.883 3.615 6.9982 8 8 8
27.951 3.6272 7.0349 8 8 8
28.019 3.6401 7.071 8 8 8
28.086 3.6538 7.1066 8 8 8
28.154 3.6682 7.1415 8 8 8
28.222 3.6833 7.1758 8 8 8
28.289 3.6992 7.2095 8 8 8
28.357 3.7158 7.2425 8 8 8
28.425 3.7332 7.2749 8 8 8
28.492 3.7513 7.3066 8 8 8
28.56 3.7702 7.3376 8 8 8
28.628 3.7898 7.368 8 8 8
28.695 3.8102 7.3976 8 8 8
28.763 3.8314 7.4266 8 8 8
28.831 3.8533 7.4548 8 8 8
28.898 3.876 7.4823 8 8 8
28.966 3.8995 7.5091 8 8 8
29.034 3.9237 7.5351 8 8 8
29.102 3.9486 7.5604 8 8 8
29.169 3.9743 7.5849 8 8 8
29.237 4.0008 7.6087 8 8 8
29.305 4.0279 7.6318 8 8 8
29.372 4.0558 7.654 8 8 8
29.44 4.0844 7.6756 8 8 8
29.508 4.1137 7.6963 8 8 8
29.575 4.1438 7.7163 8 8 8
29.643 4.1745 7.7356 8 8 8
29.711 4.2059 7.754 8 8 8
29.778 4.238 7.7718 8 8 8
29.846 4.2707 7.7887 8 8 8
29.914 4.3041 7.8049 8 8 8
29.981 4.3381 7.8204 8 8 8
30.049 4.3727 7.8351 8 8 8
30.117 4.408 7.8491 8 8 8
30.184 4.4439 7.8624 8 8 8
30.252 4.4803 7.8749 8 8 8
30.32 4.5173 7.8868 8 8 8
30.387 4.5549 7.8979 8 8 8
30.455 4.593 7.9084 8 8 8
30.523 4.6316 7.9181 8 8 8
30.59 4.6708 7.9272 8 8 8
30.658 4.7104 7.9357 8 8 8
30.726 4.7505 7.9435 8 8 8
30.793 4.7911 7.9507 8 8 8
30.861 4.8321 7.9573 8 8 8
30.929 4.8735 7.9634 8 8 8
30.996 4.9153 7.9688 8 8 8
31.064 4.9575 7.9737 8 8 8
31.132 5.0001 7.9781 8 8 8
31.199 5.043 7.982 8 8 8
31.267 5.0863 7.9854 8 8 8
31.335 5.1298 7.9884 8 8 8
31.402 5.1737 7.991 8 8 8
31.47 5.2178 7.9931 8 8 8
31.538 5.2583 7.9886 7.9936 7.9936 7.9936
31.605 5.2767 7.9465 7.9501 7.9501 7.9501
31.673 5.2697 7.863 7.8654 7.8654 7.8654
31.741 5.2364 7.738 7.7395 7.7395 7.7395
31.808 5.176 7.5715 7.5724 7.5724 7.5724
31.876 5.0877 7.3636 7.364 7.364 7.364
31.944 4.9705 7.1143 7.1144 7.1144 7.1144
32.011 4.8239 6.8242 6.8242 6.8242 6.8242
32.079 4.6643 6.5197 6.5197 6.5197 6.5197
32.147 4.5006 6.2152 6.2152 6.2152 6.2152
32.214 4.3328 5.9107 5.9107 5.9107 5.9107
32.282 4.1608 5.6062 5.6062 5.6062 5.6062
32.35 3.9848 5.3017 5.3017 5.3017 5.3017
32.417 3.8046 4.9972 4.9972 4.9972 4.9972
32.485 3.6203 4.6927 4.6927 4.6927 4.6927
32.553 3.4318 4.3882 4.3882 4.3882 4.3882
32.62 3.2391 4.0836 4.0836 4.0836 4.0836
32.688 3.0424 3.7791 3.7791 3.7791 3.7791
32.756 2.8415 3.4746 3.4746 3.4746 3.4746
32.823 2.6364 3.1701 3.1701 3.1701 3.1701
32.891 2.4273 2.8656 2.8656 2.8656 2.8656
32.959 2.2141 2.5611 2.5611 2.5611 2.5611
33.026 1.9991 2.2597 2.2597 2.2597 2.2597
33.094 1.8052 1.9918 1.9918 1.9918 1.9918
33.162 1.6389 1.7652 1.7652 1.7652 1.7652
33.229 1.501 1.5797 1.5797 1.5797 1.5797
33.297 1.3924 1.4355 1.4355 1.4355 1.4355
33.365 1.3138 1.3324 1.3324 1.3324 1.3324
33.432 1.2661 1.2706 1.2706 1.2706 1.2706
33.5 1.25 1.25 1.25 1.25 1.25


==> figures/data/st_connectors.dat <==
z t k
6 0 0
6.0024 0 0
6.00952 0 0
6.02107 0 0
6.03661 0 0
6.05555 0 0
6.07716 0 0
6.10061 0 0
6.125 0 0
6.5 0 0
6.6 0 0
6.7 0 0
6.8 0 0
6.9 0 0
7 0 0
7.1 0 0
7.2 0 0
7.3 0 0
7.4 0 0
7.5 0 0
7.6 0 0
7.7 0 0
7.8 0 0
7.9 0 0
8 0 0
8.1 0 0
8.2 0 0
8.3 0 0
8.4 0 0
8.5 0 0
31.5 0 0
31.6 0 0
31.7 0 0
31.8 0 0
31.9 0 0
32 0 0
32.1 0 0
32.2 0 0
32.3 0 0
32.4 0 0
32.5 0 0
32.6 0 0
32.7 0 0
32.8 0 0
32.9 0 0
33 0 0
33.1 0 0
33.2 0 0
33.3 0 0
33.4 0 0
33.5 0 0
nan nan nan
6 0.172025 1
6.0024 0.172025 1
6.00952 0.172025 1
6.02107 0.172025 1
6.03661 0.172025 1
6.05555 0.172025 1
6.07716 0.172025 1
6.10061 0.172025 1
6.125 0.172025 1
6.5 0.172025 1
6.6 0.171553 1
6.7 0.171081 1
6.8 0.170609 1
6.9 0.170138 1
7 0.169666 1
7.1 0.169194 1
7.2 0.168723 1
7.3 0.168251 1
7.4 0.167779 1
7.5 0.167308 1
7.6 0.166836 1
7.7 0.166364 1
7.8 0.165892 1
7.9 0.165421 1
8 0.164949 1
8.1 0.164477 1
8.2 0.164006 1
8.3 0.163534 1
8.4 0.163062 1
8.5 0.162591 1
31.5 0.0541 1
31.6 0.0536283 1
31.7 0.0531566 1
31.8 0.0526849 1
31.9 0.0522132 1
32 0.0517415 1
32.1 0.0512698 1
32.2 0.0507981 1
32.3 0.0503264 1
32.4 0.0498547 1
32.5 0.049383 1
32.6 0.0489113 1
32.7 0.0484396 1
32.8 0.0479679 1
32.9 0.0474962 1
33 0.0470245 1
33.1 0.0465528 1
33.2 0.0460811 1
33.3 0.0456094 1
33.4 0.0451377 1
33.5 0.044666 1
nan nan nan
6 0.190656 7
6.0024 0.190656 7
6.00952 0.190656 7
6.02107 0.190656 7
6.03661 0.190656 7
6.05555 0.190656 7
6.07716 0.190656 7
6.10061 0.190656 7
6.125 0.190656 7
6.5 0.190656 7
6.6 0.190184 7
6.7 0.189713 7
6.8 0.189241 7
6.9 0.188769 7
7 0.188298 7
7.1 0.187826 7
7.2 0.187354 7
7.3 0.186883 7
7.4 0.186411 7
7.5 0.185939 7
7.6 0.185467 7
7.7 0.184996 7
7.8 0.184524 7
7.9 0.184052 7
8 0.183581 7
8.1 0.183109 7
8.2 0.182637 7
8.3 0.182166 7
8.4 0.181694 7
8.5 0.181222 7
31.5 0.0727316 7
31.6 0.0722599 7
31.7 0.0717882 7
31.8 0.0713165 7
31.9 0.0708448 7
32 0.0703731 7
32.1 0.0699014 7
32.2 0.0694297 7
32.3 0.068958 7
32.4 0.0684863 7
32.5 0.0680146 7
32.6 0.0675429 7
32.7 0.0670712 7
32.8 0.0665995 7
32.9 0.0661278 7
33 0.0656561 7
33.1 0.0651844 7
33.2 0.0647127 7
33.3 0.064241 7
33.4 0.0637693 7
33.5 0.0632976 7
nan nan nan
6 0.212393 14
6.0024 0.212393 14
6.00952 0.212393 14
6.02107 0.212393 14
6.03661 0.212393 14
6.05555 0.212393 14
6.07716 0.212393 14
6.10061 0.212393 14
6.125 0.212393 14
6.5 0.212393 14
6.6 0.211921 14
6.7 0.21145 14
6.8 0.210978 14
6.9 0.210506 14
7 0.210034 14
7.1 0.209563 14
7.2 0.209091 14
7.3 0.208619 14
7.4 0.208148 14
7.5 0.207676 14
7.6 0.207204 14
7.7 0.206733 14
7.8 0.206261 14
7.9 0.205789 14
8 0.205317 14
8.1 0.204846 14
8.2 0.204374 14
8.3 0.203902 14
8.4 0.203431 14
8.5 0.202959 14
31.5 0.0944684 14
31.6 0.0939967 14
31.7 0.093525 14
31.8 0.0930533 14
31.9 0.0925816 14
32 0.0921099 14
32.1 0.0916382 14
32.2 0.0911665 14
32.3 0.0906948 14
32.4 0.0902231 14
32.5 0.0897514 14
32.6 0.0892797 14
32.7 0.088808 14
32.8 0.0883363 14
32.9 0.0878646 14
33 0.0873929 14
33.1 0.0869213 14
33.2 0.0864496 14
33.3 0.0859779 14
33.4 0.0855062 14
33.5 0.0850345 14
nan nan nan
6 0.231025 20
6.0024 0.231025 20
6.00952 0.231025 20
6.02107 0.231025 20
6.03661 0.231025 20
6.05555 0.231025 20
6.07716 0.231025 20
6.10061 0.231025 20
6.125 0.231025 20
6.5 0.231025 20
6.6 0.230553 20
6.7 0.230081 20
6.8 0.229609 20
6.9 0.229138 20
7 0.228666 20
7.1 0.228194 20
7.2 0.227723 20
7.3 0.227251 20
7.4 0.226779 20
7.5 0.226308 20
7.6 0.225836 20
7.7 0.225364 20
7.8 0.224892 20
7.9 0.224421 20
8 0.223949 20
8.1 0.223477 20
8.2 0.223006 20
8.3 0.222534 20
8.4 0.222062 20
8.5 0.221591 20
31.5 0.1131 20
31.6 0.112628 20
31.7 0.112157 20
31.8 0.111685 20
31.9 0.111213 20
32 0.110742 20
32.1 0.11027 20
32.2 0.109798 20
32.3 0.109326 20
32.4 0.108855 20
32.5 0.108383 20
32.6 0.107911 20
32.7 0.10744 20
32.8 0.106968 20
32.9 0.106496 20
33 0.106025 20
33.1 0.105553 20
33.2 0.105081 20
33.3 0.104609 20
33.4 0.104138 20
33.5 0.103666 20
nan nan nan
6 0.518 21
6.0024 0.518 21
6.00952 0.518 21
6.02107 0.518 21
6.03661 0.518 21
6.05555 0.518 21
6.07716 0.518 21
6.10061 0.518 21
6.125 0.518 21
6.5 0.518 21
6.6 0.518 21
6.7 0.518 21
6.8 0.518 21
6.9 0.518 21
7 0.518 21
7.1 0.518 21
7.2 0.518 21
7.3 0.518 21
7.4 0.518 21
7.5 0.518 21
7.6 0.518 21
7.7 0.518 21
7.8 0.518 21
7.9 0.518 21
8 0.518 21
8.1 0.518 21
8.2 0.518 21
8.3 0.518 21
8.4 0.518 21
8.5 0.518 21
31.5 0.518 21
31.6 0.518 21
31.7 0.518 21
31.8 0.518 21
31.9 0.518 21
32 0.518 21
32.1 0.518 21
32.2 0.518 21
32.3 0.518 21
32.4 0.518 21
32.5 0.518 21
32.6 0.518 21
32.7 0.518 21
32.8 0.518 21
32.9 0.518 21
33 0.518 21
33.1 0.518 21
33.2 0.518 21
33.3 0.518 21
33.4 0.518 21
33.5 0.518 21
nan nan nan
6 0.569625 25
6.0024 0.569625 25
6.00952 0.569625 25
6.02107 0.569625 25
6.03661 0.569625 25
6.05555 0.569625 25
6.07716 0.569625 25
6.10061 0.569625 25
6.125 0.569625 25
6.5 0.569625 25
6.6 0.569486 25
6.7 0.569346 25
6.8 0.569207 25
6.9 0.569068 25
7 0.568929 25
7.1 0.56879 25
7.2 0.568651 25
7.3 0.568512 25
7.4 0.568373 25
7.5 0.568233 25
7.6 0.568094 25
7.7 0.567955 25
7.8 0.567816 25
7.9 0.567677 25
8 0.567538 25
8.1 0.567399 25
8.2 0.567259 25
8.3 0.56712 25
8.4 0.566981 25
8.5 0.566842 25
31.5 0.534842 25
31.6 0.534703 25
31.7 0.534564 25
31.8 0.534425 25
31.9 0.534286 25
32 0.534146 25
32.1 0.534007 25
32.2 0.533868 25
32.3 0.533729 25
32.4 0.53359 25
32.5 0.533451 25
32.6 0.533312 25
32.7 0.533173 25
32.8 0.533033 25
32.9 0.532894 25
33 0.532755 25
33.1 0.532616 25
33.2 0.532477 25
33.3 0.532338 25
33.4 0.532199 25
33.5 0.532059 25
nan nan nan
6 0.621249 29
6.0024 0.621249 29
6.00952 0.621249 29
6.02107 0.621249 29
6.03661 0.621249 29
6.05555 0.621249 29
6.07716 0.621249 29
6.10061 0.621249 29
6.125 0.621249 29
6.5 0.621249 29
6.6 0.620971 29
6.7 0.620693 29
6.8 0.620415 29
6.9 0.620136 29
7 0.619858 29
7.1 0.61958 29
7.2 0.619302 29
7.3 0.619023 29
7.4 0.618745 29
7.5 0.618467 29
7.6 0.618189 29
7.7 0.61791 29
7.8 0.617632 29
7.9 0.617354 29
8 0.617076 29
8.1 0.616797 29
8.2 0.616519 29
8.3 0.616241 29
8.4 0.615962 29
8.5 0.615684 29
31.5 0.551684 29
31.6 0.551406 29
31.7 0.551128 29
31.8 0.550849 29
31.9 0.550571 29
32 0.550293 29
32.1 0.550015 29
32.2 0.549736 29
32.3 0.549458 29
32.4 0.54918 29
32.5 0.548902 29
32.6 0.548623 29
32.7 0.548345 29
32.8 0.548067 29
32.9 0.547789 29
33 0.54751 29
33.1 0.547232 29
33.2 0.546954 29
33.3 0.546676 29
33.4 0.546397 29
33.5 0.546119 29
nan nan nan
6 0.659968 32
6.0024 0.659968 32
6.00952 0.659968 32
6.02107 0.659968 32
6.03661 0.659968 32
6.05555 0.659968 32
6.07716 0.659968 32
6.10061 0.659968 32
6.125 0.659968 32
6.5 0.659968 32
6.6 0.659585 32
6.7 0.659203 32
6.8 0.65882 32
6.9 0.658438 32
7 0.658055 32
7.1 0.657672 32
7.2 0.65729 32
7.3 0.656907 32
7.4 0.656524 32
7.5 0.656142 32
7.6 0.655759 32
7.7 0.655377 32
7.8 0.654994 32
7.9 0.654611 32
8 0.654229 32
8.1 0.653846 32
8.2 0.653464 32
8.3 0.653081 32
8.4 0.652698 32
8.5 0.652316 32
31.5 0.564316 32
31.6 0.563933 32
31.7 0.563551 32
31.8 0.563168 32
31.9 0.562785 32
32 0.562403 32
32.1 0.56202 32
32.2 0.561638 32
32.3 0.561255 32
32.4 0.560872 32
32.5 0.56049 32
32.6 0.560107 32
32.7 0.559724 32
32.8 0.559342 32
32.9 0.558959 32
33 0.558577 32
33.1 0.558194 32
33.2 0.557811 32
33.3 0.557429 32
33.4 0.557046 32
33.5 0.556664 32
nan nan nan
6 0.711593 36
6.0024 0.711593 36
6.00952 0.711593 36
6.02107 0.711593 36
6.03661 0.711593 36
6.05555 0.711593 36
6.07716 0.711593 36
6.10061 0.711593 36
6.125 0.711593 36
6.5 0.711593 36
6.6 0.711071 36
6.7 0.710549 36
6.8 0.710027 36
6.9 0.709506 36
7 0.708984 36
7.1 0.708462 36
7.2 0.707941 36
7.3 0.707419 36
7.4 0.706897 36
7.5 0.706375 36
7.6 0.705854 36
7.7 0.705332 36
7.8 0.70481 36
7.9 0.704288 36
8 0.703767 36
8.1 0.703245 36
8.2 0.702723 36
8.3 0.702201 36
8.4 0.70168 36
8.5 0.701158 36
31.5 0.581158 36
31.6 0.580636 36
31.7 0.580114 36
31.8 0.579593 36
31.9 0.579071 36
32 0.578549 36
32.1 0.578027 36
32.2 0.577506 36
32.3 0.576984 36
32.4 0.576462 36
32.5 0.575941 36
32.6 0.575419 36
32.7 0.574897 36
32.8 0.574375 36
32.9 0.573854 36
33 0.573332 36
33.1 0.57281 36
33.2 0.572288 36
33.3 0.571767 36
33.4 0.571245 36
33.5 0.570723 36
nan nan nan
6 0.763217 40
6.0024 0.763217 40
6.00952 0.763217 40
6.02107 0.763217 40
6.03661 0.763217 40
6.05555 0.763217 40
6.07716 0.763217 40
6.10061 0.763217 40
6.125 0.763217 40
6.5 0.763217 40
6.6 0.762557 40
6.7 0.761896 40
6.8 0.761235 40
6.9 0.760574 40
7 0.759913 40
7.1 0.759252 40
7.2 0.758591 40
7.3 0.75793 40
7.4 0.75727 40
7.5 0.756609 40
7.6 0.755948 40
7.7 0.755287 40
7.8 0.754626 40
7.9 0.753965 40
8 0.753304 40
8.1 0.752643 40
8.2 0.751983 40
8.3 0.751322 40
8.4 0.750661 40
8.5 0.75 40
31.5 0.598 40
31.6 0.597339 40
31.7 0.596678 40
31.8 0.596017 40
31.9 0.595357 40
32 0.594696 40
32.1 0.594035 40
32.2 0.593374 40
32.3 0.592713 40
32.4 0.592052 40
32.5 0.591391 40
32.6 0.59073 40
32.7 0.59007 40
32.8 0.589409 40
32.9 0.588748 40
33 0.588087 40
33.1 0.587426 40
33.2 0.586765 40
33.3 0.586104 40
33.4 0.585443 40
33.5 0.584783 40
nan nan nan
6 0.923077 41
6.0024 0.923077 41
6.00952 0.923077 41
6.02107 0.923077 41
6.03661 0.923077 41
6.05555 0.923077 41
6.07716 0.923077 41
6.10061 0.923077 41
6.125 0.923077 41
6.5 0.923077 41
6.6 0.923077 41
6.7 0.923077 41
6.8 0.923077 41
6.9 0.923077 41
7 0.923077 41
7.1 0.923077 41
7.2 0.923077 41
7.3 0.923077 41
7.4 0.923077 41
7.5 0.923077 41
7.6 0.923077 41
7.7 0.923077 41
7.8 0.923077 41
7.9 0.923077 41
8 0.923077 41
8.1 0.923077 41
8.2 0.923077 41
8.3 0.923077 41
8.4 0.923077 41
8.5 0.923077 41
31.5 0.923077 41
31.6 0.923077 41
31.7 0.923077 41
31.8 0.923077 41
31.9 0.923077 41
32 0.923077 41
32.1 0.923077 41
32.2 0.923077 41
32.3 0.923077 41
32.4 0.923077 41
32.5 0.923077 41
32.6 0.923077 41
32.7 0.923077 41
32.8 0.923077 41
32.9 0.923077 41
33 0.923077 41
33.1 0.923077 41
33.2 0.923077 41
33.3 0.923077 41
33.4 0.923077 41
33.5 0.923077 41
nan nan nan


==> figures/data/st_kinks.dat <==
z t k
6 0 0
6.0024 0 0
6.00952 0 0
6.02107 0 0
6.03661 0 0
6.05555 0 0
6.07716 0 0
6.10061 0 0
6.125 0 0
6.5 0 0
6.6 0 0
6.7 0 0
6.8 0 0
6.9 0 0
7 0 0
7.1 0 0
7.2 0 0
7.3 0 0
7.4 0 0
7.5 0 0
7.6 0 0
7.7 0 0
7.8 0 0
7.9 0 0
8 0 0
8.1 0 0
8.2 0 0
8.3 0 0
8.4 0 0
8.5 0 0
31.5 0 0
31.6 0 0
31.7 0 0
31.8 0 0
31.9 0 0
32 0 0
32.1 0 0
32.2 0 0
32.3 0 0
32.4 0 0
32.5 0 0
32.6 0 0
32.7 0 0
32.8 0 0
32.9 0 0
33 0 0
33.1 0 0
33.2 0 0
33.3 0 0
33.4 0 0
33.5 0 0
nan nan nan
6 0.172025 1
6.0024 0.172025 1
6.00952 0.172025 1
6.02107 0.172025 1
6.03661 0.172025 1
6.05555 0.172025 1
6.07716 0.172025 1
6.10061 0.172025 1
6.125 0.172025 1
6.5 0.172025 1
6.6 0.171553 1
6.7 0.171081 1
6.8 0.170609 1
6.9 0.170138 1
7 0.169666 1
7.1 0.169194 1
7.2 0.168723 1
7.3 0.168251 1
7.4 0.167779 1
7.5 0.167308 1
7.6 0.166836 1
7.7 0.166364 1
7.8 0.165892 1
7.9 0.165421 1
8 0.164949 1
8.1 0.164477 1
8.2 0.164006 1
8.3 0.163534 1
8.4 0.163062 1
8.5 0.162591 1
31.5 0.0541 1
31.6 0.0536283 1
31.7 0.0531566 1
31.8 0.0526849 1
31.9 0.0522132 1
32 0.0517415 1
32.1 0.0512698 1
32.2 0.0507981 1
32.3 0.0503264 1
32.4 0.0498547 1
32.5 0.049383 1
32.6 0.0489113 1
32.7 0.0484396 1
32.8 0.0479679 1
32.9 0.0474962 1
33 0.0470245 1
33.1 0.0465528 1
33.2 0.0460811 1
33.3 0.0456094 1
33.4 0.0451377 1
33.5 0.044666 1
nan nan nan
6 0.231025 20
6.0024 0.231025 20
6.00952 0.231025 20
6.02107 0.231025 20
6.03661 0.231025 20
6.05555 0.231025 20
6.07716 0.231025 20
6.10061 0.231025 20
6.125 0.231025 20
6.5 0.231025 20
6.6 0.230553 20
6.7 0.230081 20
6.8 0.229609 20
6.9 0.229138 20
7 0.228666 20
7.1 0.228194 20
7.2 0.227723 20
7.3 0.227251 20
7.4 0.226779 20
7.5 0.226308 20
7.6 0.225836 20
7.7 0.225364 20
7.8 0.224892 20
7.9 0.224421 20
8 0.223949 20
8.1 0.223477 20
8.2 0.223006 20
8.3 0.222534 20
8.4 0.222062 20
8.5 0.221591 20
31.5 0.1131 20
31.6 0.112628 20
31.7 0.112157 20
31.8 0.111685 20
31.9 0.111213 20
32 0.110742 20
32.1 0.11027 20
32.2 0.109798 20
32.3 0.109326 20
32.4 0.108855 20
32.5 0.108383 20
32.6 0.107911 20
32.7 0.10744 20
32.8 0.106968 20
32.9 0.106496 20
33 0.106025 20
33.1 0.105553 20
33.2 0.105081 20
33.3 0.104609 20
33.4 0.104138 20
33.5 0.103666 20
nan nan nan
6 0.518 21
6.0024 0.518 21
6.00952 0.518 21
6.02107 0.518 21
6.03661 0.518 21
6.05555 0.518 21
6.07716 0.518 21
6.10061 0.518 21
6.125 0.518 21
6.5 0.518 21
6.6 0.518 21
6.7 0.518 21
6.8 0.518 21
6.9 0.518 21
7 0.518 21
7.1 0.518 21
7.2 0.518 21
7.3 0.518 21
7.4 0.518 21
7.5 0.518 21
7.6 0.518 21
7.7 0.518 21
7.8 0.518 21
7.9 0.518 21
8 0.518 21
8.1 0.518 21
8.2 0.518 21
8.3 0.518 21
8.4 0.518 21
8.5 0.518 21
31.5 0.518 21
31.6 0.518 21
31.7 0.518 21
31.8 0.518 21
31.9 0.518 21
32 0.518 21
32.1 0.518 21
32.2 0.518 21
32.3 0.518 21
32.4 0.518 21
32.5 0.518 21
32.6 0.518 21
32.7 0.518 21
32.8 0.518 21
32.9 0.518 21
33 0.518 21
33.1 0.518 21
33.2 0.518 21
33.3 0.518 21
33.4 0.518 21
33.5 0.518 21
nan nan nan
6 0.763217 40
6.0024 0.763217 40
6.00952 0.763217 40
6.02107 0.763217 40
6.03661 0.763217 40
6.05555 0.763217 40
6.07716 0.763217 40
6.10061 0.763217 40
6.125 0.763217 40
6.5 0.763217 40
6.6 0.762557 40
6.7 0.761896 40
6.8 0.761235 40
6.9 0.760574 40
7 0.759913 40
7.1 0.759252 40
7.2 0.758591 40
7.3 0.75793 40
7.4 0.75727 40
7.5 0.756609 40
7.6 0.755948 40
7.7 0.755287 40
7.8 0.754626 40
7.9 0.753965 40
8 0.753304 40
8.1 0.752643 40
8.2 0.751983 40
8.3 0.751322 40
8.4 0.750661 40
8.5 0.75 40
31.5 0.598 40
31.6 0.597339 40
31.7 0.596678 40
31.8 0.596017 40
31.9 0.595357 40
32 0.594696 40
32.1 0.594035 40
32.2 0.593374 40
32.3 0.592713 40
32.4 0.592052 40
32.5 0.591391 40
32.6 0.59073 40
32.7 0.59007 40
32.8 0.589409 40
32.9 0.588748 40
33 0.588087 40
33.1 0.587426 40
33.2 0.586765 40
33.3 0.586104 40
33.4 0.585443 40
33.5 0.584783 40
nan nan nan
6 0.923077 41
6.0024 0.923077 41
6.00952 0.923077 41
6.02107 0.923077 41
6.03661 0.923077 41
6.05555 0.923077 41
6.07716 0.923077 41
6.10061 0.923077 41
6.125 0.923077 41
6.5 0.923077 41
6.6 0.923077 41
6.7 0.923077 41
6.8 0.923077 41
6.9 0.923077 41
7 0.923077 41
7.1 0.923077 41
7.2 0.923077 41
7.3 0.923077 41
7.4 0.923077 41
7.5 0.923077 41
7.6 0.923077 41
7.7 0.923077 41
7.8 0.923077 41
7.9 0.923077 41
8 0.923077 41
8.1 0.923077 41
8.2 0.923077 41
8.3 0.923077 41
8.4 0.923077 41
8.5 0.923077 41
31.5 0.923077 41
31.6 0.923077 41
31.7 0.923077 41
31.8 0.923077 41
31.9 0.923077 41
32 0.923077 41
32.1 0.923077 41
32.2 0.923077 41
32.3 0.923077 41
32.4 0.923077 41
32.5 0.923077 41
32.6 0.923077 41
32.7 0.923077 41
32.8 0.923077 41
32.9 0.923077 41
33 0.923077 41
33.1 0.923077 41
33.2 0.923077 41
33.3 0.923077 41
33.4 0.923077 41
33.5 0.923077 41
nan nan nan


==> figures/data/weak_S.dat <==
ranks level t6 steps perstep gmres msit asm setup gmresrel
60 3 517.3 11 44.7354 535.714 60.8256 2.23131 6.54773 1
120 4 544.772 10 51.1602 692.308 57.495 1.78251 7.17934 1.29231
240 5 527.854 6 80.3783 966.667 56.9796 1.58777 7.02169 1.80444


==> figures/data/weak_ST.dat <==
ranks level t6 steps perstep gmres msit asm setup gmresrel
60 2 290.576 6 45.7363 700 53.8592 1.81219 3.97669 1
240 3 1023.57 8 121.279 1827.27 54.3264 1.6116 4.51114 2.61039
960 4 3676 9 403.055 4472.73 57.1861 1.8451 5.33407 6.38961


==> figures/data/weak_T.dat <==
ranks level t6 steps perstep gmres msit asm setup gmresrel
60 3 251.7 4 61.5542 950 54.8344 1.72006 3.04272 1
120 4 290.535 4 72.6337 1200 52.2581 1.90656 3.33145 1.26316
240 5 316.787 3 101.4 1620 52.4486 1.62789 2.95598 1.70526

